Bayesian optimization of non-classical optomechanical correlations

Nonclassical correlations provide a resource for many applications in quantum technology as well as providing strong evidence that a system is indeed operating in the quantum regime. Optomechanical systems can be arranged to generate nonclassical correlations (such as quantum entanglement) between the mechanical mode and a mode of travelling light. Here we propose automated optimization of the production of quantum correlations in such a system, beyond what can be achieved through analytical methods, by applying Bayesian optimization to the control parameters. A two-mode optomechanical squeezing experiment is simulated using a detailed theoretical model of the system and the measurable outputs fed to the Bayesian optimization process. This then modifies the controllable parameters in order to maximize the non-classical two-mode squeezing and its detection, independently of the inner workings of the model. We focus on a levitated nano-sphere system, but the techniques described are broadly applicable in optomechanical experiments, and also more widely, especially where no detailed theoretical treatment is available. We find that in the experimentally relevant thermal regimes, the ability to vary and optimize a broad array of control parameters provides access to large values of two-mode squeezing that would otherwise be difficult or intractable to discover via analytical or trial and error methods. In particular we observe that modulation of the driving frequency around the resonant sideband allows for stronger nonclassical correlations. We also observe that our optimization approach finds parameters that allow significant squeezing in the high temperature regime. This extends the range of experimental setups in which non-classical correlations could be generated beyond the region of high quantum cooperativity.

==> data/n_ph_range-theo_sys-const_optimal-numeric-cool_osc-sgen-sko-red_range-try1/readme.txt <==
Note that this run timed out (unsure why).
There should be plenty of results though (mostly complete), as just looking for the best result.


==> data/n_ph_range-theo_sys-td_detune-cool_osc-sgen-sko/readme.txt <==
results here are taken from ../tdd_n_ph_range
as each n_ph run separately and merged.


==> data/theo_sys-5slice_pwl-cool_osc-hotish_bath-sgen-sko-optim_results-7607242+7607457-combined.txt <==
coupling0	coupling1	coupling2	coupling3	coupling4	coupling5	pulse_duration0	pulse_duration1	pulse_duration2	pulse_duration3	pulse_duration4	norm_meas_weight0	norm_meas_weight1	norm_meas_weight2	norm_meas_weight3	norm_meas_weight4	norm_meas_weight5	amp_gain	min_eigval	eigval_err	gen_sqz	sml_sympl_eigval	log_neg	min_eigval_light	min_eigval_mech	num_feval
0.6362701059549917	0.760703027659816	0.7643304666763877	1.5075603351910147	1.940849387532906	0.2715304073965942	0.2854902160507363	0.2854902160507363	0.2854902160507363	0.2854902160507363	0.2854902160507363	0.0036095680120946778	0.1264640263498805	0.3158110028905607	0.49798694943354266	1.293628059565077	1.8047840060473388	49.99999999965149	0.6628371969594735	4.929606064844043e-13	1.7859312792174302	1.0816866640383795	-0.11328264916025635	275.75578765681024	88.93694450120019	801
0.33394833312610506	0.8537606203000875	0.8744414891864725	1.2920721924384349	2.0	0.47290319738760905	0.28831812602036033	0.28831812602036033	0.28831812602036033	0.28831812602036033	0.28831812602036033	0.0036508215756809507	0.004242580496099946	0.3343700171618502	0.5518665744126111	1.2442600551468175	1.8254107878404755	50.00000000000015	0.6617185343111819	4.20386672354097e-13	1.7932670087651548	1.0744729091696845	-0.10362910835968601	277.35975978117943	94.18422668442638	801
0.08706175367470984	0.9611218903130416	0.6737097875847902	1.3303578225070358	2.0	0.5149723042987934	0.29508533545240734	0.29508533545240734	0.29508533545240734	0.29508533545240734	0.29508533545240734	0.0034337602744077323	0.19324586221138945	0.3428547844257847	0.5614589829903772	1.2563448768923902	1.7168801372038662	49.99999999999995	0.663644523696466	4.000225847150481e-13	1.780644849939121	1.0841695034746124	-0.11659033114280694	277.52858520414884	97.3790616144482	801
0.5534093976986649	0.8469685630436729	0.8659346522681054	1.337324831395906	2.0	0.3435898161233391	0.28406186408417045	0.28406186408417045	0.28406186408417045	0.28406186408417045	0.28406186408417045	0.003284804033296069	0.07834772115527726	0.311338276316972	0.62398471925265	1.3441458700246487	1.6424020166480346	50.00000000000017	0.6622771982454326	4.564271455133459e-13	1.7896019716005065	1.0906603323875597	-0.12520186877526102	277.8714133550473	97.9064822800481	801
0.4153864753612246	0.6994795016254854	0.9313711390204806	1.2536829646336358	2.0	0.4462356274499535	0.2972952178310163	0.2972952178310163	0.2972952178310163	0.2972952178310163	0.2972952178310163	0.0034846178899339895	0.0034846178899339895	0.26777892248395135	0.5254141960214894	1.3248814451594746	1.6797519246213848	50.00000000200659	0.6608647574830178	5.677060897559948e-13	1.7988740751639842	1.082075133446745	-0.1138006755859553	287.3854648106346	95.24128863474517	801
0.5572048324635479	0.5306941535056828	1.1121230671263282	1.277297355073464	2.0	0.13596663046451166	0.2969383863275754	0.2969383863275754	0.2969383863275754	0.2969383863275754	0.2969383863275754	0.003105690531561966	0.06839514919250524	0.32454904742635143	0.593833691136644	1.3511016658042891	1.552845265780983	50.000000000000014	0.662017008586223	6.607902797290756e-13	1.791308524934563	1.1197866829766543	-0.16322392806604252	277.8988220965933	97.55224053395357	801
0.17306708304966714	0.4653776435964372	1.1700919161330838	0.903486323369403	2.0	0.6579038017049322	0.3247073081657169	0.3247073081657169	0.3247073081657169	0.3247073081657169	0.3247073081657169	0.003434386935814124	0.003434386935814124	0.2609678750349388	0.47246210321073584	1.2108196215442846	1.717193467907062	49.999999999053394	0.6624529596085393	7.099796583434039e-13	1.788449552896601	1.08876355255625	-0.12269067711025074	303.7817188742615	113.9181553862838	801
0.3357896163405285	0.7526459024151377	0.9389670394581032	1.201204303398679	2.0	0.580443432480384	0.295137876819889	0.295137876819889	0.295137876819889	0.295137876819889	0.295137876819889	0.0037971848027947078	0.07233677657070631	0.3062527407188826	0.5363217120789793	1.2715747781466777	1.7502485015391112	50.0000000013818	0.6603012164027184	2.940239532287007e-13	1.80257902671709	1.0765370237185394	-0.10639793679881042	286.0424390844795	99.1612197718198	801
0.3936528349360509	0.3576388031356997	1.0013159307444206	1.2395778220257612	1.861220338150985	0.7545624793668273	0.3182501839239146	0.3182501839239146	0.3182501839239146	0.3182501839239146	0.3182501839239146	0.00345928269145054	0.00345928269145054	0.2763700984899506	0.5266415786168426	1.1990547526096282	1.7296413457252702	49.999999999521506	0.6619239753452335	5.629954080746065e-13	1.7919188817971756	1.0910379103963528	-0.12570123199203478	298.47113372669673	95.19052189977099	801
0.24928056824393932	0.5586922815401674	0.8985991059112407	1.1842072177410636	1.971576152938203	0.5361142393145553	0.32127389938487705	0.32127389938487705	0.32127389938487705	0.32127389938487705	0.32127389938487705	0.0035262839985584905	0.0035262839985584905	0.31732008523090993	0.3920565317475289	1.218384230706045	1.7631419992792454	49.99999999999993	0.6609482924084269	5.623800445902596e-13	1.798325150984386	1.083753682866476	-0.1160368960945597	304.20675329663123	101.61245565226399	801
0.6467569242368458	0.7116391226199151	0.8149172214165193	1.5490168386852214	1.815388431875904	0.43502999717098684	0.2898784902938353	0.2898784902938353	0.2898784902938353	0.2898784902938353	0.2898784902938353	0.0030846346306774336	0.0030846346306774336	0.2854402806342187	0.6065077880330755	1.3960431060189418	1.5423173153387166	50.000000000000256	0.6647710902023102	4.769872807461919e-13	1.7732787556361411	1.1031513793057606	-0.14163077750093822	286.2676811628887	90.7390748318533	801
0.19168488180588242	0.6767297409904912	1.0271372706477693	1.2471446894346379	2.0	0.154460538215559	0.3071256089495228	0.3071256089495228	0.3071256089495228	0.3071256089495228	0.3071256089495228	0.17442407842752447	0.00353539709201091	0.2582394225475783	0.6206253483131516	1.1721375627153794	1.767698546005455	49.99999999669235	0.6620586544608771	9.948613750381624e-13	1.7910353294659505	1.1147613940111083	-0.1567349455583565	279.5955401312937	103.32472876828409	801
0.5225043266155285	0.6377143733267953	1.0223585139052576	1.209569328136711	2.0	0.4270204369634746	0.2966614335396336	0.2966614335396336	0.2966614335396336	0.2966614335396336	0.2966614335396336	0.003659877919148226	0.14058512750537633	0.282771832242561	0.4959754552526729	1.2444794964270174	1.8094406824206324	50.00000000000008	0.6598467740178608	4.823788821701634e-13	1.8055690222223575	1.080490619235713	-0.11168654684724419	290.0130916642607	101.87565974354875	801
0.45255328833513525	0.7329381658902829	0.9706719442565787	1.1997427674390095	2.0	0.3921215714364044	0.29957972761379337	0.29957972761379337	0.29957972761379337	0.29957972761379337	0.29957972761379337	0.0035821076313712038	0.0035821076313712038	0.3208993356981305	0.5406114573909095	1.2569740933129487	1.7388670500136165	50.00000000000006	0.660479930613574	9.45064400512915e-13	1.8014037434953196	1.0902505562238436	-0.1246597264536176	295.363924107886	108.06451010609737	801
0.5597962927847291	0.45933664379699696	1.0343641135870647	1.2632680981442748	2.0	0.30508742126806204	0.303483636020069	0.303483636020069	0.303483636020069	0.303483636020069	0.303483636020069	0.003431725838047122	0.003431725838047122	0.37773175298089506	0.4999404168740904	1.2597910284078895	1.715862919023561	49.99999999815853	0.6611972661201967	2.5591435187933285e-13	1.796689507923133	1.0982170949103	-0.13516327364336939	286.50215866856064	95.57773696366216	801
0.10104179642543262	0.7262882280024976	0.9180306385043947	1.1221690948287375	2.0	0.5294372983693924	0.3150939146008037	0.3150939146008037	0.3150939146008037	0.3150939146008037	0.3150939146008037	0.0035961724968337893	0.0035961724968337893	0.26887862687739705	0.5307985429695391	1.1662059756846983	1.7980862484168947	49.99999999999988	0.6603463373593222	3.416454771118245e-13	1.8022822665039195	1.0855858681011974	-0.1184738453305106	298.85425040181696	108.94466268703613	801
0.46901310056325735	0.5464154067167116	1.0138774036016978	1.3176396565983375	1.9612769090635156	0.2577526299973814	0.3033989225318209	0.3033989225318209	0.3033989225318209	0.3033989225318209	0.3033989225318209	0.00330650776037903	0.00330650776037903	0.3316851708169667	0.519863596429409	1.3021081869498226	1.6532538801895147	50.00000000000021	0.661169548195558	3.2380454861233545e-13	1.7968715715017387	1.1077071200094324	-0.14757648033584084	285.50035492396404	97.09100930452591	801
0.3581160385215542	0.5564290071279894	0.9722352945561763	1.2314489111770102	2.0	0.41713767551665676	0.3075559010900726	0.3075559010900726	0.3075559010900726	0.3075559010900726	0.3075559010900726	0.0038709413417983662	0.0038709413417983662	0.31265149880956905	0.5969174215031966	1.1451788484976586	1.810626155439712	50.00000000000006	0.6600293044945154	5.140871102656744e-13	1.8043678188581003	1.0933034140660327	-0.12869383396747142	288.95855696153734	99.40656312776076	801
0.4705397694754766	0.7098465825109579	0.8942147361061641	1.2419400048870148	2.0	0.4868273567734246	0.29806487693376305	0.29806487693376305	0.29806487693376305	0.29806487693376305	0.29806487693376305	0.003503225001218527	0.003503225001218527	0.3228114344173272	0.5827147727254428	1.2572273789810122	1.7143368649877981	50.000000001863725	0.6606668591101376	9.567103061981086e-13	1.800174780661799	1.0854185395805487	-0.11825145607458552	293.1380375678606	101.73386631110476	801
0.6239893238433303	0.5186777436417364	1.1378063225463535	1.3097838700952047	1.9011467029196962	0.47262017800803086	0.2906050376852062	0.2906050376852062	0.2906050376852062	0.2906050376852062	0.2906050376852062	0.0030524402462835214	0.13694642232051865	0.2897076947106303	0.6407689059388176	1.372494794204169	1.5262201231417605	50.00000000108277	0.6632935318005079	3.8736583956584154e-13	1.7829423776425584	1.1097457340625818	-0.15022916285666518	281.1854292154237	94.23187475747544	801
0.4033238441621528	0.8123585963041009	0.8194546077438414	1.3945407826960796	1.9754008084903278	0.24480929231736176	0.29408043334227385	0.29408043334227385	0.29408043334227385	0.29408043334227385	0.29408043334227385	0.003336261062564055	0.003336261062564055	0.24292420663043546	0.5173024182605511	1.3557324182028379	1.6681305312820276	50.00000000000013	0.6626034945872067	5.102709322640209e-13	1.7874627796818765	1.08954569925275	-0.12372670926027166	280.69501306065797	91.52196561501785	801
0.3834261386981568	0.4338366232921472	1.1483197313577478	1.1238727985469787	2.0	0.32147503707401615	0.31487569322766795	0.31487569322766795	0.31487569322766795	0.31487569322766795	0.31487569322766795	0.003380118712111734	0.003380118712111734	0.2254297387592992	0.5567803863570985	1.234722131666688	1.690059356055867	50.00000000000006	0.6611107416721417	4.4883349577173773e-13	1.797257864012217	1.10733873949693	-0.14709661601053478	292.8162615365551	103.50341629012985	801
0.4528108916814783	0.5841300114494068	1.0804097004092954	1.2414768588640919	2.0	0.2882997035184974	0.29810997122376215	0.29810997122376215	0.29810997122376215	0.29810997122376215	0.29810997122376215	0.0033917037608389255	0.0033917037608389255	0.3316350445883943	0.5349964821339458	1.2914190372187864	1.6958518804194629	49.999999998057746	0.660883567559775	3.9671883610848964e-13	1.798750464452541	1.0993480016542478	-0.13664814769582048	281.3047125062924	97.2768852401613	801
0.6918109830026263	0.6747349792314357	0.9922420673440013	1.3303510284163107	2.0	0.1520338197469251	0.2884675299582534	0.2884675299582534	0.2884675299582534	0.2884675299582534	0.2884675299582534	0.0034342571553482143	0.20424131271153773	0.2977969615704761	0.5527662911123706	1.3212761127082548	1.6880391448415066	49.99999999741857	0.661883116107897	6.957204622669794e-13	1.7921869713312208	1.101535042577388	-0.13951539149676864	279.21925742916966	101.33831213518818	801
0.2946428029771927	0.7022458600572601	0.9217559037801223	1.2843505406139586	2.0	0.28408759012348084	0.30361622438558655	0.30361622438558655	0.30361622438558655	0.30361622438558655	0.30361622438558655	0.003221825857190318	0.06635985622990642	0.23243873145236466	0.5505438550094508	1.3308873902318668	1.610912928595159	50.000000000000256	0.6608982857887172	4.809440397736497e-13	1.7986537458359693	1.100991462282526	-0.13880328146321036	285.16851328098625	98.08995619075404	801
0.42132388536449056	0.742403192486214	1.0727456117402399	1.0588901273464608	2.0	0.6167834131819863	0.2963535208935951	0.2963535208935951	0.2963535208935951	0.2963535208935951	0.2963535208935951	0.003606878648099635	0.1417884112733492	0.3242084331391647	0.42567974938367603	1.272260335427932	1.8034393240498174	50.000000000000036	0.6612334229656447	7.814100923692609e-13	1.7964520252543688	1.0723378382368396	-0.10075949606057068	296.2177429739614	110.56948255487312	801
0.4163602566225967	0.7778281503584179	0.9226089211715978	1.3119386111940388	2.0	0.17907109326290532	0.29645297567484186	0.29645297567484186	0.29645297567484186	0.29645297567484186	0.29645297567484186	0.003098851898018407	0.003098851898018407	0.3305608671706085	0.49925868816419644	1.4062147529358011	1.5494259490092033	49.9999999999999	0.6625750498255679	5.084987653998996e-13	1.7876492210195023	1.1050146636795295	-0.14406551448310653	283.0909184424739	100.51575709971293	801
0.2704960086012388	0.6825695397398882	1.1182265940399587	0.9586710257465577	2.0	0.6521173780548964	0.3086704614789765	0.3086704614789765	0.3086704614789765	0.3086704614789765	0.3086704614789765	0.0035616199830960696	0.0035616199830960696	0.2764361148128886	0.5756580534468267	1.1809352815896674	1.7808099915480347	49.99999999999995	0.6617458522657323	5.645039135110649e-13	1.793087721176608	1.0863194529198343	-0.1194484174814434	304.87744646998186	118.45593251347385	801
0.4627555152075583	0.504978700697718	1.147681925398871	1.3026857453093141	1.9908568492828347	0.01	0.29937005002312844	0.29937005002312844	0.29937005002312844	0.29937005002312844	0.29937005002312844	0.13428838470408344	0.002864166821401362	0.2489887149465564	0.5866339168762007	1.432083410700681	1.432083410700681	50.00000000302029	0.6653477012662616	4.599989588942727e-13	1.7695133924133768	1.133530282838636	-0.18082293392610366	270.20221330586423	89.77419190661595	801
0.607498213136851	0.6584535383906961	1.121885301064645	1.2504745470765313	2.0	0.08187291490512275	0.29203197203956477	0.29203197203956477	0.29203197203956477	0.29203197203956477	0.29203197203956477	0.003488679733034438	0.09758587284134247	0.3329849403776719	0.5597268515382658	1.2688541226906018	1.744339866517219	50.00000000288089	0.6616730728728992	5.151730783043693e-13	1.793565388348131	1.1107614921222195	-0.1515490677867801	279.4964398926136	105.95503633180542	801
0.2916908287878623	0.8717894989121453	0.684251190816971	1.3828105564311393	2.0	0.38349329548557626	0.29573019496386077	0.29573019496386077	0.29573019496386077	0.29573019496386077	0.29573019496386077	0.003251246652964478	0.01876427694768458	0.31620141280191394	0.39652788133564004	1.413620917891238	1.6256233264822388	50.00000001194284	0.6634389062403642	4.101681471952477e-13	1.7819906361235938	1.07524444777361	-0.1046646816753459	281.87385601227845	87.93401695029783	801
0.7543856922487636	0.606468976197669	1.1229602472267437	1.2599260359657258	2.0	0.17630517742478577	0.28682541324743593	0.28682541324743593	0.28682541324743593	0.28682541324743593	0.28682541324743593	0.0034056213743789603	0.0034056213743789603	0.4063735205336509	0.598578485959446	1.2861387996389737	1.7028106871894801	50.00000000233695	0.662416729040514	8.431645678760578e-13	1.7886870817027678	1.106447576803435	-0.1459350982447857	278.79958727924117	101.28290554011308	801
0.2515065178158511	0.57964701451448	0.9022479948992052	1.3528944872476063	2.0	0.20505391872637976	0.30768851319978563	0.30768851319978563	0.30768851319978563	0.30768851319978563	0.30768851319978563	0.0033111111212385485	0.0033111111212385485	0.2794308480320503	0.5118867454984266	1.298282962295891	1.6555555606192742	50.00000000000013	0.6616485493558234	6.020251335562925e-13	1.793726353422157	1.1057191117057557	-0.14498494107324028	275.411073973287	87.84229507369879	801
0.25358167650750146	0.648197023524583	0.9003903637264498	1.354698062480866	1.9441621378283822	0.2722846238583015	0.3094793324295183	0.3094793324295183	0.3094793324295183	0.3094793324295183	0.3094793324295183	0.002924844781913745	0.002924844781913745	0.35414015634794993	0.4845248924467092	1.4021554281507427	1.4624223909568725	49.999999995641765	0.6632543478333482	3.8080711335890016e-13	1.783198944042953	1.1198091492367062	-0.16325287254030796	286.3225344414449	98.45315039380884	801
0.5025181442181427	0.7195347775332638	0.9510579329398422	1.1532412527405496	2.0	0.5594782756862663	0.2988088049706593	0.2988088049706593	0.2988088049706593	0.2988088049706593	0.2988088049706593	0.0038228761222529124	0.0038228761222529124	0.2876486587921733	0.5373593662109413	1.1537455672808394	1.9114380611264563	49.99999999999997	0.6601465370723988	3.585198988800155e-13	1.8035965055193037	1.0689158421835234	-0.09614827135219241	300.3481779932401	105.39373172811572	801
0.5448313680881831	0.6167457153672942	0.9586539257985228	1.174923220534754	2.0	0.3737686459587956	0.30970432530733405	0.30970432530733405	0.30970432530733405	0.30970432530733405	0.30970432530733405	0.003659507942247786	0.003659507942247786	0.003659507942247786	0.549489601915078	1.199663477151621	1.829753971123893	49.99999999826505	0.6649031422922945	4.627070128292224e-13	1.7724161459413599	1.074326361825571	-0.1034323257846082	309.8534726103432	95.30753167446413	801
0.33840141858941186	0.6516026404806058	0.9177016551161167	1.131730375211794	2.0	0.7119969719986898	0.3046567707325306	0.3046567707325306	0.3046567707325306	0.3046567707325306	0.3046567707325306	0.1887340084697087	0.0036723023637540387	0.3381306405334916	0.590794175191946	1.13220956209052	1.8361511818770195	50.00000000077957	0.6610391646911122	4.2430703518776326e-13	1.7977280903878063	1.0750540548161707	-0.10440920181903295	296.75270043260963	103.44913748969655	801
0.3622851468157295	0.7076041610142558	0.7960546292779941	1.366788619754755	2.0	0.25565609628564634	0.3031914756021684	0.3031914756021684	0.3031914756021684	0.3031914756021684	0.3031914756021684	0.003528236012114129	0.043781261973548716	0.2758704646853745	0.562102696430519	1.2217423430080514	1.7641180060570643	49.99999999999995	0.6610082438997487	4.574589413100077e-13	1.7979312408796944	1.0942005996405741	-0.12987725145481344	285.4480366060345	94.90506350212895	801
0.618500635603085	0.7271835362620663	1.018595421263441	1.155643583649146	2.0	0.39534448466916927	0.2947525306178822	0.2947525306178822	0.2947525306178822	0.2947525306178822	0.2947525306178822	0.003652062877633015	0.003652062877633015	0.25994885457208183	0.5326553430333731	1.2402201284373833	1.8260314388165073	49.06336829816132	0.6620814737714675	3.977356224776305e-13	1.790885642881276	1.0786565276676656	-0.10923554627511059	297.09584136116297	106.40032548276042	801
0.6612510146865186	0.6855134625902305	1.008115126242847	1.654710910142792	1.608982503071234	0.45562148455100243	0.2865380052756048	0.2865380052756048	0.2865380052756048	0.2865380052756048	0.2865380052756048	0.003302260345710554	0.16652462615919048	0.26996031071741705	0.7853802558184549	1.2338669238335338	1.6511301728552772	50.000000003659245	0.6657990902415059	5.1150735636572e-13	1.766568026058516	1.1390184818515932	-0.18779115658010267	282.412327720296	98.01773219959792	801
0.39561769461214824	0.6834876102370603	1.0597147567791223	1.22565695144486	1.9750179739474492	0.3593043311066045	0.2979355337783254	0.2979355337783254	0.2979355337783254	0.2979355337783254	0.2979355337783254	0.003699844724470259	0.003699844724470259	0.366930020287806	0.5517849428659419	1.1724263903886394	1.8499223622351293	49.99999999812638	0.6606305108315129	6.873627275347398e-13	1.800413725462515	1.0945011856631808	-0.13027351737812315	286.2625117700918	105.68054149020992	801
0.2354942451587323	0.7880803107647861	1.1704232995688322	0.9870625354357077	2.0	0.45172945501648104	0.30355777601206224	0.30355777601206224	0.30355777601206224	0.30355777601206224	0.30355777601206224	0.0038527349747394914	0.0038527349747394914	0.35614213922818255	0.4700725738062998	1.1365910366150096	1.9263674873697456	49.99999999999999	0.662495057204699	6.721855557267315e-13	1.7881735759754283	1.086416203545025	-0.11957690218398194	297.2112374149518	122.03048830357415	801
0.5445057895737953	0.4867118137829239	1.126548270779191	1.1412582106948261	2.0	0.4338168938872838	0.3032454130136635	0.3032454130136635	0.3032454130136635	0.3032454130136635	0.3032454130136635	0.0029054786440943013	0.1040312107841139	0.36399063500554596	0.4802929574393499	1.4257491722205455	1.4527393220471507	50.00000000000021	0.6641305733354155	6.729982985919421e-13	1.777465264992431	1.1069634877443626	-0.14660763682690178	293.38209813384503	103.82851747360154	801
0.5084337492723786	0.7591744498255035	0.9046187481602903	1.4013497797649377	2.0	0.1628935503449604	0.2866526221153678	0.2866526221153678	0.2866526221153678	0.2866526221153678	0.2866526221153678	0.0030549723525486114	0.0030549723525486114	0.3069413315113644	0.5587354068634881	1.4394627796911212	1.5274861762743057	50.00000000544131	0.6640075613522092	5.326162796845079e-13	1.778269750975808	1.100673899783669	-0.13838710028205142	270.56465579058846	88.11590114679292	801
0.5947640446019384	0.7536307863195345	0.9860947267263724	1.4737008254821975	1.810185602119637	0.3548418186129994	0.28747869516025204	0.28747869516025204	0.28747869516025204	0.28747869516025204	0.28747869516025204	0.003295883510131172	0.13744608755351156	0.2484764113671725	0.6479904822421029	1.321021351340839	1.6479417550655862	49.99999999415483	0.6628278634592714	3.829681034411411e-13	1.7859924332412591	1.1128506351811829	-0.15425996972933995	282.4385231447308	100.2636170594726	801
0.5014537796540729	0.788588219589891	0.864403387121607	1.7501231174463894	1.6451765223489703	0.2893833181497082	0.2854427182690479	0.2854427182690479	0.2854427182690479	0.2854427182690479	0.2854427182690479	0.0028818052424310144	0.0028818052424310144	0.37632981481401034	0.625880270378012	1.4409026212155072	1.4409026212155072	49.99999999999999	0.6681997438103876	7.446832749365629e-13	1.7509369520754974	1.1409142341488772	-0.19019034410801644	270.47791044783014	86.49115805576534	801
0.38842278404845987	0.6526663073512375	1.0534550406226382	1.1488229301414536	2.0	0.436881705616795	0.30285823999856865	0.30285823999856865	0.30285823999856865	0.30285823999856865	0.30285823999856865	0.0035727549173024207	0.0035727549173024207	0.2996419680741195	0.5772745166796178	1.1969176431764499	1.7863774586512104	50.00000000138291	0.6599445182907856	3.6434308226874396e-13	1.8049257417477271	1.0912708346610587	-0.12600919820775108	293.9254828721682	107.75881965714159	801
0.384232054197192	0.583842105186666	1.1359040747234859	1.2051069594900956	2.0	0.24037017913698053	0.3006221175655457	0.3006221175655457	0.3006221175655457	0.3006221175655457	0.3006221175655457	0.0030607144668812407	0.0030607144668812407	0.3942701564696954	0.5829970655769323	1.338988935813681	1.5303572334406201	49.99999999805275	0.6626105626374225	6.562712893259488e-13	1.787416453351578	1.1224679388008085	-0.16667423766694844	280.4202618943038	103.01538471537009	801
0.01	1.1663652902548791	0.5108855964880854	1.4049926755970144	2.0	0.3377657393265715	0.2917117092471039	0.2917117092471039	0.2917117092471039	0.2917117092471039	0.2917117092471039	0.003528719206433647	0.003528719206433647	0.3912305417634287	0.560517470326263	1.2479319978574046	1.7643596032168236	50.000000000000036	0.667199426958115	8.860983206032867e-13	1.7574433537546676	1.0841947252508328	-0.11662389315328031	272.1353625431822	94.91866708087217	801
0.3380540972106178	0.5755659035180485	0.9970226960899007	1.1594059884102959	2.0	0.5263795343632576	0.3084152077665301	0.3084152077665301	0.3084152077665301	0.3084152077665301	0.3084152077665301	0.003639872697063831	0.06524342623613469	0.24287915371494556	0.53709544941819	1.179844231231228	1.8199363485319153	49.99999999885953	0.65926115767024	6.759481032805968e-13	1.809425112522221	1.0803527949082035	-0.11150250901018469	294.18671175095164	100.63709671754133	801
0.33845401875754444	0.741793314979666	0.8203009546568587	1.3644227052072535	2.0	0.326626321203179	0.2970896708661872	0.2970896708661872	0.2970896708661872	0.2970896708661872	0.2970896708661872	0.003285570353913229	0.003285570353913229	0.33269773892885923	0.4665224785337444	1.3624291867519878	1.6427851769566146	50.00000000000015	0.6617253371625658	5.728237771563203e-13	1.7932223609960891	1.0871566538716166	-0.12055984053074703	279.5189486855246	89.83630887964894	801
0.33044699209067346	0.6611226239489069	0.9234002813933827	1.1915877826514665	2.0	0.5418740697681782	0.30533623461617143	0.30533623461617143	0.30533623461617143	0.30533623461617143	0.30533623461617143	0.003977422741552533	0.06712792960886155	0.2764768564438515	0.5140727361479501	1.1591773995976618	1.8752976718699463	50.00000000000006	0.6592369329004346	8.113389667954614e-13	1.8095846984014612	1.0736532781636865	-0.10252816964196215	294.4758282977051	100.72460952058869	801
0.8154614022902779	0.596513970603395	1.4314865501589624	1.1401839811317995	1.8454103052176476	0.357052012220781	0.282809726535738	0.282809726535738	0.282809726535738	0.282809726535738	0.282809726535738	0.0028971612169906443	0.0028971612169906443	0.40194677195523726	0.6139441322768687	1.4485806084953223	1.4485806084953223	50.00000000000008	0.6693309131608373	9.811714806245838e-13	1.7435911656957992	1.134883334195683	-0.1825439963458684	283.267113346625	105.63413726903245	801
0.2588748334037458	0.6424200737462754	0.9931879184439845	1.2850652004618381	1.9354548408738885	0.37468999575049455	0.30733218544748686	0.30733218544748686	0.30733218544748686	0.30733218544748686	0.30733218544748686	0.0035332715828602216	0.0035332715828602216	0.33104909805302657	0.47033619787905734	1.295821368472984	1.6747799928647493	49.99999993862766	0.6609499249728048	3.710913463982392e-13	1.7983144237787458	1.1023269038244645	-0.1405521300685806	288.34790176567464	101.39532685081038	801
0.3960966158780155	0.5457500782751014	1.0495243229134523	1.1057684340100118	2.0	0.5777314499579757	0.30801259392132374	0.30801259392132374	0.30801259392132374	0.30801259392132374	0.30801259392132374	0.0035698193790570454	0.0035698193790570454	0.24919548922902146	0.49079142853544316	1.2299796698103431	1.7849096895285226	49.99999999999993	0.6600084093957728	3.172435457658277e-13	1.8045053092644425	1.0755406197075292	-0.10506201173819303	297.77665321947734	100.20972427433465	801
0.2008803976902318	0.6767956981555323	0.9515517656640471	1.1611463997315772	2.0	0.5631783115484489	0.30699303643154696	0.30699303643154696	0.30699303643154696	0.30699303643154696	0.30699303643154696	0.0036186463210813	0.0036186463210813	0.3333972065267096	0.43161823374027186	1.2266936497857273	1.80932316054065	50.00000000134072	0.6599930712711876	3.743727473766929e-13	1.8046062373765386	1.0739332665320616	-0.10290434803984566	290.40574020667634	99.451986294836	801
0.3899522365371101	0.563994163547556	1.076312475021745	1.291310233183053	1.9529471749931997	0.15455846572490728	0.30592520456773953	0.30592520456773953	0.30592520456773953	0.30592520456773953	0.30592520456773953	0.0033873791158822676	0.0033873791158822676	0.26148134632018694	0.5780971884555766	1.256877646505203	1.6862841910561277	49.5053142890856	0.6620010248680684	4.2374990219808433e-13	1.791413382125625	1.119276270072641	-0.16256617954032296	283.31207996647737	100.14434122140645	801
0.43960100510762423	0.6613085641308599	1.2020561736289734	1.0643918633548641	2.0	0.42343157167423645	0.2972106707770783	0.2972106707770783	0.2972106707770783	0.2972106707770783	0.2972106707770783	0.0032923553817492263	0.0032923553817492263	0.4350539200388028	0.48379347285268	1.3239067298020757	1.6461776908746133	49.999999998879886	0.6626699975639214	5.578270090040623e-13	1.7870269168050794	1.1023782321717996	-0.14061930562957672	290.6061789564081	113.27778982112791	801
0.2458651777798781	0.6097876284397111	0.9942413246220839	1.34790967276508	1.914833634187134	0.17569766675423357	0.31225018929092363	0.31225018929092363	0.31225018929092363	0.31225018929092363	0.31225018929092363	0.0033092721168097874	0.0033092721168097874	0.2611062129863159	0.588802696644582	1.243940710113003	1.6546360584048936	49.99999999999999	0.6618168827483519	6.362802940093625e-13	1.7926215831408028	1.1285979718976487	-0.1745316621591641	285.65374688193407	102.87810342518415	801
0.5045331999317053	0.754198561731405	1.0168340355018306	1.1554406816366498	2.0	0.4220342487185942	0.2965819574049626	0.2965819574049626	0.2965819574049626	0.2965819574049626	0.2965819574049626	0.0034357662711494348	0.0034357662711494348	0.42110644568015104	0.5121944482469615	1.2713123493567453	1.7178831355747173	50.00000000000011	0.6615691115342653	3.9121772929227814e-13	1.794247800627983	1.0945729777537674	-0.1303681455956887	296.48554880222594	114.85986991909104	801
0.7254651567983265	0.7205829723032534	0.5780918215946325	1.3827239016162935	2.0	0.766562764245571	0.28372850476356803	0.28372850476356803	0.28372850476356803	0.28372850476356803	0.28372850476356803	0.003757704578808018	0.10342528119147021	0.28790789255213184	0.48433103720076565	1.268710913832171	1.8788522894040092	50.00000000000011	0.6641625485221464	4.185716553783256e-13	1.7772561748913196	1.0385993629326429	-0.05463924560266404	282.26731994432197	77.65944193774544	801
0.2541083232623475	0.6413632646854944	0.8174692075899554	1.2048882427970835	2.0	0.5840201630861297	0.3134899457032496	0.3134899457032496	0.3134899457032496	0.3134899457032496	0.3134899457032496	0.0035354666466421015	0.0035354666466421015	0.29858312109317214	0.39327635416622236	1.2517271425012249	1.7677333233210508	49.9999999999999	0.660554749184894	6.961734182845317e-13	1.8009118064826157	1.0699622924873253	-0.0975599541964069	298.44986155990694	94.12376574723662	801
0.41280089619037774	0.7016842755063688	1.0550535459549941	1.11892315403136	2.0	0.5631728756204916	0.29670658858358057	0.29670658858358057	0.29670658858358057	0.29670658858358057	0.29670658858358057	0.0035354626839182585	0.20070052819850093	0.32054100045172257	0.5417940697949559	1.231071737317072	1.7677313419591294	49.99999999999997	0.6607728022161387	3.4857411606791246e-13	1.799478411273516	1.0862769890944088	-0.11939202196391273	291.8943543363901	110.63796068735846	801
0.7137406820968768	0.48772745583319455	1.0453367853904199	1.2360782204552523	2.0	0.35516125801378856	0.2980951513656179	0.2980951513656179	0.2980951513656179	0.2980951513656179	0.2980951513656179	0.0034958047158212234	0.013970547315672537	0.2453311472129033	0.5082858236033257	1.2905924494019034	1.7479023579106117	50.00000000000011	0.6615819407837386	8.554306144457742e-13	1.7941635823938882	1.0827583047691869	-0.11471123793618862	291.7009678400213	93.41805248957273	801
0.5812600598779903	0.6444960636628867	1.1883101702947316	1.1166475999196268	1.9988498521781966	0.48122647348493747	0.28806849810754886	0.28806849810754886	0.28806849810754886	0.28806849810754886	0.28806849810754886	0.0036832861663000692	0.1344706575531891	0.3479176804077452	0.5118554959289875	1.240187981266307	1.8416430831500348	49.99999999999993	0.6613043829967967	3.136068432835863e-13	1.7959859886714347	1.081795819487338	-0.11342822743623614	283.6001511115366	104.37697121574153	801
0.5245633986899478	0.695312976672914	0.9187430572617843	1.357187745397605	2.0	0.1828556818690562	0.29372245013716836	0.29372245013716836	0.29372245013716836	0.29372245013716836	0.29372245013716836	0.12451275554508973	0.0074301637729238595	0.4788213816758531	0.5229957043955094	1.2657147424781987	1.7063934163230148	50.000000004324086	0.6626021882863267	3.8383466135598206e-13	1.7874713416624237	1.1057917030551194	-0.1450796520545994	279.69280120562365	101.27359808368968	801
0.3723616584391975	0.7789694250020885	0.7528090683881278	1.3525772127258306	1.964685287466727	0.5720282376696368	0.2953546692357326	0.2953546692357326	0.2953546692357326	0.2953546692357326	0.2953546692357326	0.0033329658080753365	0.0033329658080753365	0.44767191680963164	0.43939913652508084	1.337564121851133	1.6664829040376683	49.99999999999993	0.6628778454710419	5.526796953601933e-13	1.7856649561583677	1.0780236625632293	-0.10838884551895349	286.3764370856316	93.82312351023592	801
0.6736919210052467	0.8193685588926563	0.8187154952552093	1.336410122663159	2.0	0.3521893817139709	0.2858638892816374	0.2858638892816374	0.2858638892816374	0.2858638892816374	0.2858638892816374	0.003650763982654823	0.14939410267677888	0.32223106848250105	0.5407694807033901	1.2526696270212634	1.8253819913274116	49.9999999999999	0.6614818983090467	5.843574656463626e-13	1.7948203593915457	1.0787531712143619	-0.10936480050597654	284.7191670210939	101.89122720275685	801
0.6153410225824655	0.7119872446534226	1.017745911429996	1.2733568375656381	1.9499658428589448	0.5126941903762201	0.2860223043569433	0.2860223043569433	0.2860223043569433	0.2860223043569433	0.2860223043569433	0.003834271402690574	0.08035800251721385	0.3307265299548324	0.6555612383057979	1.1324555971303452	1.917135701345287	50.000000000000036	0.6613431682948562	1.1685443127440036e-12	1.7957312837666461	1.0829453072314605	-0.11496038331705401	284.07669900457654	101.97716814865487	801
0.7685718506427739	0.6100267822644583	1.0973061694114126	1.3169408507490288	1.909976037307819	0.2884466327485356	0.2899142167955391	0.2899142167955391	0.2899142167955391	0.2899142167955391	0.2899142167955391	0.0028687169623583574	0.0028687169623583574	0.3693208890243288	0.6420830932244426	1.4165924700238488	1.4343584811791787	49.99999999792312	0.6649564070844497	5.905896289003211e-13	1.7720682504762195	1.1236144745524654	-0.16814711468780308	287.8829872436877	103.85062223536158	801
0.4781802673289962	0.6792563756039117	1.1341949803295504	1.1859544077190651	2.0	0.2854514069796963	0.29337501544884736	0.29337501544884736	0.29337501544884736	0.29337501544884736	0.29337501544884736	0.0036156271953077523	0.09034052866232525	0.2742233633141949	0.6767101379914409	1.172742118125258	1.807813597653876	50.00000000183637	0.6609747734760649	4.714283621589604e-13	1.7981511532405168	1.1033841227512244	-0.14193512593811713	282.5079089288778	106.7349266863974	801
0.256983194311973	0.8391083926774572	0.9532900627844619	1.0970066102421614	2.0	0.630444463910409	0.29920182209667223	0.29920182209667223	0.29920182209667223	0.29920182209667223	0.29920182209667223	0.003284283460751045	0.003284283460751045	0.33819002981856683	0.6429805810716285	1.2601906781286807	1.6421417303755224	49.99999999999995	0.6636720720135557	3.3325713517141337e-13	1.7804645752083117	1.0947838393106073	-0.1306460435800982	295.3305975447777	113.19311569169369	801
0.36713832706650984	0.7296956260375149	0.8420806686972229	1.4109391701879068	2.0	0.279497817014213	0.2915231535539802	0.2915231535539802	0.2915231535539802	0.2915231535539802	0.2915231535539802	0.004145179721717154	0.15427474912310252	0.2793829331586561	0.5938511974218585	1.2565643844246817	1.7513598235284513	49.99999999547881	0.6612309788391874	4.3887501310837694e-13	1.7964680781724214	1.090932952259165	-0.12556243766922323	270.978051228626	88.62528598689373	801
0.01	0.8119750247718265	0.7462975843045802	1.231008120195362	2.0	0.5567507066867203	0.31077940370192214	0.31077940370192214	0.31077940370192214	0.31077940370192214	0.31077940370192214	0.0032461443067591895	0.0032461443067591895	0.263177393761518	0.5270225643745017	1.3013648993556914	1.6230721533795947	50.00000000314272	0.6625722464228666	3.997183521861941e-13	1.787667596370336	1.0851390522056192	-0.11787992476525187	288.426223268182	95.82954177257405	801
0.2092561062002848	0.6801249509530384	0.7384245170186081	1.3238981202605495	1.8949768441334724	0.6721525700150066	0.3154322133866695	0.3154322133866695	0.3154322133866695	0.3154322133866695	0.3154322133866695	0.0036620109254163103	0.0036620109254163103	0.17198247760431445	0.5761087962010746	1.1388723094838251	1.8310054627081553	50.00000000000021	0.6617598056758967	3.68831361436188e-13	1.7929961478765328	1.0780395599429509	-0.10841012047104985	302.5718786122303	94.60356295004784	801
0.649306154121432	0.6337325992530285	0.9570906284777084	1.5447824155434462	1.7753571070947478	0.2719209217607615	0.29444509857194945	0.29444509857194945	0.29444509857194945	0.29444509857194945	0.29444509857194945	0.002809000912770017	0.002809000912770017	0.30906377550158187	0.6836493463101225	1.4045004563850085	1.4045004563850085	50.00000000000011	0.6656482583172012	5.908467759575595e-13	1.767551999968885	1.1390218048549	-0.1877953655314715	286.64385115694927	97.04705429219543	801
0.5560178361159477	0.6127776662352328	1.0552849603394427	1.3385196098168757	2.0	0.01	0.2938763333709131	0.2938763333709131	0.2938763333709131	0.2938763333709131	0.2938763333709131	0.003183360751166752	0.003183360751166752	0.44280101229950763	0.5783433421000729	1.3209459634521876	1.5916803755833757	50.00000000000008	0.6632783599682776	3.763504214938306e-13	1.783041717046011	1.1268524905376665	-0.1722986733645277	273.17499806062176	99.25947159050884	801
0.440686023275697	0.7412938015855767	0.9294318503718225	1.3268715539615166	2.0	0.5487107361090018	0.2815317126350103	0.2815317126350103	0.2815317126350103	0.2815317126350103	0.2815317126350103	0.003101770380569237	0.09141740958240323	0.2438225286367329	0.3511479537243842	1.5508851902846184	1.5508851902846184	49.99999999999988	0.6695467016279019	3.41693718405636e-13	1.7421912507180473	1.062527372258774	-0.08750000766288442	268.6371957424642	75.82922317895802	801
0.5020441392624243	0.3922943004424095	1.4739443394256146	0.9634939031104798	1.873509756432351	0.5439196063223474	0.30727699864429636	0.30727699864429636	0.30727699864429636	0.30727699864429636	0.30727699864429636	0.003419073428575735	0.01754959965747368	0.3491808746087233	0.5814606698405342	1.2114658251633155	1.7095367142878675	50.000000000940574	0.665968540098323	3.3068817259605944e-13	1.7654628612160077	1.1226048272315972	-0.16685016805413813	299.50501062390015	119.04038040481497	801
0.28478490092993386	0.6434008373549432	0.9751139173098587	1.3186236239782996	1.9297422679795884	0.3812550840440133	0.3047034122936675	0.3047034122936675	0.3047034122936675	0.3047034122936675	0.3047034122936675	0.003925827097746412	0.003925827097746412	0.3471890366804531	0.5387974685059778	1.24061672380383	1.7192527413669665	50.00000000000008	0.6607023927074185	5.040833410584519e-13	1.7999412040865344	1.1040365386516846	-0.14278791963354218	285.7842355454555	100.52970877145302	801
0.6668366249079979	0.5680412351948582	1.1506862240209144	1.099713239243332	2.0	0.5031380733893918	0.2946745410202499	0.2946745410202499	0.2946745410202499	0.2946745410202499	0.2946745410202499	0.0035992483149294148	0.0035992483149294148	0.355837858117435	0.6093082244673298	1.1940887051707583	1.7996241574647074	49.99999999999999	0.6610735356900009	3.4111925725225274e-13	1.797502283084784	1.0890031236046538	-0.12300809216545419	295.0905141973774	108.64938508021451	801
0.5249800906494735	0.587274776579729	1.00331598435128	1.3197895093691923	1.9234906390647488	0.5041634405472785	0.2956750619618731	0.2956750619618731	0.2956750619618731	0.2956750619618731	0.2956750619618731	0.0037325392396204008	0.0037325392396204008	0.29369324344580566	0.5804800289460682	1.176268607313783	1.8662696198102005	50.00000000153996	0.6611287836448069	2.964283215711833e-13	1.797139344953883	1.0829700099456998	-0.11499329179048176	286.66931958917047	94.3129855488437	801
0.3949333489924724	0.6985964880853076	0.7358421117222026	1.4154389642782008	1.997272623188406	0.3231865881700591	0.29925884009494086	0.29925884009494086	0.29925884009494086	0.29925884009494086	0.29925884009494086	0.0028588097153289557	0.0028588097153289557	0.28043730617137025	0.5872546850520023	1.429404857664478	1.429404857664478	50.00000001299975	0.6649134333786205	3.503738077456107e-13	1.7723489282199685	1.1017152549639126	-0.13975139874226028	281.1636778433193	86.0273422826901	801
0.261972989697272	0.5765908017681333	1.0275336077041048	1.1008639840662862	2.0	0.5616428639495987	0.31239293221811437	0.31239293221811437	0.31239293221811437	0.31239293221811437	0.31239293221811437	0.0035614471826448785	0.028874813283009802	0.2964950938728675	0.49561270167681704	1.199482227437237	1.7807235913224395	50.00000000100162	0.6596226841333255	6.818139242215144e-13	1.807044175749232	1.0834970700543016	-0.1156952521636175	296.7262645843312	105.27490659969334	801
1.1080863904128946	0.31267100205904447	1.3868046646705012	1.0121797468669456	1.9923270654370282	0.3782726637009104	0.28828909238795053	0.28828909238795053	0.28828909238795053	0.28828909238795053	0.28828909238795053	0.003580274677667039	0.0035842037954423203	0.3932504411333173	0.6055651231353402	1.2227142264954542	1.790137338833519	50.00000000000011	0.6662067434998575	5.512638663725207e-13	1.7639097559267378	1.0978660276582877	-0.1347020133362287	292.29372140358896	105.5685072717071	801
0.6071997199952357	0.5372652290184283	1.0459685282820985	1.269222894002768	2.0	0.1480387678994043	0.3020377549171166	0.3020377549171166	0.3020377549171166	0.3020377549171166	0.3020377549171166	0.0028438295617668643	0.0028438295617668643	0.3456332818559938	0.5570511192256458	1.421914780883432	1.421914780883432	50.000000000000036	0.6641894162518447	4.086230574754685e-13	1.7770804909301365	1.1242259202429683	-0.16893198330148285	288.7397574635036	101.6477274631333	801
0.33549216572751184	0.7202038889572224	0.8111126697792904	1.3997011344221673	2.0	0.3106312121364328	0.2954352450584349	0.2954352450584349	0.2954352450584349	0.2954352450584349	0.2954352450584349	0.0031489892082579097	0.0031489892082579097	0.3125588341838067	0.49086136821427395	1.4042032951350434	1.5744946041289547	50.000000000000014	0.6628554925867981	6.819572969515388e-13	1.7858114069415523	1.0904437112350576	-0.1249152999025768	274.6394851183599	84.75307569119076	801
0.6307940013990023	0.6073655586217832	1.0167742281696495	1.242552152250301	2.0	0.28791008555126624	0.29788328747010306	0.29788328747010306	0.29788328747010306	0.29788328747010306	0.29788328747010306	0.0037192811473363606	0.0037192811473363606	0.31432587511982063	0.5425054157253716	1.1849760210304061	1.8596405736681803	49.999999999999815	0.66087686856355	5.92009647762191e-13	1.7987944866068633	1.0882461456799641	-0.1220049104375536	292.37136929720924	102.58971581421619	801
0.6557963579094548	0.6836621831451842	0.8924311066839753	1.5287030948063332	1.8607378805510777	0.4357139498889173	0.28179028578730114	0.28179028578730114	0.28179028578730114	0.28179028578730114	0.28179028578730114	0.01693423615574394	0.2076041664664693	0.25337202393386976	0.6505531476008951	1.3647139727898534	1.6016856499137626	49.99999999999999	0.6638636609495382	3.7679632253630744e-13	1.7792110342873024	1.0983090420850385	-0.1352840568481419	273.17404277841194	87.28110235542115	801
0.42938250329243643	0.5345413082616103	0.9145423602021844	1.24118147548165	2.0	0.4785356509818637	0.30833106088093976	0.30833106088093976	0.30833106088093976	0.30833106088093976	0.30833106088093976	0.003935844718336883	0.003935844718336883	0.42641230911796973	0.45591169076462396	1.2032046495538693	1.780047608824575	50.00000000157888	0.6611421046681609	4.67638442076939e-13	1.7970518402377573	1.0853457333297487	-0.11815468166354051	293.41410943827475	98.11565738700742	801
0.40991634882112293	0.7626182366515283	0.6849370147089144	1.4686225536662831	2.0	0.36325772322127997	0.290212691071419	0.290212691071419	0.290212691071419	0.290212691071419	0.290212691071419	0.0033021371427913553	0.20569135927472998	0.2268362377257184	0.539246332862513	1.359268689548097	1.6510685713956779	49.99999999999997	0.6629725404730101	4.743770719313675e-13	1.785044591789589	1.079237365079762	-0.11001220288185856	272.54388599085445	81.95174223754198	801
0.4772118605896426	0.5664840931114392	0.9454019999297485	1.3126398559973778	2.0	0.31820717843051316	0.3007248780643452	0.3007248780643452	0.3007248780643452	0.3007248780643452	0.3007248780643452	0.0033857194544623524	0.0033857194544623524	0.3223094442145219	0.6173536477274545	1.240016942089789	1.692859727231176	49.99999999999997	0.6608734719555088	3.6477007167174163e-13	1.798816807435302	1.1005578617807932	-0.13823499685125268	283.61658435940444	94.57207527669749	801
0.332470416479062	0.34491995549513593	1.051296264868215	1.2366930198038317	1.9181362694668473	0.38583985853300223	0.3257346771031986	0.3257346771031986	0.3257346771031986	0.3257346771031986	0.3257346771031986	0.0030593363342087793	0.0030593363342087793	0.31087539050608837	0.5167957613623722	1.2917803303376356	1.5296681671043895	50.00000000000017	0.6630528447439094	8.458147418612941e-13	1.7845185731755229	1.1282974433336346	-0.17414744313989972	294.97254335020705	102.21517981058416	801
0.6556374302074587	0.5528443817173377	1.032394814502616	1.2075374375509702	2.0	0.4688512159497564	0.2957443311307645	0.2957443311307645	0.2957443311307645	0.2957443311307645	0.2957443311307645	0.0033122883806895793	0.0033122883806895793	0.3141110913640352	0.6518557115297217	1.268797756589663	1.6561441903447895	50.00000000124202	0.661655257935857	5.104738077208804e-13	1.7936823197048208	1.0941529472907856	-0.12981442083145836	291.84795121587155	100.27674510127291	801
0.2309328466208397	0.6449318659975305	0.8087408049645641	1.296976754283176	1.9024468221644641	0.7118133574392637	0.31140127793315164	0.31140127793315164	0.31140127793315164	0.31140127793315164	0.31140127793315164	0.0035305823406579727	0.02338705194692197	0.25758883562243834	0.5588110179496143	1.1915996387473367	1.7652911703289864	50.00000000258981	0.6609245932009193	5.779825871440835e-13	1.7984808760190574	1.0812879746689716	-0.1127508008691846	297.2537560136618	96.22920878795587	801
0.726359377429581	0.6524647971031264	1.0354779599950277	1.3491001661239104	1.9599109113731377	0.2228959043021288	0.28592135066078783	0.28592135066078783	0.28592135066078783	0.28592135066078783	0.28592135066078783	0.003353960653764303	0.003353960653764303	0.4543962205818981	0.5175396731632416	1.3350816336186753	1.6769803268821515	49.999999997064094	0.6629606382403969	3.795009856383073e-13	1.7851225606349186	1.102366256135086	-0.14060363236778328	278.3332432438598	98.7337828754834	801
0.22990965375386976	0.690300579925039	0.9291432092199144	1.1397515748563012	2.0	0.5936325849952779	0.3087005381137148	0.3087005381137148	0.3087005381137148	0.3087005381137148	0.3087005381137148	0.003893774214696837	0.052382848245758167	0.28344685170966644	0.4728221658654703	1.1122331510753647	1.9468871073484186	50.00000000000008	0.6594968805773891	4.1908389487263146e-13	1.8078725432721505	1.0668235375600676	-0.0933215608475354	296.73011485359433	102.62292122373555	801
0.7543680334575009	0.7541163211617097	0.9044655177163684	1.139286063153033	2.0	0.6407769079579154	0.2906315044294988	0.2906315044294988	0.2906315044294988	0.2906315044294988	0.2906315044294988	0.004012615043637854	0.004012615043637854	0.24656617357553748	0.548864008611581	1.1293578757479905	2.0063075218189272	49.9999999991306	0.6623850443761945	4.933874005786408e-13	1.7888948180623294	1.0522146863631296	-0.07342909184699084	302.9392235805733	102.17184646442742	801
0.9150381425577429	0.5520554371746826	0.9290069412526554	1.448066415003689	2.0	0.1426547709445487	0.28034069031037345	0.28034069031037345	0.28034069031037345	0.28034069031037345	0.28034069031037345	0.003136169772349169	0.003136169772349169	0.4393908152689105	0.555369914903852	1.4130454301213218	1.5680848861745844	50.0000000053174	0.6655963054710045	3.8036286520884853e-13	1.7678909735136057	1.0979754816520502	-0.1348458385927127	268.9123344034603	84.61724151271667	801
0.6243068511212838	0.5907499307741126	1.0512212050337886	1.2804741823779724	2.0	0.29415136271680176	0.29123571621744904	0.29123571621744904	0.29123571621744904	0.29123571621744904	0.29123571621744904	0.0032266412631946394	0.0032266412631946394	0.36391425625212703	0.6345311052984528	1.312534090401718	1.6133206315973196	49.99999999999993	0.66194549641684	6.360826424863406e-13	1.7917776823384146	1.1049977439005343	-0.1440434240358619	280.5556244426323	97.02182911641911	801


==> data/theo_sys-5slice_pwl-cool_osc-logneg-sko-optim_results.7447938-combined.txt <==
coupling0	coupling1	coupling2	coupling3	coupling4	coupling5	pulse_duration0	pulse_duration1	pulse_duration2	pulse_duration3	pulse_duration4	norm_meas_weight0	norm_meas_weight1	norm_meas_weight2	norm_meas_weight3	norm_meas_weight4	norm_meas_weight5	amp_gain	min_eigval	eigval_err	gen_sqz	sml_sympl_eigval	log_neg	min_eigval_light	min_eigval_mech	num_feval
0.1760148975453063	0.39154051619470565	0.589140558007905	0.876105420737164	0.5176140291697356	0.01	1.3405812363089606	1.3405812363089606	1.3405812363089606	1.3405812363089606	1.3405812363089606	0.007677008308411232	0.06328385777470533	0.1328907330747724	0.35479003198081926	0.6982819706474462	0.5372062268121646	49.99999999999999	0.20856469689081597	3.3421985986865515e-12	6.8075920138904324	0.2267611348108385	2.1407547007290786	2104.175664031832	1920.9097589017106	801
0.21949896792077944	0.3956231915596704	0.6066124279203953	0.8676417054877495	0.5090657799067763	0.01	1.32727896430096	1.32727896430096	1.32727896430096	1.32727896430096	1.32727896430096	0.007013495784801428	0.0673280848521896	0.13932555680686348	0.36191555243168017	0.7013495784801427	0.529917781493209	50.000000000000036	0.20873642561138842	2.8170690032732907e-12	6.804017576347978	0.22676693801851963	2.1407177801526256	2089.159406666358	1909.1662320832547	801
0.21176366181155223	0.38721504370717613	0.583536931361252	0.871831928979078	0.5192188680256571	0.01	1.3459516870802224	1.3459516870802224	1.3459516870802224	1.3459516870802224	1.3459516870802224	0.007130830248105278	0.06785858592422488	0.13776684917703405	0.35061767281933015	0.6971377082579563	0.5361651451700108	49.999999998975454	0.2085744003490202	2.306348953547041e-12	6.807389963381041	0.22675052601544016	2.1408221973684634	2110.889121503999	1942.557372311542	801
0.1878346303054623	0.434586238846252	0.6214138367052877	0.8603117380102488	0.5018203269521722	0.01	1.3062194172821995	1.3062194172821995	1.3062194172821995	1.3062194172821995	1.3062194172821995	0.007001231830724986	0.06954623193149993	0.14795678543162222	0.3733722306456892	0.7001231830724987	0.5326376602022735	50.00000000000019	0.20861668667233982	1.7306558142093627e-12	6.806509565045031	0.22679911376158277	2.1405130920598996	2090.962854547663	1884.5228408371213	801
0.18279415629864845	0.5149084809748664	0.6926369608949561	0.8705224681000223	0.45311474190660705	0.01	1.1970175875228501	1.1970175875228501	1.1970175875228501	1.1970175875228501	1.1970175875228501	0.007208025550175056	0.08156618935322908	0.18113944463157433	0.42668773409874466	0.7208025550175057	0.5077513686524666	50.00000000000011	0.2079649434015541	1.5008255113801649e-12	6.820098677796182	0.22694720705362956	2.139571361159571	2007.8767194584652	1735.165613554952	801
0.10581485784543761	0.2852273166575622	0.48866660623068287	0.8066761746604764	0.6350835314655209	0.01	1.5272880639358974	1.5272880639358974	1.5272880639358974	1.5272880639358974	1.5272880639358974	0.00632322503105734	0.04005440464769574	0.10121562380343191	0.2661449262649956	0.632322503105734	0.632322503105734	49.99999993845742	0.20919405708800212	3.5448486165806534e-12	6.7945065733128205	0.22766497815850165	2.1350157169967674	2351.4019481743367	2027.3826494940276	801
0.01	0.8555542626906262	0.8423641603472929	0.9251434690196322	0.01	0.01	0.959898112801575	0.959898112801575	0.959898112801575	0.959898112801575	0.959898112801575	0.007100395780955181	0.11498700868060044	0.3209129753580696	0.6950989531150675	0.7100395780955181	0.1834383832190292	49.9999999983719	0.2309666554888123	1.419570959818348e-12	6.364507144043539	0.2444223009260149	2.0325521732021476	1073.7254276380595	1144.3932240018275	801
0.44608795143269936	0.8125884333916055	0.8492664090603205	0.894227747837853	0.01	0.01	0.9193572526802979	0.9193572526802979	0.9193572526802979	0.9193572526802979	0.9193572526802979	0.0072444917119616	0.15953942800634582	0.33778718179905703	0.7081746378111433	0.7087041276199864	0.19869923007587675	49.99999999999997	0.22564563425016268	1.8552013763796343e-12	6.465730647115532	0.241875969194225	2.0476606527563064	1152.6197787454057	1074.806547147653	801
0.24068817159852632	0.46125464079662964	0.689092614170171	0.8734446940237224	0.4625228699303685	0.01	1.215853132026868	1.215853132026868	1.215853132026868	1.215853132026868	1.215853132026868	0.007244745220183384	0.07337617502818117	0.17020664392767118	0.4195766649284177	0.7207610644392172	0.5059820039338951	49.99999999999997	0.20866981804544665	4.025879002325241e-12	6.805403626462304	0.22693173353655904	2.1396697290914353	1982.4871651415572	1729.2321386873168	801
0.19519852553449063	0.37916781962659185	0.5879425553600067	0.8674154837482538	0.5262130793873157	0.01	1.3507274207613154	1.3507274207613154	1.3507274207613154	1.3507274207613154	1.3507274207613154	0.006941065314245962	0.06627631627296796	0.13049026567067637	0.34994589388675157	0.6941065314245961	0.5431253800079003	49.99999999902724	0.2083397217225589	1.4825900250548775e-12	6.812279202572592	0.22675127764213615	2.1408174151687094	2119.571819244581	1947.5074404642605	801
0.11733262119731816	0.29958244764127673	0.4839429339976939	0.8037870391304124	0.6309557370016995	0.01	1.531041565290722	1.531041565290722	1.531041565290722	1.531041565290722	1.531041565290722	0.006305961791084178	0.04633557813561643	0.09862201302329904	0.26861999614798837	0.6305961791084179	0.6305961791084179	50.00000000000015	0.2092882171437625	2.6008446317292042e-12	6.792552216063276	0.22765993828754147	2.135047654615723	2376.4297272739905	2046.2627140582526	801
0.18367299798278228	0.4376479532443814	0.6258063524111983	0.8631433836453103	0.5001398821808584	0.01	1.2977758523469975	1.2977758523469975	1.2977758523469975	1.2977758523469975	1.2977758523469975	0.008671989849690694	0.07017789840365032	0.15063237007441793	0.3752131991734158	0.7049408341568414	0.5266895836196748	49.99999999999999	0.20871063374860618	3.6210366986315405e-12	6.804554231880574	0.22680426309938817	2.140480336906411	2080.1970044451273	1867.236353450191	801
0.20496003205679936	0.39891379121391257	0.5936490305820534	0.8651938499325015	0.5202548143573524	0.01	1.33632177097351	1.33632177097351	1.33632177097351	1.33632177097351	1.33632177097351	0.008482998117534191	0.06718264552500916	0.14088804538435173	0.352953462965315	0.6995129635664339	0.5357114010394373	50.00000000000019	0.20854443494008051	4.24124831363094e-12	6.808013949193805	0.22675617342281773	2.140786266315502	2108.8333757574533	1930.492688129981	801
0.01	0.3029435346504666	0.5648515444558913	0.8532360603793051	0.5678921424127507	0.01	1.4420557038801258	1.4420557038801258	1.4420557038801258	1.4420557038801258	1.4420557038801258	0.006793370302340954	0.006793370302340954	0.12020373697686956	0.30526545362170865	0.6793370302340953	0.5616612409404894	50.00000000000021	0.20997956877823232	5.204581396579271e-12	6.778229604972344	0.22752217406110808	2.13592093925044	2168.972769459408	1937.213424185901	801
0.20543138490531415	0.3600332283125607	0.5564293100056628	0.8722827199073593	0.5346007552245666	0.01	1.382192093200421	1.382192093200421	1.382192093200421	1.382192093200421	1.382192093200421	0.0069541061165827	0.0646006281107118	0.12232753007785563	0.3322052328210315	0.69541061165827	0.5383648765555209	49.9999999845101	0.20862664743727835	3.038149501485937e-12	6.806302208574813	0.22676865882791797	2.140706832376078	2157.008230784169	2000.7362685628912	801
0.1693311208847349	0.37338611219225026	0.5447901697718874	0.8727762401186803	0.5448288731993124	0.01	1.3835009686610533	1.3835009686610533	1.3835009686610533	1.3835009686610533	1.3835009686610533	0.007208972032913397	0.0648631187015604	0.1271210225492405	0.32899811064163137	0.6912393695685634	0.5471421172996628	50.00000000000015	0.20848648816285736	4.583098427532251e-12	6.809220860449536	0.22679113493149242	2.140563847201298	2162.9069344576274	1997.1034777341108	801
0.17821697927745106	0.3766616842965866	0.5842479046180511	0.8719671148948289	0.5252835479723152	0.01	1.3549794161173268	1.3549794161173268	1.3549794161173268	1.3549794161173268	1.3549794161173268	0.00697029328038699	0.06222790093468406	0.13289311360583247	0.34715076204713763	0.697029328038699	0.5362820310897617	49.999999992299216	0.20859996751785886	4.061278761539926e-12	6.806857635356421	0.22675138032318534	2.1408167618651937	2121.698755256047	1948.2146576281339	801
0.11864528368197988	0.26518885273388304	0.4838516287106434	0.7973220738124641	0.6416116024438363	0.01	1.551825229533689	1.551825229533689	1.551825229533689	1.551825229533689	1.551825229533689	0.0062992482687649985	0.04172171240876339	0.09418255038339489	0.25833269760537414	0.6299248268764999	0.6299248268764999	49.99999999999999	0.20957566267336342	3.85626290612389e-12	6.786591519380397	0.22766626265322643	2.1350075772777966	2363.6734801394045	2042.3423712373838	801
0.17435732962110773	0.4326478976066353	0.6068980685098441	0.8788553661034658	0.4983627112551463	0.01	1.3047672723678594	1.3047672723678594	1.3047672723678594	1.3047672723678594	1.3047672723678594	0.0070356705850358504	0.06965763383370442	0.15085253180969158	0.3716928349991236	0.703567058503585	0.5273304128222737	49.99999999999999	0.20885200499749437	2.3974299497229137e-12	6.801613511138788	0.22679717964995522	2.1405253952171086	2074.650041340449	1870.0316688251944	801
0.18813460023138623	0.3972239956577272	0.5885178887708785	0.8681638166725993	0.5188682177997305	0.01	1.3444220220693996	1.3444220220693996	1.3444220220693996	1.3444220220693996	1.3444220220693996	0.007016263571642321	0.06622788751798381	0.13820719789192615	0.35144840337836336	0.701626357164232	0.5273218062344	50.000000000000014	0.20877209129602586	3.2387291061798382e-12	6.803275583816484	0.22675915519717685	2.1407672954414894	2119.8110418954275	1943.1052142442559	801
0.1921807675119628	0.4864595419563138	0.6726071711171088	0.8700252196836404	0.46106604464110956	0.01	1.231282413985844	1.231282413985844	1.231282413985844	1.231282413985844	1.231282413985844	0.009860463255406345	0.07605191861360684	0.1691931144011372	0.41044231416138455	0.7172671043533013	0.5090393882503783	50.000000000000014	0.20879139608459732	2.5094936877110217e-12	6.802874017903263	0.226912335261021	2.13979305689436	2022.071511516701	1770.174707660103	801
0.21565429523005447	0.41782510644595516	0.5980792695749169	0.8691636805603713	0.5111356567343665	0.01	1.3175434174729175	1.3175434174729175	1.3175434174729175	1.3175434174729175	1.3175434174729175	0.007025627904803897	0.07245222342180364	0.1422869876711101	0.36626178396592857	0.7025627904803897	0.5282558081829896	50.00000000074387	0.20861500803323155	1.816350212422571e-12	6.806544510793931	0.22677641257559045	2.1406575041217466	2085.835955862885	1898.4310335869602	801
0.19372862900828472	0.5221990588369059	0.9179964742975355	0.7944891966986358	0.32776419624059494	0.01	1.1031597193267595	1.1031597193267595	1.1031597193267595	1.1031597193267595	1.1031597193267595	0.006240379921349458	0.006240379921349458	0.2301375732591454	0.6240379921349459	0.6240379921349459	0.4744711927307164	49.99999999999988	0.21359513602861485	2.4367518842202103e-12	6.7040864125014865	0.234182262645113	2.09429628703717	1750.079844675016	1514.976448062166	801
0.04406791732930444	0.0661065336155013	0.3393037496609266	0.8467534959355768	0.6544634235436808	0.01	1.7233441105687448	1.7233441105687448	1.7233441105687448	1.7233441105687448	1.7233441105687448	0.0067120728268030136	0.0067120728268030136	0.0067120728268030136	0.2106695702823975	0.629746348675832	0.5926644611971402	49.9999999999999	0.21356687921631246	2.6779547125896633e-12	6.704660985016787	0.22964934385704483	2.122495433320841	2177.0815419113483	1919.6323463604483	801
0.1970788079149254	0.44233637381736435	0.6131867628604161	0.8736525959808746	0.4942422482324737	0.01	1.2958844575900745	1.2958844575900745	1.2958844575900745	1.2958844575900745	1.2958844575900745	0.007049834676503749	0.06802498374164187	0.1461554034351877	0.37861728975612563	0.704983467650375	0.5272020584754146	50.000000000000036	0.20877091557074567	2.3264514514819895e-12	6.803300041704318	0.22681511164060641	2.1404113313149793	2069.070614040296	1859.5305864118586	801
0.13234182233970782	0.39224888760480425	0.5972855057254192	0.8624157627956426	0.5234106978004912	0.01	1.3545136328421206	1.3545136328421206	1.3545136328421206	1.3545136328421206	1.3545136328421206	0.006950658566528748	0.060722460013593375	0.1328831693313704	0.35418622275882056	0.6950658566528748	0.5322338625443437	49.99999999999999	0.20870612637657113	4.63646662340981e-12	6.804648024319679	0.22681070987266183	2.140439329759882	2138.3113225343277	1945.4436606538152	801
0.18499569089499682	0.4269781887858019	0.5998764679979289	0.8683249757562752	0.5127685394036344	0.01	1.3160345245576086	1.3160345245576086	1.3160345245576086	1.3160345245576086	1.3160345245576086	0.0071807314194819154	0.06972134443406588	0.14692914148152522	0.36250481780464894	0.704172766725273	0.5292642222074112	50.000000000000036	0.20863919211290458	6.1401910729787815e-12	6.8060410760838685	0.22677927909526605	2.140639268152949	2094.168453982719	1895.8886460325245	801
0.23513341621978917	0.534311078217551	0.6982677540974201	0.8532920796609049	0.44453571310731044	0.01	1.1899627178146281	1.1899627178146281	1.1899627178146281	1.1899627178146281	1.1899627178146281	0.007142703091922411	0.0870491879387831	0.19550148419866795	0.43633242970331726	0.7142703091922411	0.503821307071245	50.000000000000234	0.20812071298434554	2.74449516072699e-12	6.816846949582201	0.22700366485009413	2.1392125056602636	2001.678874066398	1732.4666320867664	801
0.14948528406212497	0.146645819581997	0.32262800414651344	0.8495170633846663	0.6499583058920332	0.01	1.694081013731248	1.694081013731248	1.694081013731248	1.694081013731248	1.694081013731248	0.006857807413959775	0.04849473768773239	0.006857807413959775	0.2191888934407627	0.6340170895420703	0.5914741461925185	49.99999999999997	0.21303350037640179	3.5850742335918586e-12	6.7155209663353315	0.22931257483365988	2.1246126246056622	2223.1320734745627	1985.2400111951374	801
0.19369038491234505	0.4045450964322404	0.602153905587184	0.8585777360904479	0.5153858863663756	0.01	1.3390404425065856	1.3390404425065856	1.3390404425065856	1.3390404425065856	1.3390404425065856	0.006942014822727686	0.06541967805948606	0.14140168306282108	0.35740382033235085	0.6942014822727687	0.5386949208013457	50.00000000000021	0.20851724070796335	2.534322499332759e-12	6.80858030691279	0.22676651910828882	2.1407204452689603	2123.5876568783506	1943.2324986959802	801
0.01	0.22207039241555632	0.46923463503628454	0.7935075180189722	0.6516161409443275	0.01	1.6076578462192919	1.6076578462192919	1.6076578462192919	1.6076578462192919	1.6076578462192919	0.006249574038010749	0.006249574038010749	0.09235609900891362	0.23918464761411357	0.6249574038010749	0.6249574038010749	50.00000004721098	0.21033826233630876	3.1780514580500218e-12	6.770817182312566	0.22798339289491007	2.132999357605958	2338.8646263708824	2049.7075154396025	801
0.0779659341737634	0.3092481246389541	0.5874781901456131	0.8597504691862821	0.5469438343648223	0.01	1.4136700612151376	1.4136700612151376	1.4136700612151376	1.4136700612151376	1.4136700612151376	0.017375975360137068	0.007052163506375873	0.13263961738164085	0.32367122787130737	0.6846519006431334	0.5471237542633094	50.00000000000011	0.2098443046520708	2.5624246937647705e-12	6.78102813403855	0.22748263318327566	2.1361716857374953	2164.4674772665358	1952.7850081242102	801
0.22323752035433278	0.4485883722104718	0.6538280204700777	0.8732992468468024	0.4823043749512485	0.01	1.2516160261736247	1.2516160261736247	1.2516160261736247	1.2516160261736247	1.2516160261736247	0.00715030422224941	0.07448108846003115	0.15845101130546224	0.39600036332603916	0.7150304222249411	0.5193862702328883	50.00000000000006	0.20878309139514648	4.082902985617426e-12	6.803046762211694	0.2268580161915162	2.1401384556288683	2017.9692853345814	1780.6570093611122	801
0.18598506761338232	0.3850086203415458	0.5686236095603284	0.8683874648777592	0.5339834532723198	0.01	1.3616033677330817	1.3616033677330817	1.3616033677330817	1.3616033677330817	1.3616033677330817	0.006909386861765999	0.0651055068660064	0.13191541279860886	0.3426801664483621	0.6909386861765999	0.5481968980809673	50.000000000000014	0.208249077400299	1.9582334615123453e-12	6.81416913958854	0.22675574217121455	2.1407890100782474	2139.285410168231	1970.6762689611865	801
0.20004762793664133	0.4049066082979065	0.598886588883383	0.8691772579189251	0.511056072633717	0.01	1.3300216738515414	1.3300216738515414	1.3300216738515414	1.3300216738515414	1.3300216738515414	0.006991785901453394	0.06761038783903031	0.13908200864215722	0.36215277181883	0.6991785901453395	0.5315866369398876	50.000000000000014	0.2086215662310164	2.4095929947261506e-12	6.8064079844544345	0.2267557010995905	2.1407892713895293	2099.868981318633	1917.459190468484	801
0.18837168236167232	0.4011926790739414	0.5735079311816621	0.8662961625230523	0.5280441852520663	0.01	1.352353258127816	1.352353258127816	1.352353258127816	1.352353258127816	1.352353258127816	0.006931258125016876	0.0665839575728219	0.13851628772308047	0.34683320241681226	0.6931258125016876	0.5431639233139766	50.00000000242121	0.2083640153203018	3.4962831708809685e-12	6.811772820002945	0.22675833377564644	2.1407725215277913	2135.2329954175943	1962.6452626666824	801
0.40255325492611815	0.5865003488563381	0.8754133879228874	0.7793923094236859	0.3152473588244852	0.01	1.0713663343438522	1.0713663343438522	1.0713663343438522	1.0713663343438522	1.0713663343438522	0.006262285435640288	0.12028535528546559	0.2377178565481141	0.6262285435640288	0.6262285435640288	0.4724959401003821	50.00000000100874	0.20983764351339412	2.255522363280388e-12	6.781165995377756	0.23137242742939373	2.111711145658025	1687.5592664922417	1468.850645405493	801
0.1975132243495981	0.3875209647081473	0.5797933417773585	0.876198932602254	0.5203155735753182	0.01	1.3461811781579507	1.3461811781579507	1.3461811781579507	1.3461811781579507	1.3461811781579507	0.006978877860594925	0.06612091348932929	0.13543334409491525	0.3526901864912766	0.6978877860594925	0.5334476942831125	50.00000000000017	0.20856830594907416	2.431668391342261e-12	6.807516863083578	0.22675153639829104	2.1408157688449827	2108.542925012649	1937.6974396106973	801
0.21552151852298268	0.3907563085368892	0.5706464190561844	0.8616737271634012	0.5356898830308144	0.01	1.3558450560634276	1.3558450560634276	1.3558450560634276	1.3558450560634276	1.3558450560634276	0.006924921404289743	0.06792608846454257	0.13445450541822984	0.3441995383095977	0.6924921404289742	0.5464023950717783	50.00000000000015	0.2081332401555227	3.080353674895698e-12	6.816585547556986	0.22676116356028714	2.140754517819938	2136.595137711055	1973.6227452959029	801
0.06123657186853043	0.26461760766208564	0.5191674249997359	0.8373932816978358	0.590726365647814	0.01	1.5154089775815762	1.5154089775815762	1.5154089775815762	1.5154089775815762	1.5154089775815762	0.012907905565437847	0.006662552490491428	0.11102956666076291	0.27673344293570756	0.6662552490491428	0.5662308930533956	50.0000000179713	0.21066191745486604	1.770511098518873e-12	6.7641396716383255	0.227529329083558	2.1358755706917805	2285.486363651846	2013.3863474800035	801
0.38211125125865186	0.6146691053758396	0.8609984019701294	0.7745870318530048	0.3168033985232287	0.01	1.073815158055544	1.073815158055544	1.073815158055544	1.073815158055544	1.073815158055544	0.006266742185330537	0.11994705412314681	0.2375536589970753	0.6266742185330537	0.6266742185330537	0.46676707645137416	50.0000000091912	0.21011029141540855	2.068615264542392e-12	6.775526748883802	0.2313700465055153	2.1117259916998976	1708.9901089509337	1488.5574686159557	801
0.48267785085490295	0.9914777238775432	0.8627669144236669	0.5957512244248264	0.2545634335131874	0.01	0.8986976660940031	0.8986976660940031	0.8986976660940031	0.8986976660940031	0.8986976660940031	0.020064596668742822	0.10335177723065678	0.5882623493439185	0.5882623493439185	0.5882623493439185	0.4619235574934583	49.9999999999999	0.2207232560084839	1.6515420605613488e-12	6.561519059681257	0.24640098005850655	2.0209201005317587	1235.157306983158	1043.073588732856	801
0.16657423509821398	0.39806252471350345	0.5947305831722143	0.8773433673941832	0.5102379735320863	0.01	1.3367131977769666	1.3367131977769666	1.3367131977769666	1.3367131977769666	1.3367131977769666	0.007015174498567737	0.06247556377310106	0.14042442317639836	0.35696567298581916	0.7015174498567737	0.527415957788855	49.99999999925195	0.2089051274140641	1.1934711018033933e-12	6.800509004681997	0.22677138581177242	2.14068948349529	2101.760300683419	1915.9625258966796	801
0.20461060980574433	0.3596089093267843	0.5620209919296942	0.8689342555023108	0.5399898620251482	0.01	1.376092970215615	1.376092970215615	1.376092970215615	1.376092970215615	1.376092970215615	0.0068972772721020105	0.06538382106019226	0.12656258380177987	0.33183968463793934	0.689727727210201	0.5535208228220907	49.99999999999986	0.2082571915896147	2.7801464660495806e-12	6.813999924961643	0.22677066299996892	2.1406940819531712	2148.3245818357814	1991.2583658946173	801
0.20153460894180522	0.41567803660194536	0.5995000953865249	0.8590343765217368	0.5145841007050783	0.01	1.3319120856082936	1.3319120856082936	1.3319120856082936	1.3319120856082936	1.3319120856082936	0.006984877592009907	0.07125381007065881	0.1444533517306528	0.3576553429947433	0.6984877592009907	0.5331153045121627	49.99999999999995	0.20862670243846682	2.3093586565756285e-12	6.8063010636247405	0.22677187863668116	2.1406863481999054	2116.999658223006	1934.4064965371192	801
0.17833344591445668	0.4020321574788169	0.569437062648382	0.8699630144334818	0.5266572358383365	0.01	1.3547216711726084	1.3547216711726084	1.3547216711726084	1.3547216711726084	1.3547216711726084	0.006962953402498918	0.06513101543468468	0.13785993737205623	0.34526790804102425	0.6962953402498918	0.5370792723262402	49.99999999999997	0.20855783386032015	2.458826717649159e-12	6.807734925196057	0.22675973429756743	2.1407636110734023	2136.4895859123512	1962.3073466448304	801
0.01	0.281850821065096	0.5573199903073345	0.84051751088677	0.5808224333207591	0.01	1.4705835595955774	1.4705835595955774	1.4705835595955774	1.4705835595955774	1.4705835595955774	0.006747149567584638	0.006747149567584638	0.11861548076534277	0.2932379762384599	0.6747149567584639	0.5624217713053135	49.99999999999988	0.2102398606856368	2.5963652748491864e-12	6.772849399032244	0.2275263369362104	2.135894543122902	2203.1440010130173	1969.3167326582507	801
0.16339305069347843	0.4355837657298465	0.6375267027649169	0.8744602578548515	0.48676020651516105	0.01	1.2870595922935568	1.2870595922935568	1.2870595922935568	1.2870595922935568	1.2870595922935568	0.007030245446797493	0.0677448314601429	0.14949830172416814	0.39098592269706905	0.7030245446797493	0.5216270128616395	49.99999999999986	0.2087776738168775	4.4511460898498095e-12	6.803159455958026	0.22683793417680992	2.140266172100762	2058.731347864996	1840.168180556773	801
0.14328791847923622	0.15119310474400516	0.33189482110247687	0.8601047838637476	0.6359529557148613	0.01	1.6834373655086332	1.6834373655086332	1.6834373655086332	1.6834373655086332	1.6834373655086332	0.006823541148427836	0.04896473676961221	0.006823541148427836	0.22942111068265114	0.636447517178126	0.5844126623717109	50.0000000028381	0.21311765564373614	3.4334218144979994e-12	6.7138056984926795	0.22931166102421457	2.1246183737495237	2217.589293291455	1978.698133334976	801
0.20893138080730617	0.39348961420845485	0.5852108310038622	0.8656023907141553	0.5262281376975761	0.01	1.3426324488330188	1.3426324488330188	1.3426324488330188	1.3426324488330188	1.3426324488330188	0.006979420452610315	0.06887147704260285	0.13576195087250506	0.34887421567149807	0.6979420452610314	0.540657014785695	50.000000000000036	0.20838342809638888	2.3227876008572785e-12	6.811368217087087	0.2267522510566135	2.140811221875161	2114.486298482104	1940.5211764161618	801
0.06268513129270603	0.28313522698282456	0.5758468133997985	0.8605393463901326	0.5579257554411745	0.01	1.433604241676854	1.433604241676854	1.433604241676854	1.433604241676854	1.433604241676854	0.006802909100373568	0.006802909100373568	0.12109839832866998	0.31625876765927075	0.6802909100373568	0.5536727747344117	49.99999999999999	0.2099109073299326	2.9784621361678485e-12	6.779649941468575	0.22749529569079738	2.1360913823396723	2166.148412783472	1944.953066874007	801
0.11111553826572801	0.2822510218859802	0.48989661561801817	0.8058339483391446	0.6335301235277297	0.01	1.530325910836069	1.530325910836069	1.530325910836069	1.530325910836069	1.530325910836069	0.0063168327966737926	0.043538845480601114	0.09732313494862314	0.26686744821140707	0.6316832796673792	0.6316832796673792	49.99999991753847	0.20924949229060352	3.2826920353973578e-12	6.793355870773872	0.22766016328416	2.135046228799008	2356.4522527120052	2030.0873916048947	801
0.19884070331694237	0.3993792149452257	0.5829711072007224	0.8656828406289194	0.5215884547061999	0.01	1.3474457600900076	1.3474457600900076	1.3474457600900076	1.3474457600900076	1.3474457600900076	0.0071462982512949715	0.06354378071782751	0.13875822101609261	0.3518818342509736	0.6942147247356063	0.5396815926089709	50.000000000000036	0.20842823795037801	2.5904426569646902e-12	6.810434429768612	0.22675278088805376	2.140807850864312	2126.911015850714	1954.5404416941153	801
0.2540724847898846	0.5289677407101707	0.6984645415766493	0.8740925748085877	0.4463791312655318	0.01	1.1653143336692975	1.1653143336692975	1.1653143336692975	1.1653143336692975	1.1653143336692975	0.007254845410743021	0.09425901613974925	0.18962371102174336	0.4400256818940255	0.725484541074302	0.506239101659846	50.000000000000036	0.2073665497597735	1.4014436269928257e-12	6.832612982188168	0.22699073489723331	2.139294682792346	1965.118841030011	1690.3487181297457	801
0.2026114113559095	0.382772469161792	0.564448123061659	0.8751857228341485	0.5255439513164567	0.01	1.3619708855116495	1.3619708855116495	1.3619708855116495	1.3619708855116495	1.3619708855116495	0.006962873566633994	0.06852483999266802	0.13207510322665791	0.3399783995413842	0.6962873566633995	0.5393309038530699	50.00000000000019	0.20859839660197949	2.343273931227778e-12	6.806890341146118	0.2267576930647871	2.140776597901391	2131.8315973547637	1968.7104844007679	801
0.40506029580299885	0.5865727026490346	0.8676640984340719	0.7851925127726905	0.32102169606895115	0.01	1.0707587850395557	1.0707587850395557	1.0707587850395557	1.0707587850395557	1.0707587850395557	0.006259348745955327	0.12052581376563941	0.23876926628516562	0.6259348745955327	0.6259348745955327	0.47356153133840695	50.00000000000019	0.2099400886452489	2.7841684310589184e-12	6.7790462375660745	0.2313861087131903	2.111625840174709	1692.3001929990105	1473.077397601328	801
0.17852525689245774	0.4601816232797974	0.6448925454734117	0.882970632700095	0.4761195608531717	0.01	1.2556146167888171	1.2556146167888171	1.2556146167888171	1.2556146167888171	1.2556146167888171	0.007127249120938089	0.07371010447644682	0.16161091365282765	0.3985518660445755	0.712724912093809	0.5145923912224512	50.00000000000019	0.2088662288350384	2.4598614672814634e-12	6.801317745540885	0.22685085641718428	2.140183988663583	2029.0783847675627	1794.190799531669	801
0.17746010408750895	0.4033178270399216	0.5818288814384912	0.8760938178840396	0.518151293214268	0.01	1.3393924127121875	1.3393924127121875	1.3393924127121875	1.3393924127121875	1.3393924127121875	0.006992457064889713	0.06576774141844817	0.1378731902191142	0.35189796266426254	0.6992457064889713	0.5367622711232187	49.9999999999999	0.20861575360945686	2.000675039906359e-12	6.806528989424452	0.22675683056654075	2.1407820853637674	2108.482100712686	1924.9513577801918	801
0.21117185953360884	0.4489838781784704	0.6575139191713979	0.8690601855264479	0.4804869990640994	0.01	1.2569140318655239	1.2569140318655239	1.2569140318655239	1.2569140318655239	1.2569140318655239	0.007093476834183633	0.07443475820431905	0.16363292295339216	0.39948320047056973	0.7093476834183634	0.5176436309355053	49.99999999999993	0.20883967799420297	1.7568816762387398e-12	6.801869850909361	0.22685238568842084	2.140174263046376	2028.2049027640087	1796.3901031643775	801
0.20795169978592437	0.48689602840250423	0.6771018500007369	0.8723633651799686	0.45939176089032385	0.01	1.2211108352855615	1.2211108352855615	1.2211108352855615	1.2211108352855615	1.2211108352855615	0.00720487615578381	0.0770969919038598	0.17785305832967205	0.4134163498287798	0.7204876155783809	0.5032749964284701	50.000000000000014	0.20874762680693282	2.8249499197162663e-12	6.803784531881314	0.22690099061576952	2.139865187272712	2008.3608668622692	1755.9724549734854	801
0.20647300947501643	0.39344525209512365	0.5877153729225271	0.8802796002331741	0.5137281088727874	0.01	1.3312386575712254	1.3312386575712254	1.3312386575712254	1.3312386575712254	1.3312386575712254	0.007989518168537305	0.0688213574813977	0.13301379197243815	0.3579686352254273	0.7013317404136121	0.5343176732734877	50.000000000000284	0.20861180600621537	3.0578735372019058e-12	6.806611171066822	0.22676686820020156	2.1407182243379976	2084.1557727229924	1904.4534015889087	801
0.190508629231448	0.37558140335559065	0.5900795333270321	0.8598176771492722	0.5255161953133173	0.01	1.363565184794336	1.363565184794336	1.363565184794336	1.363565184794336	1.363565184794336	0.006933319493325155	0.062027142673473874	0.13633400102112506	0.34268440118850907	0.6933319493325156	0.5398394073027285	50.000000000865676	0.2086269937698778	1.959389608050579e-12	6.8062949990350035	0.2267621081830023	2.140748507973954	2147.0173873031445	1980.291403989458	801
0.19533138119094076	0.37569772247262034	0.6067858298842592	0.8401014600081911	0.5332226177365819	0.01	1.3641730865488173	1.3641730865488173	1.3641730865488173	1.3641730865488173	1.3641730865488173	0.006861546975599863	0.06376719848853506	0.13494607802650843	0.34782576788498776	0.6861546975599861	0.5479957485681667	49.99999999999986	0.20825464648737924	2.0376235276624423e-12	6.814053000228934	0.22680430416221817	2.140480075707018	2164.8576281148326	1998.469943468565	801
0.20880197280649043	0.3675007022499328	0.5869992864366085	0.8675502606222427	0.5282499948826966	0.01	1.3547018237670618	1.3547018237670618	1.3547018237670618	1.3547018237670618	1.3547018237670618	0.006939218968602344	0.06564975332167838	0.13138282138229818	0.3477497379436713	0.6939218968602344	0.5422551477047317	49.99999999999988	0.20834405148530957	3.3037487526968746e-12	6.812188947458688	0.22675037404689827	2.140823164265163	2118.0727261511447	1953.3049271569512	801
0.16586319283477324	0.46304647722069636	0.6398331296965402	0.8703717342943451	0.48909273897653227	0.01	1.2675923294180154	1.2675923294180154	1.2675923294180154	1.2675923294180154	1.2675923294180154	0.007101759861171193	0.06871949294364992	0.16276946322760807	0.3861591678909452	0.7101759861171194	0.5250193865852119	50.000000000000036	0.20857672253902101	1.7915776237643517e-12	6.807341610913651	0.22684131106841626	2.140244695143968	2056.575942152459	1817.1768310119107	801
0.01	0.2229035782716866	0.46961429833417573	0.8001755197614845	0.6480197561037125	0.01	1.5994601310015555	1.5994601310015555	1.5994601310015555	1.5994601310015555	1.5994601310015555	0.0062521022166671806	0.0062521022166671806	0.09558088609661293	0.24288538088720382	0.625210221666718	0.625210221666718	50.00000016341312	0.21024588609015712	2.264467464232408e-12	6.772724933460954	0.22798691826207643	2.132977049005578	2325.388208658359	2038.1325578346023	801
0.01	0.2915487143904004	0.551982002075611	0.8666172889675463	0.5592026527217464	0.01	1.4526834175182084	1.4526834175182084	1.4526834175182084	1.4526834175182084	1.4526834175182084	0.007907224593752777	0.007907224593752777	0.11833227023095122	0.3085527503024421	0.6803500384905795	0.5481235438540135	50.000000000000014	0.21034357729658623	2.619653266526881e-12	6.7707074434219034	0.22750694637645252	2.1360174996865013	2162.4412816624254	1940.213229656278	801
0.07543357657141322	0.26862703140788474	0.5733976374514796	0.8529781324109643	0.5656363769777466	0.01	1.4473841341138822	1.4473841341138822	1.4473841341138822	1.4473841341138822	1.4473841341138822	0.006802461045307229	0.006802461045307229	0.11974178190579628	0.3067416350261273	0.680246104530723	0.5541211320064425	49.99999999999993	0.21008053269631127	3.99890397640639e-12	6.776141900228022	0.22749324877646085	2.1361043632078647	2188.9224342099906	1959.1529510404582	801
0.19580417180626608	0.4797969686257082	0.6796252195068434	0.8677836329737674	0.4631269892100819	0.01	1.2291595545718452	1.2291595545718452	1.2291595545718452	1.2291595545718452	1.2291595545718452	0.007127666320525863	0.0785480283375098	0.1737379640702331	0.41648882364468215	0.7127666320525863	0.5087852731519468	50.000000000000036	0.20863679103642677	3.5740252934257074e-12	6.806091056159744	0.22689901427458464	2.1398777534146065	2018.063431091076	1767.666879411483	801
0.19711222751159108	0.5232466074566327	0.6673081259294564	0.873266594533845	0.4615763680139541	0.01	1.2046482783130787	1.2046482783130787	1.2046482783130787	1.2046482783130787	1.2046482783130787	0.007292887377636407	0.08543785908114077	0.18206399322278186	0.4175029076140424	0.7202766543731359	0.511632093971735	49.99999999999993	0.20797926747881815	1.7088938661830417e-12	6.819799557502937	0.22693359057847265	2.139657923187714	2018.4231975934044	1746.330403550531	801
0.0651620982812798	0.38770175608801355	0.6475411703499747	0.8703556516539436	0.5114333618412883	0.01	1.3121994961500187	1.3121994961500187	1.3121994961500187	1.3121994961500187	1.3121994961500187	0.010436134472951454	0.010436134472951454	0.16344898435509156	0.36649307419324045	0.6998841020047872	0.5379820148565219	50.00000000000006	0.2095284394371441	2.9242048760698042e-12	6.787570216123816	0.22763997406597755	2.13517417466408	2066.150898079733	1823.4197377725081	801
0.2603839395763097	0.46640721392027173	0.6911624554155608	0.8779437594141954	0.46503014842389423	0.01	1.1985390777698044	1.1985390777698044	1.1985390777698044	1.1985390777698044	1.1985390777698044	0.007216784220355008	0.07598409478637591	0.1809356153140137	0.41900190617681154	0.7216784220355007	0.5171809007424852	49.9999999999999	0.2081379763666043	1.70172647498433e-12	6.816486722067435	0.2269659293989659	2.1394523488084545	1966.4156753347083	1700.8520291471664	801
0.1935252909391053	0.37287509291172455	0.5940723228678155	0.8715913640975784	0.5135399078045301	0.01	1.354436896436273	1.354436896436273	1.354436896436273	1.354436896436273	1.354436896436273	0.007218412029460083	0.06121305694608426	0.13118228280718577	0.3571127128975587	0.6947554941333852	0.5300024249441161	49.99999999999997	0.2086898070291408	3.5340960741052113e-12	6.804987625258435	0.2267724125291237	2.1406829516452834	2119.148556413474	1951.8954697257811	801
0.1919823214803206	0.4046559797710033	0.5820006417649726	0.868171424961932	0.5204987234126802	0.01	1.3438018258815498	1.3438018258815498	1.3438018258815498	1.3438018258815498	1.3438018258815498	0.0069841245262778915	0.06791388543083213	0.1362203581273024	0.352818233877748	0.6962528662336516	0.5380698673743357	49.99999999999997	0.20846459598598754	2.457679549793899e-12	6.809676916422605	0.2267504192267457	2.140822876809252	2122.133177979324	1945.0556814380168	801
0.069923125818006	0.27472471751779964	0.5688212533056846	0.8568744465853672	0.5602077980702979	0.01	1.4497199559507683	1.4497199559507683	1.4497199559507683	1.4497199559507683	1.4497199559507683	0.007020669508719286	0.007020669508719286	0.11921822104063591	0.30688108610053083	0.6785939098821424	0.5556123374407481	49.99999999999999	0.2101172054671861	3.0910976165057924e-12	6.775383838933495	0.22748870046687575	2.1361332075332014	2191.724846734085	1960.8920964271629	801
0.19421532868096286	0.44500550417211365	0.6176235457666591	0.8895589988052648	0.4838555656709973	0.01	1.2774364508088714	1.2774364508088714	1.2774364508088714	1.2774364508088714	1.2774364508088714	0.007169569145102417	0.07608380775210156	0.15136769829695643	0.38695872435882167	0.7139023308370657	0.5106554321438698	50.00000000000017	0.20918654356595884	4.570226169698933e-12	6.794662559568316	0.22684422192916617	2.1402261823898105	2035.8692671755332	1821.4775857679074	801
0.19222241251428973	0.3864355110400968	0.6307228879584421	0.8725994679167115	0.49960132605586133	0.01	1.314897583599904	1.314897583599904	1.314897583599904	1.314897583599904	1.314897583599904	0.00695422989332123	0.06547607125792256	0.1381653312641041	0.3744285613329731	0.6954229893321229	0.5390844179720472	49.99999999999984	0.2086889108707814	4.0048050031336e-12	6.80500627482602	0.22684341313239492	2.14023132622447	2064.366592164036	1870.8010618123276	801
0.01	0.24420950810194697	0.5199513645758275	0.8426657513567514	0.5967176393652251	0.01	1.5167365433262574	1.5167365433262574	1.5167365433262574	1.5167365433262574	1.5167365433262574	0.006636192749571901	0.006636192749571901	0.1026711376351768	0.2769086789961511	0.66361927495719	0.5735951755880777	49.99999998909156	0.21044567325297536	1.8377211394642214e-12	6.768599988856626	0.22755748035727244	2.135697082973869	2227.656024258028	1979.051114714847	801
0.1871355506131387	0.3892862147989911	0.5739693687505056	0.8587135936361241	0.5292316026835218	0.01	1.3707309550071676	1.3707309550071676	1.3707309550071676	1.3707309550071676	1.3707309550071676	0.0069173164795017315	0.06288989174314698	0.13184931960282778	0.34091970742299815	0.6917316479501732	0.5410220021567259	49.99999999999988	0.20852553743654814	3.982526030113741e-12	6.808407508167361	0.22675897448469548	2.140768445177227	2168.0311066765366	2002.5607571943283	801
0.18714105508602322	0.43904458060700563	0.6060805259318711	0.8902797229478653	0.4912336772343442	0.01	1.2887673220679972	1.2887673220679972	1.2887673220679972	1.2887673220679972	1.2887673220679972	0.007067093666980085	0.06855079490225946	0.15384933317776478	0.37775380835626626	0.7067093666980085	0.5272674158845396	49.99999999999984	0.20894636111631404	2.4422936926298973e-12	6.799651878650129	0.2268293736853025	2.140320618072216	2046.6073792063994	1835.9814997506471	801
0.1916833901997997	0.43110409876829503	0.5919435539574175	0.8699085204602913	0.5050871067403336	0.01	1.3245416047479526	1.3245416047479526	1.3245416047479526	1.3245416047479526	1.3245416047479526	0.007274774559029598	0.07316428033888892	0.14467726391742716	0.3650184953962825	0.698527339996867	0.5299615740281467	50.000000000000036	0.20872566305065504	2.232710966237649e-12	6.80424150665761	0.22678710639854066	2.140589474288235	2105.526954402494	1917.5629955859965	801
0.01	0.2914816968207003	0.4575157753017144	0.8044427519485041	0.6424910227250772	0.01	1.5705889960442843	1.5705889960442843	1.5705889960442843	1.5705889960442843	1.5705889960442843	0.006293278589272711	0.03690873532729653	0.09674984327111188	0.2465620219928367	0.629327858927271	0.629327858927271	50.000000000000036	0.2097234662967221	5.51956929967259e-12	6.783529729061569	0.22775738192595998	2.1344302803973165	2342.6335973218825	2056.899267549783	801
0.4177846390842204	0.7962604766499575	0.8459858083191737	0.9151538824976471	0.01	0.01	0.925695920603235	0.925695920603235	0.925695920603235	0.925695920603235	0.925695920603235	0.007117896090180059	0.1581311526379275	0.32199588878865804	0.7101234589475608	0.7117896090180059	0.19369033867325927	49.99999999999997	0.22441134477484806	1.8044378400195076e-12	6.489551917626898	0.24192500309448442	2.0473682144643894	1166.2496809959205	1073.7916153555252	801
0.162814395475104	0.39212371270134133	0.589517152001157	0.8690328105158095	0.5254491993596516	0.01	1.3455631029079607	1.3455631029079607	1.3455631029079607	1.3455631029079607	1.3455631029079607	0.008655387271995453	0.06392832355379806	0.13906939207353303	0.3486461985553835	0.6947815062348263	0.5440054756725191	49.9999999988172	0.20848110134257805	4.797534245046071e-12	6.809333073790876	0.22677680682686388	2.1406549959955434	2118.856955531913	1933.014516625165	801
0.2326484754947973	0.4869844914403067	0.7258418667204346	0.8553246531021487	0.45186638483926445	0.01	1.1897001142878612	1.1897001142878612	1.1897001142878612	1.1897001142878612	1.1897001142878612	0.007207103604104391	0.08154178200895176	0.1817619392671371	0.4381110246273397	0.7207103604104391	0.49903619185430675	50.00000000000006	0.20786281286040434	3.346150686574666e-12	6.822232000099903	0.2269976276815173	2.139250874683923	1980.2347686196968	1711.1715983878853	801
0.17070613711156926	0.45086190780640417	0.6345304354903493	0.8604932765221956	0.49793423825367683	0.01	1.2867555086289444	1.2867555086289444	1.2867555086289444	1.2867555086289444	1.2867555086289444	0.007069436353036582	0.06871231307688026	0.155337156222654	0.38221837878735765	0.7069436353036581	0.5218431385891324	50.00000000000006	0.20859842069441747	2.350451067393466e-12	6.806889839550112	0.22682575847423658	2.1403436119576895	2077.9532409155468	1852.6386352191876	801
0.39811464968380567	0.586944932376759	0.8463369956041531	0.7594651417716647	0.39135652130298115	0.01	1.0837841115784772	1.0837841115784772	1.0837841115784772	1.0837841115784772	1.0837841115784772	0.0059536128203509535	0.11753884031965643	0.22305785541211584	0.5953612820350953	0.5953612820350953	0.5953612820350953	50.00000000000013	0.2089707373487131	1.9347412208624593e-12	6.7991452488294595	0.23256306006500746	2.104306135192704	1764.3486123691443	1529.658256469793	801
0.01	0.3512626539591156	0.609296165402002	0.8705410889754183	0.5318101083914174	0.01	1.3687923962769968	1.3687923962769968	1.3687923962769968	1.3687923962769968	1.3687923962769968	0.007661574426176626	0.007661574426176626	0.14052798429372948	0.3414812789923878	0.6940514306162033	0.5416278381942148	50.00000000000008	0.20980751680144644	2.731517969457743e-12	6.7817895633831355	0.22758300095064446	2.1355352936580467	2096.9213520745857	1856.1575630281961	801
0.20298507515217268	0.5356507338919015	0.6916317038758415	0.8661479333449396	0.44274779516410273	0.01	1.1901497542158324	1.1901497542158324	1.1901497542158324	1.1901497542158324	1.1901497542158324	0.007413654694121941	0.08575431116410077	0.18607123710437365	0.4318484846558817	0.7233312586219378	0.49784989732520724	49.9999999999999	0.20818038161491453	2.3260399793153015e-12	6.815601996949962	0.2269811687608041	2.1393554839894144	2003.2461010022237	1733.8381045058395	801
0.18406955477175502	0.36945222191097477	0.5589768288107929	0.8538226666310129	0.5490702603811742	0.01	1.3908753001894234	1.3908753001894234	1.3908753001894234	1.3908753001894234	1.3908753001894234	0.0068349544484091794	0.058921107167490175	0.1286556163604199	0.32836691577615945	0.683495444840918	0.5576762614752955	50.00000000000011	0.20823842813346777	2.5427526324166425e-12	6.814391231140421	0.22678958266121482	2.1405737217508314	2195.7260089375213	2032.5424791429848	801
0.190821540862309	0.39449469970355816	0.588476207686296	0.871884521432459	0.5191690193017703	0.01	1.3402936101340392	1.3402936101340392	1.3402936101340392	1.3402936101340392	1.3402936101340392	0.006932214282404314	0.06604060009769037	0.13265658875805256	0.3605182558330549	0.6932214282404314	0.5402189445814808	49.99999999999999	0.20830502786757307	3.388148646743778e-12	6.813002473408284	0.2267673897835876	2.140714906018593	2108.072690165055	1930.2620262549788	801
0.15774218357338562	0.13931642183237536	0.36323129668917836	0.8509181597261506	0.6344607088942105	0.01	1.672396520940173	1.672396520940173	1.672396520940173	1.672396520940173	1.672396520940173	0.006558156718070134	0.05089092406453013	0.006558156718070134	0.2325324968715754	0.6377690519214035	0.5855907541692627	50.000000002675854	0.21308269181697442	4.126439479737792e-12	6.714518255258688	0.22934488479503995	2.1244093643287263	2228.249982010502	1985.9216372876172	801
0.4072648918502783	0.7954128141807089	0.8567859620608632	0.8977132910555911	0.01	0.01	0.9321534371245542	0.9321534371245542	0.9321534371245542	0.9321534371245542	0.9321534371245542	0.007071173625401219	0.1543868249100516	0.32749943514955443	0.7071173625401219	0.7071173625401219	0.19216745743264868	49.99999999999995	0.22570827089883783	2.066260694169317e-12	6.464525262571438	0.24190889569208052	2.0474642725109073	1188.2395221336355	1079.1439336842973	801
0.0783326011091019	0.2880873413426739	0.56373407817741	0.8604817046838561	0.564944014814454	0.01	1.435139407970035	1.435139407970035	1.435139407970035	1.435139407970035	1.435139407970035	0.006815122763503	0.006815122763503	0.1238313046588231	0.30845643466727807	0.6815122763503	0.5576779381960286	49.99999999999968	0.2098634478008011	3.330595906338715e-12	6.780631964855733	0.22749344528103632	2.136103117034382	2178.9269870537596	1953.7143783154365	801
0.15644428825046222	0.4086478480809486	0.5898525006117926	0.8715811760825415	0.5148269822057774	0.01	1.3407279077330063	1.3407279077330063	1.3407279077330063	1.3407279077330063	1.3407279077330063	0.00697384705875715	0.061961558206903175	0.1392078190449321	0.35776954417503604	0.6973847058757149	0.5320108762561598	49.99999999885542	0.20867368675436476	3.1508169195266004e-12	6.805323109625887	0.22677286017643364	2.1406801037771963	2119.0323276279987	1929.9298798908744	801
0.40956573989000883	0.5945766359478319	0.87172955669174	0.7730802556434997	0.31886941751480635	0.01	1.0710400841714	1.0710400841714	1.0710400841714	1.0710400841714	1.0710400841714	0.006261516661120371	0.11811724382137566	0.23975959029167013	0.626151666112037	0.626151666112037	0.47216645417327885	50.00000000091046	0.209858543125875	1.7249517066207102e-12	6.780733464100569	0.23136725095161625	2.1117434233258714	1689.4266362627054	1472.360698265983	801
0.20468918150289866	0.3834788771395464	0.5872322365241791	0.8765837112990916	0.5186992462832793	0.01	1.3400390454130036	1.3400390454130036	1.3400390454130036	1.3400390454130036	1.3400390454130036	0.0072662034096862595	0.0671123108306238	0.1355330555045491	0.354254458407066	0.6977512807329637	0.5372232178699652	49.9999999999999	0.2085253121881058	2.0353429557333405e-12	6.808412199401327	0.2267532983966375	2.1408045582642723	2095.6557283446064	1922.3530949292845	801
0.20603731004408565	0.3926360945838008	0.6007033856257857	0.8686369615712906	0.5152479945877954	0.01	1.332477489163259	1.332477489163259	1.332477489163259	1.332477489163259	1.332477489163259	0.007002361157821501	0.06507172184454361	0.14262407091858953	0.3575720076117101	0.7002361157821502	0.5315454273231373	49.99999999999997	0.2086736170941007	3.07301169947731e-12	6.805324559404909	0.2267583132400701	2.1407726521804338	2096.4605689331665	1918.0133825944845	801
0.391608911321409	0.609555307795161	0.8607348434603597	0.7875113752724371	0.30264206413262074	0.01	1.0699488939948898	1.0699488939948898	1.0699488939948898	1.0699488939948898	1.0699488939948898	0.006311910650124116	0.1198891931887828	0.2400722727139743	0.6311910650124115	0.6311910650124115	0.45013002607469693	50.000000000000014	0.2105671278716014	2.2306684218543433e-12	6.7660942658955525	0.2313829792764126	2.111645352380849	1692.1351160609636	1466.561558007873	801
0.22173955228913975	0.4549834584710053	0.652581916846306	0.8718910443813924	0.47848176990429603	0.01	1.253306368630614	1.253306368630614	1.253306368630614	1.253306368630614	1.253306368630614	0.008500989691570005	0.07603797338442467	0.16128226594732087	0.4009177078096512	0.7102491374476775	0.5186157749333936	50.000000000000256	0.20885175507614193	2.66860617726569e-12	6.801618708097717	0.2268563104286295	2.1401493034047183	2023.265710309193	1789.7205561754206	801


==> data/theo_sys-5slice_pwl-cool_osc-sgen-sko-optim_results.7440065-combined.txt <==
coupling0	coupling1	coupling2	coupling3	coupling4	coupling5	pulse_duration0	pulse_duration1	pulse_duration2	pulse_duration3	pulse_duration4	norm_meas_weight0	norm_meas_weight1	norm_meas_weight2	norm_meas_weight3	norm_meas_weight4	norm_meas_weight5	amp_gain	min_eigval	eigval_err	gen_sqz	sml_sympl_eigval	log_neg	min_eigval_light	min_eigval_mech	num_feval
0.01	0.9386260305820383	0.5950145288733075	0.7946035481247733	0.8701398571846829	0.01	0.8397062415327604	0.8397062415327604	0.8397062415327604	0.8397062415327604	0.8397062415327604	0.010029567185337025	0.12402563839148185	0.3795034041715985	0.28485995517553275	0.9603487310424247	0.5433110383242764	50.000000000000036	0.17734941008679536	1.511932301848941e-12	7.511702517732376	0.2658024118297624	1.911573899531923	1384.043896051438	894.0828255494101	801
0.01	0.9619160229587116	0.6045297539097871	0.7612885456906998	0.8727175067716572	0.01	0.8396660024573132	0.8396660024573132	0.8396660024573132	0.8396660024573132	0.8396660024573132	0.009459954535841131	0.12311127583396134	0.3893547772862561	0.2922978957627757	0.945995453584113	0.5579581044078564	49.99999999999995	0.17737535939635152	1.0705718444192794e-12	7.511067115700206	0.2652487658570047	1.9145820562680431	1382.6997074826775	885.3018715099306	801
0.01	0.9261875945233284	0.5975367207886856	0.7868397681474927	0.8817930518188631	0.01	0.8432531648445563	0.8432531648445563	0.8432531648445563	0.8432531648445563	0.8432531648445563	0.009862476359003863	0.12114221238861958	0.3770876181994195	0.28269224199200194	0.9531787832834894	0.558344537737707	49.99999999363742	0.1773466932878349	1.6503074369776684e-12	7.511769047405849	0.2656431437354393	1.9124386176364383	1407.7132592756107	890.2186447230819	801
0.01	0.9389114722850607	0.6087486508877761	0.7532789642518366	0.9038792168745912	0.01	0.8379635064992774	0.8379635064992774	0.8379635064992774	0.8379635064992774	0.8379635064992774	0.009505867557094342	0.12770190472022738	0.37874077571589515	0.284896263367753	0.9505867557094343	0.5680447748398982	49.99999999832826	0.177399557832752	1.4044227141987945e-12	7.510474669791245	0.2673739756105429	1.903069044881506	1391.6779564954147	875.1065579096042	801
0.01	0.9146797589161166	0.5895647127916147	0.8009233733765668	0.8849676296869765	0.01	0.8435701960583019	0.8435701960583019	0.8435701960583019	0.8435701960583019	0.8435701960583019	0.009575361294050849	0.12006385310714013	0.3681045257541194	0.2849643121739709	0.9575361294050847	0.5538702376997178	50.00000000000006	0.17734853852764604	2.5528197061763644e-12	7.511723860586525	0.26593388276212	1.9108604915214957	1408.8856577598885	891.9321582220965	801
0.044069575824435006	0.9580380937956995	0.5897336847579394	0.7686488220475584	0.8827834420033539	0.01	0.8357324627852876	0.8357324627852876	0.8357324627852876	0.8357324627852876	0.8357324627852876	0.009677053398631655	0.1324200862263543	0.38845823219384745	0.28836087101510144	0.9514896952615391	0.5552528966056063	49.99999999999995	0.17739765153894627	2.5465775432297077e-12	7.510521338302656	0.2665542588519658	1.9074988620566915	1386.9789611136387	883.1695811547711	801
0.01	1.0189310760388448	0.612337066548582	0.7255911860710487	0.8313851122201833	0.01	0.844089963453487	0.844089963453487	0.844089963453487	0.844089963453487	0.844089963453487	0.01018320215673956	0.11887855286984221	0.4245524490000182	0.2965750628932142	0.9360823188997294	0.532310646560307	50.000000011101754	0.17779294414357086	1.970039687735331e-12	7.500854783507122	0.2637375511391429	1.9228250971194287	1361.6768114206745	882.7175286287904	801
0.01	0.9343012421788882	0.575889354752875	0.8082216186845069	0.8747072847399723	0.01	0.8413492433909141	0.8413492433909141	0.8413492433909141	0.8413492433909141	0.8413492433909141	0.009907981082625958	0.12192572620114883	0.3673037623320185	0.28710295399864166	0.9577599279191977	0.5552802188799772	49.99999999347692	0.17735137940617374	1.4273009033894268e-12	7.511654293168773	0.2654624873085511	1.9134200877094103	1384.5803653354012	890.2465605764005	801
0.01	0.945341507050144	0.5705363377047923	0.7998129815045203	0.8806490950348187	0.01	0.83980945644242	0.83980945644242	0.83980945644242	0.83980945644242	0.83980945644242	0.00951380208748347	0.12881671263554986	0.3711019639998294	0.29642791026632603	0.9513802087483471	0.5552176084409391	49.99999999999975	0.17738763337634664	1.2826840538477914e-12	7.510766603984294	0.2660784016070181	1.9100766877180735	1375.2532378025173	886.0486959728887	801
0.01	0.9125346704943343	0.5778554802225824	0.8150437904396737	0.8884333221579068	0.01	0.8405594723544652	0.8405594723544652	0.8405594723544652	0.8405594723544652	0.8405594723544652	0.009645010034900012	0.1263910277151653	0.3617188950511507	0.28021058652874287	0.9645010034900011	0.5530152736644999	50.00000000676689	0.17737202892529974	9.262340111832281e-13	7.511148661343533	0.266824478882885	1.9060370672593792	1391.1084324101191	889.0922814072014	801
0.01	0.9492936693052297	0.6043626171463302	0.7824434986298577	0.8635784645364429	0.01	0.8395591271186125	0.8395591271186125	0.8395591271186125	0.8395591271186125	0.8395591271186125	0.009769775489071982	0.12538326942655448	0.38622860962455063	0.28748535211555865	0.9507008686430729	0.5553873806555922	49.99999999999997	0.17736465899810375	1.5009754673958952e-12	7.511329117373183	0.2647412443543557	1.9173451233625918	1382.5233268891977	894.6519073931172	801
0.01	0.9451508249655909	0.5856144280515969	0.7865654924576518	0.8816364638530122	0.01	0.8394303877987777	0.8394303877987777	0.8394303877987777	0.8394303877987777	0.8394303877987777	0.009857231605685354	0.12777387719085087	0.3785607772792998	0.2847354481502227	0.9526634107833367	0.560691834512465	49.99999999373527	0.17734865340048275	2.0328576726438327e-12	7.5117210475595115	0.2661216375806309	1.9098422783972788	1381.2123277274088	884.4668603825056	801
0.01	0.9362290882139679	0.5857545769405886	0.7873834927729305	0.8843464034864502	0.01	0.8421780433940717	0.8421780433940717	0.8421780433940717	0.8421780433940717	0.8421780433940717	0.009525166056351439	0.12045289734155322	0.38069564198512007	0.28629021033663765	0.952516605635144	0.5546919631687239	49.99999999367072	0.17734088924338715	1.9045809694322975e-12	7.511911181757361	0.26621371045281184	1.9093432205086336	1396.2145442565727	886.2906346662999	801
0.04983421948488823	0.9174247732808242	0.6078285774398794	0.775600330501057	0.8868263729692871	0.01	0.8416157362456455	0.8416157362456455	0.8416157362456455	0.8416157362456455	0.8416157362456455	0.011639796353786667	0.12097162339733529	0.3770183120676734	0.2811403413842447	0.9537549938238428	0.5622410185027132	50.00000000595989	0.17745861128371498	1.4420946863689e-12	7.509029214093202	0.2655655254369887	1.9128602204511223	1437.0537983964887	891.8706117841491	801
0.7419329257808803	0.8035236808440094	0.5789332044239774	0.8004567170584822	0.8929784579138039	0.01	0.7683736949155642	0.7683736949155642	0.7683736949155642	0.7683736949155642	0.7683736949155642	0.009742967787601958	0.2408732706069164	0.35568505128825845	0.3457861669678992	0.9742967787601958	0.5554203283584142	50.00000000365749	0.17845869005367213	3.286816915956672e-12	7.484622992047221	0.27140932023332826	1.8814578309341072	1298.2413275373792	792.6358914632283	801
0.01	0.9180949999807563	0.5806070502994486	0.8115059807202276	0.8808414369592397	0.01	0.8423738561653796	0.8423738561653796	0.8423738561653796	0.8423738561653796	0.8423738561653796	0.009607143909608056	0.12125340053445614	0.3694909051071303	0.2810953568545431	0.9607143909608055	0.5519741721621384	50.000000000000234	0.17735020573487154	6.194276149725509e-13	7.511683033890071	0.2660831338096938	1.9100510296241358	1396.9771474730198	892.0010980465951	801
0.01	0.949735018028077	0.5895679852807475	0.7845918917823952	0.8726055883755406	0.01	0.8408383573403121	0.8408383573403121	0.8408383573403121	0.8408383573403121	0.8408383573403121	0.009531818283293003	0.12259648062630715	0.3808324232937889	0.28965614001589907	0.9531818283293003	0.5508398649193783	50.00000000000011	0.1773406606795818	2.4061935628170007e-12	7.511916779116426	0.2655133782446448	1.9131435399183843	1384.5385071961325	888.6646839200703	801
0.01	0.9192490842242713	0.5851162567731033	0.8031034312907044	0.888630327288576	0.01	0.8402405902065385	0.8402405902065385	0.8402405902065385	0.8402405902065385	0.8402405902065385	0.009589323141177074	0.1197293413185389	0.3705711186943066	0.28309218887636584	0.9589323141177074	0.5576512480520719	49.99999999342452	0.177352010316129	1.2623514832698975e-12	7.5116388436004815	0.2664910583502367	1.9078409682450816	1392.205896320793	888.823452177897	801
0.01	0.9349384937306169	0.6085644107433683	0.7582746554647635	0.8968656201200378	0.01	0.841098010784192	0.841098010784192	0.841098010784192	0.841098010784192	0.841098010784192	0.009475962639015238	0.11911164758668405	0.3870441516727493	0.2878944808324904	0.9475962639015237	0.560643752422047	49.999999999999794	0.17736212344145685	1.7970782982111594e-12	7.5113912033680865	0.26677956769331707	1.9062799183061012	1405.712051882418	881.4945417629874	801
0.01	0.8945148832603367	0.5993900874625085	0.8375643538513163	0.8193576374445252	0.01	0.8621389750423073	0.8621389750423073	0.8621389750423073	0.8621389750423073	0.8621389750423073	0.009665285058116214	0.09563150902941121	0.37835887861244	0.264419205366351	0.9665285058116213	0.5205562233634986	49.99999999317845	0.17800739375075966	1.4731907336874356e-12	7.495619583738766	0.26161592068315487	1.9344777559178077	1443.4664980718749	926.9591950818425	801
0.01	0.950844822858714	0.5901566305805915	0.7851386348580981	0.8682611094622305	0.01	0.8418963584814372	0.8418963584814372	0.8418963584814372	0.8418963584814372	0.8418963584814372	0.010754821747632586	0.12311609275943779	0.38269912343318996	0.2891342262460161	0.9560505121426892	0.5406812095097557	50.00000000619599	0.17736778677863843	1.4383462130783207e-12	7.511252531324006	0.2656071118684699	1.912634318232615	1387.1025709935172	890.5640126723806	801
0.01	1.112317005791813	1.3023051427253192	0.9818479889570092	0.0789408169802678	0.01	0.5523442315322226	0.5523442315322226	0.5523442315322226	0.5523442315322226	0.5523442315322226	0.011520319260425255	0.011520319260425255	0.5164747115698102	1.044206334093047	0.7031899958974227	0.40456227449485566	49.99999999924293	0.19941137595704145	9.573756867031163e-13	7.002500698235391	0.2971956306226154	1.7505151893924908	593.6738713034702	421.3376126363968	801
0.01	0.9419995480104774	0.5878346316970735	0.7967036181522333	0.8675096289562583	0.01	0.8416623776986407	0.8416623776986407	0.8416623776986407	0.8416623776986407	0.8416623776986407	0.010466849059961161	0.12224224575078682	0.3738808157704665	0.2871566224621662	0.9580174068038848	0.5477799058187004	49.99999999999993	0.17735461774378614	1.7428820166779226e-12	7.511574994134252	0.2651657480256711	1.915033663120471	1387.1141680294004	892.6794234572276	801
0.01	0.9497914986755812	0.5937293923019058	0.7689139983805579	0.8885111673758848	0.01	0.8391518177375644	0.8391518177375644	0.8391518177375644	0.8391518177375644	0.8391518177375644	0.009521068416501808	0.12510655906675128	0.3801415950760343	0.2866114192390781	0.9521068416501809	0.5599784407136885	49.99999999387891	0.17735282248668044	2.6589426079988865e-12	7.511618955448066	0.2665548633015943	1.9074955905445556	1384.7036332482246	879.5181249314467	801
0.01	0.9478204342553764	0.5893598249497899	0.7759572520343077	0.8795469869367408	0.01	0.8431408565059336	0.8431408565059336	0.8431408565059336	0.8431408565059336	0.8431408565059336	0.009535292026753125	0.12221639138630251	0.38898451844995285	0.2809477857559515	0.9535292026753125	0.5482550021269004	49.99999999382988	0.17736015150147663	2.0130705406385934e-12	7.511439489179976	0.26635633620505045	1.9085704940976453	1396.9008157130165	883.8935179778568	801
0.01	0.9154591392724174	0.6019902749593519	0.7921120270267467	0.8799152095595932	0.01	0.8446391531544937	0.8446391531544937	0.8446391531544937	0.8446391531544937	0.8446391531544937	0.009857749460696515	0.1128740804249032	0.37757461335887377	0.28259603102899633	0.9614781947166853	0.5397879601488146	49.99999999999993	0.17737756876498945	1.3701063717442505e-12	7.511013020777694	0.2660625724424981	1.9101625170688463	1417.3705760596706	895.3408899204614	801
0.01	0.9582629225750714	0.568825373261781	0.780725765422809	0.9020691796688775	0.01	0.8332392878632294	0.8332392878632294	0.8332392878632294	0.8332392878632294	0.8332392878632294	0.009838450981298829	0.12212450253202871	0.38881887780140784	0.28516148394936985	0.9475272937760107	0.5772178555664361	49.9999999999999	0.17750303382764585	2.179146879203894e-12	7.507942197167983	0.26793316880853824	1.9000549041008086	1348.814156432587	870.8631521828944	801
0.01	0.9012380767697689	0.6438868425356826	0.720676330316419	0.9344699790980218	0.01	0.8412718077327758	0.8412718077327758	0.8412718077327758	0.8412718077327758	0.8412718077327758	0.009377533666815575	0.11835529395605243	0.39661434040108057	0.2755643250361154	0.9377533666815574	0.5878992687989093	49.99999999999993	0.17762184112138518	1.401307979139882e-12	7.505036326154961	0.26871938683564894	1.89582768614254	1424.0424977959644	869.5211139227845	801
0.01	0.9074452472618276	0.6038617410757141	0.7818105614361064	0.8992654929829715	0.01	0.8434206366598103	0.8434206366598103	0.8434206366598103	0.8434206366598103	0.8434206366598103	0.009660729788362904	0.11942629652684227	0.37638408510390714	0.275781870550538	0.9567437797676539	0.5595347188325315	49.99999999356949	0.17737656381866518	1.943322395998131e-12	7.511037626136909	0.26699683472077823	1.9051054561944003	1420.836571900778	886.0506395384573	801
0.01	0.9407516186977235	0.5996607784953566	0.7680709867328629	0.8879267543225582	0.01	0.8417660925289523	0.8417660925289523	0.8417660925289523	0.8417660925289523	0.8417660925289523	0.010284483108381502	0.12101253284401203	0.3831943182204641	0.28594913804033945	0.9535221432819856	0.5510401638091865	50.000000006161756	0.17735255302916442	1.4495500637176346e-12	7.511625553820709	0.26659581768567464	1.9072739470616207	1400.8509755312118	883.1069764368477	801
0.01	0.931866341948835	0.584522495045615	0.7895879434457781	0.8889528556602546	0.01	0.8414160411297537	0.8414160411297537	0.8414160411297537	0.8414160411297537	0.8414160411297537	0.009568727635690158	0.1169450024095444	0.37251803961915936	0.28153299935760745	0.9568727635690158	0.5611082953529075	49.999999999999815	0.1773517181869412	3.1993818234597015e-12	7.511645997181572	0.26633221168689314	1.9087011682894255	1395.0120393755985	882.9826799527481	801
0.01	0.9402994185621008	0.5931460190049898	0.7910141660183858	0.8735685615922909	0.01	0.8399841931227852	0.8399841931227852	0.8399841931227852	0.8399841931227852	0.8399841931227852	0.009518022090894506	0.12086519558125842	0.38300309587948433	0.2914365893367662	0.9518022090894507	0.5522568622299852	50.00000000630442	0.1773485860232698	1.769984909684062e-12	7.5117226975047915	0.2654860488962201	1.9132920444683428	1385.2913946931214	893.2180985555192	801
0.01	0.9130249782356036	0.5919505709467813	0.8155201289234497	0.8697892361461492	0.01	0.8428873898999857	0.8428873898999857	0.8428873898999857	0.8428873898999857	0.8428873898999857	0.009600682759686613	0.12299279127493241	0.3651233039979128	0.2781726900768808	0.9600682759686614	0.559055687085021	50.00000000000015	0.17739371806304563	1.0694497607013248e-12	7.51061763641049	0.2648024928821761	1.9170113909755242	1401.3636882449641	898.6185047780065	801
1.1452483514331595	0.8408540499100838	0.7004470862051829	0.31579084677262453	0.8556233093115823	0.01	0.7539704707297855	0.7539704707297855	0.7539704707297855	0.7539704707297855	0.7539704707297855	0.007487714360912198	0.3508248610525226	0.5382909147823799	0.47914758368855587	0.7487714360912198	0.5767852537499834	41.717711244697675	0.19658647496611975	1.673774958177651e-12	7.064463646810742	0.28924398910801735	1.7896411164505728	978.4082741317395	511.99502386790914	801
0.01	0.9363244696607884	0.5968655555236675	0.7819432216191518	0.8829298179703182	0.01	0.8404189609042599	0.8404189609042599	0.8404189609042599	0.8404189609042599	0.8404189609042599	0.009560864858961945	0.12438871831980841	0.3773434545932177	0.28529352648263395	0.9560864858961946	0.5528921726792206	49.99999999372712	0.17733342012533368	3.0971467242038646e-12	7.512094098685376	0.26622073165301763	1.909305170938893	1393.1152246036459	887.3668117181091	801
0.09389627196355083	0.9535252872998232	0.6158561580508393	0.7571007374264995	0.8780369436078301	0.01	0.8275594790718596	0.8275594790718596	0.8275594790718596	0.8275594790718596	0.8275594790718596	0.010220452715160595	0.14297748744373281	0.3934036039867721	0.29714319603088124	0.9423138067742395	0.5726228911049445	50.00000000000008	0.17756131616580748	1.1633925731965793e-12	7.506516444451112	0.26538969584951727	1.9138157378770355	1391.7608531640633	891.7553979143231	801
0.32225675237478074	0.9309665611652155	0.5911351767602738	0.7405958181808883	0.9212918265415027	0.01	0.8026970554060286	0.8026970554060286	0.8026970554060286	0.8026970554060286	0.8026970554060286	0.009588754183975189	0.17893821931582277	0.38898120049848645	0.3058525687032493	0.9588754183975189	0.5650609993090653	49.99999999631956	0.17790916774028961	1.3296673217600925e-12	7.498016719473661	0.27036143036465454	1.8870387427885018	1390.228166362031	851.728095363882	801
0.01	0.9311779498246481	0.5825012223167464	0.8051349111444253	0.8766701717148199	0.01	0.8404630810875218	0.8404630810875218	0.8404630810875218	0.8404630810875218	0.8404630810875218	0.009567741795788332	0.12366105922154934	0.37440308632853575	0.28665639032973406	0.9567741795788332	0.5526482344974986	49.999999993497724	0.1773417012054792	3.0162275524037095e-12	7.51189129746275	0.2658344338973439	1.9114001039098698	1385.4782700636285	892.2265582942066	801
0.01	0.9203069223345519	0.5844526941750777	0.8268210186991627	0.8574812693828011	0.01	0.8427465017875923	0.8427465017875923	0.8427465017875923	0.8427465017875923	0.8427465017875923	0.009588461672640604	0.11829261018813313	0.361668895760613	0.2878154470278396	0.9588461672640604	0.5557193085237268	50.000000006733806	0.17739980907116945	3.504270253809024e-12	7.510468519190735	0.26375853827377127	1.922710298031153	1390.3099751859536	903.759139658329	801
0.01	0.9678297440735855	0.5661764246813727	0.7754065159344176	0.8904063459648434	0.01	0.8384288311065942	0.8384288311065942	0.8384288311065942	0.8384288311065942	0.8384288311065942	0.009456148570434801	0.13129805771007214	0.3899819578838844	0.2915021067666283	0.9456148570434801	0.558129938745318	50.00000000000015	0.17743298560173518	2.106646799949968e-12	7.509656396725637	0.26745472102004636	1.9026334250148675	1365.0350511623305	873.243228425551	801
0.01	0.9430583193828815	0.5847586669015445	0.7931760591542495	0.8716540736602789	0.01	0.8424521262008904	0.8424521262008904	0.8424521262008904	0.8424521262008904	0.8424521262008904	0.009967412142742124	0.12068409877368011	0.37238431007622125	0.2918817468195575	0.9528603090964238	0.5542085642416673	50.000000000000256	0.17736129138257786	1.2394352624625995e-12	7.511411577471665	0.2649977795939721	1.9159478234461884	1390.219910160733	890.3594606457516	801
0.16589554100959064	0.9160993176200839	0.5861028867096167	0.7872238997146004	0.8905431819379107	0.01	0.8289390923734016	0.8289390923734016	0.8289390923734016	0.8289390923734016	0.8289390923734016	0.00963943407134578	0.12297130092582895	0.34932079000249805	0.3002074424884114	0.9639434071345779	0.5668263476686041	50.00000000512656	0.17795066080275562	1.747749860465541e-12	7.497003949461282	0.2655994555518263	1.9126759055575144	1443.2704201866773	886.5332093951704	801
0.01	0.9286157466200615	0.6017341175350509	0.7742272297575825	0.8930646156193894	0.01	0.8410158729662833	0.8410158729662833	0.8410158729662833	0.8410158729662833	0.8410158729662833	0.009842595624944595	0.12151675969621693	0.3799625801137466	0.28434527425052336	0.9538999578522482	0.5565020693125349	49.99999999999999	0.17734382490241415	1.944768780210387e-12	7.511839290273721	0.2667472663028642	1.9064546088854972	1402.885225951623	884.6989316471968	801
0.01	0.8962890318134809	0.5660623348209896	0.8421200487969926	0.880788566799248	0.01	0.8429656190160628	0.8429656190160628	0.8429656190160628	0.8429656190160628	0.8429656190160628	0.010998495719465538	0.1173208128003249	0.35438526961855327	0.2790106119443584	0.9677156185484415	0.5523695093773807	49.9999999999999	0.17744307901859183	9.620829711996645e-13	7.509409351873498	0.2660821747754188	1.9100562294895544	1394.8987814774146	894.9547142458262	801
0.013890523996341962	0.9513310673704244	0.5958109755828207	0.7461352244234628	0.9052449528314795	0.01	0.8404783480663346	0.8404783480663346	0.8404783480663346	0.8404783480663346	0.8404783480663346	0.009943392414518599	0.11702347090995757	0.39823481398737587	0.27321389792741957	0.9544758125500866	0.5541672370444427	50.000000000000014	0.17744420727063276	1.6121076180799879e-12	7.509381737830703	0.2685959584862131	1.896490497924555	1398.7594334670466	867.7996135315965	801
0.01	0.9304814703317208	0.5964776891368434	0.7807940614883556	0.8873125421596135	0.01	0.8420180647383313	0.8420180647383313	0.8420180647383313	0.8420180647383313	0.8420180647383313	0.010501908424046094	0.12073854165910997	0.37965025502348193	0.2854116887184604	0.9540255952138892	0.553459524975582	50.00000000630266	0.17734651459211973	1.0341651320626937e-12	7.5117734233883215	0.2663778704548334	1.908453860493121	1402.8692503545171	886.9788112494391	801
0.01	0.9372941554035398	0.5657212134986567	0.8053139891890516	0.880612113120897	0.01	0.8432880908439316	0.8432880908439316	0.8432880908439316	0.8432880908439316	0.8432880908439316	0.00965107220966791	0.1255141703210165	0.3721228039314692	0.2843056390017257	0.9576974870791523	0.5488797797774649	50.00000000651307	0.177369129575544	1.0685218999657985e-12	7.511219652350349	0.2663870077371445	1.9084043740783128	1388.9789101076985	885.0090237701586	801
0.01	0.9390840014850358	0.5893857145672005	0.789521886695502	0.8788856722946378	0.01	0.8405513644162417	0.8405513644162417	0.8405513644162417	0.8405513644162417	0.8405513644162417	0.009573844676633317	0.1207758185875084	0.37682664108976616	0.2830483691426463	0.9573422120004847	0.5544827436334963	50.00000000000019	0.17733706811690045	1.454354264910076e-12	7.512004759275413	0.26593829097277166	1.910836577115138	1388.2586644218309	887.3960657096146	801
0.01	0.9116228975848123	0.582732580116196	0.7990064184487803	0.9013650493402834	0.01	0.8408885901422543	0.8408885901422543	0.8408885901422543	0.8408885901422543	0.8408885901422543	0.00960960151322408	0.12228018032033924	0.3683276221560987	0.2806677399853236	0.9609601513224081	0.5555932476429859	50.00000000000021	0.1773692911698786	1.4866747657775104e-12	7.511215695658673	0.2676221800825506	1.9017304057800002	1399.3919663810218	883.5803312041999	801
0.01	0.9004812145213321	0.5961517355315492	0.814163074840562	0.8778154797996287	0.01	0.8438084566279084	0.8438084566279084	0.8438084566279084	0.8438084566279084	0.8438084566279084	0.010468652146281263	0.11670960310577028	0.35996973443684677	0.28616810802316944	0.9619598457217974	0.5505708429407125	50.000000000000014	0.17739687699681222	1.8270900522297216e-12	7.510540300228378	0.2652506802930611	1.9145716436373619	1412.7352752395218	900.2368503019864	801
0.01	0.9490993800775064	0.6044741716630686	0.7694500296500264	0.877594555332692	0.01	0.8395668762036996	0.8395668762036996	0.8395668762036996	0.8395668762036996	0.8395668762036996	0.009431624027039481	0.12639939480581844	0.38540308085075226	0.2983681680856814	0.9431624027039479	0.5594764809548912	50.00000000000013	0.1773821602392268	2.293541575016703e-12	7.510900603738095	0.2653421954614965	1.914073979658028	1387.6279550973122	889.4921242534352	801
0.01	0.9169207868935935	0.5967572797426126	0.7902726187231751	0.8885340011741738	0.01	0.8429882975473106	0.8429882975473106	0.8429882975473106	0.8429882975473106	0.8429882975473106	0.00993991644540893	0.11975471876441356	0.3748092180703366	0.277156890566152	0.9604514158676447	0.5517248571864681	50.00000000645079	0.1773560615693933	2.374925929265068e-12	7.511539638813389	0.26659258802909924	1.9072914245966728	1410.5725676999648	888.5854112803465	801
0.021633628464474964	0.948128450975911	0.551881731287772	0.8113341012698301	0.8710387757605977	0.01	0.8445045425457688	0.8445045425457688	0.8445045425457688	0.8445045425457688	0.8445045425457688	0.009556817184584935	0.11198571407973675	0.37981588456318516	0.28736979901783827	0.9556817184584934	0.5457868793628998	50.00000000000011	0.17748076409626234	1.5642219057402708e-12	7.5084871021198465	0.26571138551524026	1.9120680474336005	1386.3361401626148	886.502890522823	801
0.01	0.933209410080698	0.6020660596504407	0.797678453670354	0.8611725025979383	0.01	0.8419306613791749	0.8419306613791749	0.8419306613791749	0.8419306613791749	0.8419306613791749	0.010942656146568086	0.12252751338727809	0.3781452032210207	0.29037033972990767	0.9544414708600831	0.5473184744290635	49.9999999999999	0.1773747152418341	1.5550190887059795e-12	7.511082887522251	0.26445077010420526	1.9189289182454903	1394.5416046546861	901.4846405535907	801
0.01	0.9235126051778026	0.5489475269037268	0.8823329690219638	0.8298388646568648	0.01	0.840214973567759	0.840214973567759	0.840214973567759	0.840214973567759	0.840214973567759	0.009550497656503752	0.11581929551197423	0.3626637498038234	0.3168707504561758	0.9550497656503751	0.53384383200138	49.999999999999794	0.17794862921966723	2.0284172993530147e-12	7.497053531202498	0.26298323349157887	1.9269572715280352	1345.856773226671	920.0948079738932	801
0.01	0.9476176282384109	0.5858088958889508	0.7907833962138817	0.8751386709718024	0.01	0.8390628109999119	0.8390628109999119	0.8390628109999119	0.8390628109999119	0.8390628109999119	0.009532534159239398	0.12484948106051297	0.38785183963229386	0.2868829014368547	0.9532534159239399	0.5500795723095628	50.00000000627022	0.1773513530626302	1.3431123321141392e-12	7.511654938264204	0.266168235214244	1.9095896860466128	1376.7824998434137	889.272648490247	801
0.21227438547904523	0.9700696905418423	0.6086783380202831	0.7480175147300562	0.8673722883729096	0.01	0.8148796138895917	0.8148796138895917	0.8148796138895917	0.8148796138895917	0.8148796138895917	0.01233302245710785	0.17625710521340088	0.4066316267856082	0.3148607715160892	0.9337524050076463	0.5668420521834819	49.99999999999986	0.177927688022288	1.9315387501476244e-12	7.497564643970396	0.26563833006901955	1.9124647606623666	1386.09293631773	889.8889937249526	801
0.01	0.9270080403340453	0.6008548569674178	0.7647294410854779	0.908701629616226	0.01	0.8392741366404702	0.8392741366404702	0.8392741366404702	0.8392741366404702	0.8392741366404702	0.010110729347144883	0.12388499729825797	0.37555559614401685	0.28197149403111044	0.954997767804353	0.563475488212439	49.999999993782055	0.17738540270298592	1.3607041657891424e-12	7.510821217443208	0.26787606327538527	1.9003624235120686	1398.6451465069447	875.7521483880967	801
0.01	0.9384258677144857	0.5943047108107025	0.7833949474736256	0.8728195248659099	0.01	0.8450405123356868	0.8450405123356868	0.8450405123356868	0.8450405123356868	0.8450405123356868	0.009534629439078188	0.11837392060433678	0.3850469220911051	0.28715722403820026	0.9534629439078188	0.5423798804776971	49.99999999373887	0.17736786977754737	2.0722835397032506e-12	7.511250499051947	0.26555337711621546	1.9129262181855409	1406.6653524468625	892.0642332643384	801
0.01	0.9291186757098743	0.6211253861396835	0.7569272247345725	0.8927739757184201	0.01	0.8407510805137646	0.8407510805137646	0.8407510805137646	0.8407510805137646	0.8407510805137646	0.009509231807013456	0.1202517347144977	0.3907790228429462	0.28406098367741367	0.9509231807013456	0.5544521067424437	50.00000000000006	0.1773685108112941	1.5900416233095438e-12	7.511234803034615	0.26679329388003725	1.9062056915118166	1408.927894367641	886.0242208353769	801
0.01	0.9355594525251247	0.5930194091366997	0.7819994897797001	0.8877500423117325	0.01	0.8401711076827358	0.8401711076827358	0.8401711076827358	0.8401711076827358	0.8401711076827358	0.009960274697164796	0.12738176800388445	0.37767628290801436	0.2884569600165992	0.9518379098721148	0.557560016910703	50.000000000000234	0.1773476449630771	1.3020823006337623e-12	7.511745742421152	0.2664236166542903	1.9082061216378252	1392.1096388759368	885.8673261913746	801
0.01	0.9599061267882278	0.5842540658821854	0.7908396215002741	0.8623511100073168	0.01	0.8398524121411192	0.8398524121411192	0.8398524121411192	0.8398524121411192	0.8398524121411192	0.009537682040532654	0.12067856785303578	0.3908573350313415	0.2861717701669913	0.9537682040532653	0.5470636545207854	50.00000000617203	0.17736880120749202	1.678373944512603e-12	7.511227692563737	0.26532292457455775	1.9141787614195669	1371.250736891522	890.7433842130364	801
0.01	0.9264955027255246	0.5814565447870602	0.8001440233681697	0.8855250386419597	0.01	0.8415878662787792	0.8415878662787792	0.8415878662787792	0.8415878662787792	0.8415878662787792	0.009869519652963558	0.12142584808544715	0.37342836118411626	0.2804997307282717	0.9611840442933942	0.5495366512658739	50.000000006507385	0.17734394922209476	9.20029864741993e-13	7.511836245829835	0.26669974492907084	1.9067116497875767	1394.166434888135	887.1341490201949	801
0.04931692708359573	0.9281894138441418	0.5599464298495489	0.8041609962032197	0.8965061101248378	0.01	0.8383890043963412	0.8383890043963412	0.8383890043963412	0.8383890043963412	0.8383890043963412	0.009533512332116181	0.13045322823585395	0.36318386509656697	0.28579605997117397	0.953351233211618	0.5728862814591705	50.00000000000008	0.17746231620875097	1.9988120325032657e-12	7.50893854440458	0.2666064006939314	1.9072166777817663	1399.9840420549135	880.8172669673701	801
0.01	0.9319720625042665	0.5837588033407543	0.7773055169580774	0.9030928415622612	0.01	0.8411036361448053	0.8411036361448053	0.8411036361448053	0.8411036361448053	0.8411036361448053	0.00950300590317699	0.12422407706891606	0.3702105921562488	0.2904199635714874	0.950300590317699	0.5650143892909201	49.99999999999984	0.17738091557536412	1.874218511498202e-12	7.510931077633732	0.2671373471516761	1.90434640875353	1397.9290008674313	877.2076684562571	801
0.1829854270090462	0.9476217353601034	0.6453639489970207	0.7007770670055822	0.90608456785555	0.01	0.8186495376424551	0.8186495376424551	0.8186495376424551	0.8186495376424551	0.8186495376424551	0.010359125309119059	0.1726373750155049	0.41313862486633673	0.3040442414796187	0.9415750028745506	0.5500522431185895	49.99999999555899	0.1779279521480195	1.721628354124755e-12	7.497558197066945	0.26917101189523734	1.893405046182967	1414.855945647319	873.580933630013	801
0.01	0.96610917078681	0.6102169884227184	0.7047600649734452	0.9190943351948458	0.01	0.8406093436848909	0.8406093436848909	0.8406093436848909	0.8406093436848909	0.8406093436848909	0.00970545403084367	0.1196527007267227	0.4144770760759711	0.2865538829800146	0.9332612972274605	0.5683282081200726	49.99999999999977	0.17757472224022353	2.893169394688669e-12	7.506188559724359	0.26909397251036665	1.893818018761474	1400.228289220099	856.7411578168717	801
0.01	0.9291626742665288	0.598050637017743	0.7785254634702559	0.8916617608293328	0.01	0.8409077322364288	0.8409077322364288	0.8409077322364288	0.8409077322364288	0.8409077322364288	0.009556098255171432	0.12418817679455238	0.3747225097561689	0.28822473460978043	0.9556098255171431	0.5519598204401054	49.99999999999986	0.17734493724777	1.5918369813864645e-12	7.511812050310036	0.26675258627724174	1.9064258362415492	1400.282068551557	885.6678564716184	801
0.01	0.9423798633896726	0.59815863479043	0.7801242840921905	0.8777036293515219	0.01	0.8403180051691808	0.8403180051691808	0.8403180051691808	0.8403180051691808	0.8403180051691808	0.009499382291798173	0.12058678588311639	0.3884578438783043	0.290409215409325	0.9499382291798173	0.551963143884571	50.00000000621915	0.1773498896091289	1.925866285241532e-12	7.511690775171644	0.2658465422246795	1.9113343929870117	1389.9806165890723	890.5862850202384	801
0.01	0.978608485978882	0.6290396350223282	0.7236307620683832	0.8739586769340253	0.01	0.8378661606443705	0.8378661606443705	0.8378661606443705	0.8378661606443705	0.8378661606443705	0.00939104705917277	0.1285389836178838	0.412270207747496	0.296715399315309	0.939104705917277	0.5467391132869636	50.00000000000017	0.17747500687953868	1.6556458256894659e-12	7.508627983190609	0.26623713297293866	1.9092162921580784	1378.6700031152282	880.6801681526645	801
0.01	0.9364843319336789	0.5903040945045107	0.7846096965925851	0.8824604910534737	0.01	0.8423378604966568	0.8423378604966568	0.8423378604966568	0.8423378604966568	0.8423378604966568	0.009580345726786307	0.12026193723306483	0.3750373572076405	0.28372104516607005	0.9580345726786307	0.5503120918086851	49.999999993701586	0.1773392670524026	2.2964666155621712e-12	7.511950908174566	0.2661806065149216	1.9095226322174652	1398.2645708093014	885.8672710538924	801
0.020100033582828265	0.9517697611421152	0.5932465587586915	0.7754031567821906	0.8749641008693394	0.01	0.840606833565787	0.840606833565787	0.840606833565787	0.840606833565787	0.840606833565787	0.010156728323289442	0.11475204415315791	0.3911019995769371	0.2913587271329291	0.9515267884618595	0.5464999025803998	49.999999999999794	0.1773986255064769	1.3952626465174866e-12	7.510497494268686	0.2658108961832593	1.9115278497640495	1392.3922854798436	888.6988008697035	801
0.01	0.9284122983322358	0.589415355055761	0.7975293816866187	0.8774871746781289	0.01	0.8423615666178819	0.8423615666178819	0.8423615666178819	0.8423615666178819	0.8423615666178819	0.00955285849365249	0.1178721336768338	0.3801403511360984	0.28580882679735514	0.9552858493652489	0.5502386127434834	50.00000000644115	0.17734607649850578	1.9416641420264284e-12	7.511784151643937	0.26577154843219053	1.911741426438809	1397.9316027818095	893.0518839042186	801
0.01	0.9303219613462284	0.5983807703880866	0.7841201427858828	0.8756656546559527	0.01	0.8453964899461314	0.8453964899461314	0.8453964899461314	0.8453964899461314	0.8453964899461314	0.009966037393620444	0.12253910547020272	0.38372570092973657	0.28506684377963415	0.9517425598562225	0.5475387395585664	50.000000000000036	0.17738010755167982	2.558561033603296e-12	7.510950861105108	0.2655430563935236	1.9129822895673403	1413.4373053002057	893.1682230249075	801
0.01	0.9330718956519368	0.5936276559834466	0.7905366351950424	0.8807814587642565	0.01	0.840055667163551	0.840055667163551	0.840055667163551	0.840055667163551	0.840055667163551	0.009713453499097652	0.12336997463725558	0.3829590438743614	0.285469498484118	0.9556301910196279	0.5496259367397397	49.99999999364563	0.17734303060938175	1.0804199337839007e-12	7.511858741633456	0.2663362400223521	1.9086793473628392	1390.019796028716	890.9021270057758	801
0.01	0.9275110934049439	0.6013197549042596	0.7749353557364997	0.8969263219841767	0.01	0.8393762223088854	0.8393762223088854	0.8393762223088854	0.8393762223088854	0.8393762223088854	0.00955063649586946	0.12658639455532197	0.37808613753212855	0.2813100899804265	0.955063649586946	0.5604564655684421	49.99999999999993	0.17735470991017277	1.5255163453724393e-12	7.511572737224156	0.26715032112493886	1.9042763435508243	1396.3085892580243	882.6534913715125	801
0.01	0.9126180523714827	0.5854811696340513	0.8332397838192159	0.8597433028035634	0.01	0.8413342533250693	0.8413342533250693	0.8413342533250693	0.8413342533250693	0.8413342533250693	0.009724343068221604	0.1332775920972732	0.3683485531246349	0.2838368166485798	0.9724343068221605	0.5196925394136213	49.99999999999999	0.17752334882909257	1.9946059830918207e-12	7.507445180976014	0.26615839234609967	1.9096430377157811	1387.1231159801669	907.129621459677	801
0.01	0.9524808829066986	0.5980230433771445	0.7569230208769414	0.8969356872060442	0.01	0.837761260411326	0.837761260411326	0.837761260411326	0.837761260411326	0.837761260411326	0.00942251891324786	0.13734145844748152	0.3921377635181142	0.29579757726351436	0.9422518913247862	0.5570005828772783	50.00000000000037	0.17745053339925698	2.263891031708548e-12	7.5092269086693335	0.26764298265569986	1.9016182678295992	1381.9057596836365	878.6405105260961	801
0.01	0.9322181281762572	0.5897060298938882	0.786275273938686	0.8871600362595351	0.01	0.8414783012489656	0.8414783012489656	0.8414783012489656	0.8414783012489656	0.8414783012489656	0.010341445204638984	0.12626419601273087	0.37352379187575424	0.28356845064635583	0.9552406450550284	0.5573616023857988	49.9999999999999	0.1773500043129524	1.647655164378778e-12	7.511687966304857	0.2663715954933454	1.9084878459080283	1396.9832165407615	885.0924846925675	801
0.01	0.9336538463418844	0.5770807874695426	0.8109040096176706	0.8691633312221769	0.01	0.842470389741115	0.842470389741115	0.842470389741115	0.842470389741115	0.842470389741115	0.01027671885686708	0.11994361328310026	0.36917695309723764	0.28457644240518304	0.9552572970901806	0.560738819958059	50.00000000000008	0.1773733705175095	9.93635085480811e-13	7.511115812652918	0.2647644427437162	1.917218710362226	1387.6920120892746	892.5140193120313	801
0.01	0.9489795164122191	0.5774835512100753	0.7891590665429944	0.8883979728730689	0.01	0.836432299240376	0.836432299240376	0.836432299240376	0.836432299240376	0.836432299240376	0.009480878208236832	0.13203370482801716	0.37916905335332735	0.2894927253690878	0.9480878208236834	0.5690219845292848	49.999999999999595	0.17739108515618718	3.460911676268489e-12	7.51068209559305	0.2666261953285395	1.9071095664708244	1365.5126603541078	881.3165939815212	801
0.01	0.9138376894483331	0.596431095434227	0.7833706868809316	0.8992433005508917	0.01	0.8429491973906607	0.8429491973906607	0.8429491973906607	0.8429491973906607	0.8429491973906607	0.00999326153603358	0.11680992511892978	0.3799321987235553	0.28038584982116477	0.9508504037172536	0.5660791529584096	50.00000000642359	0.177379668258147	2.4562042976495215e-12	7.510961616707645	0.26673303670476495	1.9065315713169153	1414.3629472367916	885.0134683104386	801
0.01	0.9262091767698157	0.5851175569513186	0.8066134816960351	0.8759104249545787	0.01	0.8413208333447916	0.8413208333447916	0.8413208333447916	0.8413208333447916	0.8413208333447916	0.009588250465759502	0.12836758224542674	0.36998170481139175	0.28559029449705725	0.9588250465759501	0.5495691457935816	49.99999999999988	0.1773512528464851	1.90099559860064e-12	7.511657392338016	0.26583733819452454	1.9113843422487857	1391.1893934154436	893.694742888825	801
0.01	0.8621296660427925	0.6198378173814777	0.7777480376402888	0.8798350771405925	0.01	0.8717529589811964	0.8717529589811964	0.8717529589811964	0.8717529589811964	0.8717529589811964	0.010165658846322728	0.010165658846322728	0.3959189847356525	0.2680606659874614	0.9434272611852715	0.5593366884514744	49.99999999343809	0.1797947061387397	1.5984836726253892e-12	7.4522309974728485	0.26470246326611957	1.9175564745713163	1470.4329589427414	906.9583045995112	801
0.0304787111245559	0.9176671091491013	0.5990366296885775	0.7800189487914385	0.8953254222203205	0.01	0.8412604853666303	0.8412604853666303	0.8412604853666303	0.8412604853666303	0.8412604853666303	0.009718809063686449	0.12070255979497584	0.37690607926064057	0.27983308085602104	0.9556466672033962	0.5606131406835407	50.0000000061826	0.17738133568504585	1.283736116611199e-12	7.5109207917977425	0.2666080791948498	1.907207594889075	1420.6942811389465	886.5665865663157	801
0.01	0.9083979980606031	0.5972163341586826	0.813066060966834	0.8752517174644313	0.01	0.8412044633095255	0.8412044633095255	0.8412044633095255	0.8412044633095255	0.8412044633095255	0.010443762093689975	0.12535789913875733	0.36969625268788137	0.28594467755452335	0.9547625092188435	0.5600539143404673	49.999999999999574	0.1774090124257967	2.1735218082417288e-12	7.5102432166678925	0.26511389193264767	1.9153158256733804	1399.248985628164	900.9632482038817	801
0.01	0.9350362889255922	0.6036642635072699	0.7834251854792639	0.8749804524768681	0.01	0.8410234768549303	0.8410234768549303	0.8410234768549303	0.8410234768549303	0.8410234768549303	0.009737730736006074	0.1238641637706701	0.38058414797055307	0.28843918897955645	0.9565962819381835	0.5438535268068827	50.00000000000008	0.17734496019346083	1.4010470049630355e-12	7.511811488400211	0.265826428523116	1.911443550078344	1396.265315169621	893.6358432205559	801
0.5574011559033288	0.9080278179608122	0.5535542779568287	0.7966220096898639	0.8693076281833195	0.01	0.7819636626534296	0.7819636626534296	0.7819636626534296	0.7819636626534296	0.7819636626534296	0.009689374209282486	0.22029650884251856	0.3831779516885253	0.32917301685766726	0.9689374209282485	0.5423629540056738	49.99999999699053	0.1781641477451451	1.1183983135671397e-12	7.491796852765517	0.26929165550122763	1.8927585689226913	1314.118440594127	838.8719049264027	801
0.01	0.9336763192475603	0.5815231916935152	0.7986975814710755	0.880392507203945	0.01	0.8413214897301322	0.8413214897301322	0.8413214897301322	0.8413214897301322	0.8413214897301322	0.009580095809647143	0.12533991179168663	0.3755864691718746	0.2846910988725253	0.9564699083826678	0.5521127446292678	50.00000000000006	0.1773385059198004	1.0251495082448774e-12	7.511969547949276	0.2661847753466505	1.9095000373866715	1389.6252956760147	888.666500530231	801
0.01	0.9473854978572371	0.6181451913274756	0.75575648189698	0.8833421985737296	0.01	0.8381594108473154	0.8381594108473154	0.8381594108473154	0.8381594108473154	0.8381594108473154	0.009472947440234997	0.12200528920886947	0.39666466529751054	0.2910359990137861	0.9472947440234997	0.553113124165674	49.99999999999999	0.17737470818833564	1.9240787188467045e-12	7.51108306022418	0.2663455588114183	1.9086288700579879	1388.80846521464	887.218252641092	801
0.01	0.9352873255381452	0.5876054717985629	0.7902491171192484	0.8793362186872501	0.01	0.842779963098514	0.842779963098514	0.842779963098514	0.842779963098514	0.842779963098514	0.009526799086878802	0.124391575700163	0.3719124939883644	0.28931625105016934	0.9526799086878801	0.5559356386170098	49.99999999999999	0.1773474840689489	1.4476947475494532e-12	7.511749682448874	0.26553366033793013	1.913033339226958	1397.9442097778915	888.8014612429324	801
0.34397063355834284	0.9729565066079987	0.6041031976569091	0.6530612331930701	0.9464323524568419	0.01	0.800492988933092	0.800492988933092	0.800492988933092	0.800492988933092	0.800492988933092	0.009359980365422545	0.18610022034299695	0.4334772393597974	0.30908230289790756	0.9359980365422544	0.5676714536240378	50.000000000000014	0.17831860638038613	1.8965331040893616e-12	7.48803338671343	0.27346584820256736	1.8705674216693404	1375.8573576324209	815.4277642528317	801
0.01	0.945766997380003	0.598792118886742	0.7627750263100462	0.8872025292196187	0.01	0.8428311326561105	0.8428311326561105	0.8428311326561105	0.8428311326561105	0.8428311326561105	0.009533423952498685	0.11409980273063056	0.3885885018552377	0.2850835486656468	0.9533423952498684	0.5481507787938468	49.9999999999999	0.17737161248172245	1.5225720578846293e-12	7.511158857954636	0.26663986915964094	1.9070355802577947	1403.3082734594389	881.2621393699021	801
0.01	0.9372892587749072	0.599024729951145	0.7895948138975086	0.8696899577340349	0.01	0.8414468526684449	0.8414468526684449	0.8414468526684449	0.8414468526684449	0.8414468526684449	0.009642910119527141	0.12283874240816871	0.3821676309997606	0.28867191288354854	0.952738998454969	0.5504088895310483	49.99999999370232	0.17734310445961657	2.054821841390329e-12	7.511856933119036	0.2651510454315031	1.91511365817234	1393.5008565048302	895.4638060892768	801
0.01	0.9314747214234417	0.6039977957764012	0.7836278926183491	0.8786053687370621	0.01	0.840731672774003	0.840731672774003	0.840731672774003	0.840731672774003	0.840731672774003	0.009569125842819664	0.12035703463320985	0.379135508886504	0.28438228581358627	0.9569125842819663	0.5515186958590725	49.9999999937033	0.17733937002420178	8.612213017085756e-13	7.51194838645042	0.2658163943131573	1.9114980088402291	1397.2096649302678	891.6592920682457	801
0.01	0.9245997764356003	0.5863449747372093	0.7993873239167332	0.8827859313648672	0.01	0.8420382611994153	0.8420382611994153	0.8420382611994153	0.8420382611994153	0.8420382611994153	0.009581744283838766	0.11939901080020045	0.3762348858996449	0.27977315139381126	0.9581744283838766	0.5545752398659316	50.00000000000015	0.17734171483236674	2.116770200448766e-12	7.5118909637520765	0.26618104211978094	1.909520271247354	1397.868733019965	889.4728068678962	801
0.01	0.9352213712665116	0.6144018099954778	0.7699818139327489	0.8803018457803159	0.01	0.8402453633323689	0.8402453633323689	0.8402453633323689	0.8402453633323689	0.8402453633323689	0.00977614135772497	0.12002525596620087	0.394697135059275	0.2843702986206398	0.9507963480162684	0.5517259753564859	50.000000006187	0.17736685963009668	1.3704099986894947e-12	7.511275233109674	0.26613020449381913	1.9097958363102951	1399.034210936003	891.5588205069976	801
0.01	0.8819351662618437	0.6283174514585488	0.8101574540122073	0.8631889879584084	0.01	0.8469749039493502	0.8469749039493502	0.8469749039493502	0.8469749039493502	0.8469749039493502	0.009558560745720226	0.11614407679900651	0.37202770754241743	0.2859575748253139	0.9558560745720226	0.547572206070341	49.99999999335395	0.17751669172694923	2.6890125193304947e-12	7.507608043887033	0.2637928270265953	1.9225227590843095	1438.9420551989951	917.0156953130105	801
0.01	0.9400649914280029	0.5944140730154434	0.7701817533092548	0.89359538684447	0.01	0.8405904932902213	0.8405904932902213	0.8405904932902213	0.8405904932902213	0.8405904932902213	0.009566790050721254	0.12460078475112547	0.384694600738291	0.2827338405027444	0.9566790050721253	0.5472739877127278	49.99999999381498	0.1773515319094869	1.947623548859838e-12	7.511650558699996	0.2675417462909288	1.9021640726527014	1395.4537298125035	880.3207182801876	801
0.0277935252921946	0.9298595172884387	0.6033463043027846	0.7459256002604947	0.9298687731479339	0.01	0.8335087135299962	0.8335087135299962	0.8335087135299962	0.8335087135299962	0.8335087135299962	0.009518754742566863	0.1330150733866559	0.3819904427271677	0.27829629495684965	0.9518754742566862	0.5767403541595468	49.99999999999988	0.1775178553871213	2.5771748727485953e-12	7.507579575041077	0.2696457849281189	1.8908626129054897	1385.4332960755373	864.8264265269768	801


==> data/theo_sys-5slice_pwl-fout_only-optim_results.185304-combined.txt <==
coupling0	coupling1	coupling2	coupling3	coupling4	coupling5	pulse_duration0	pulse_duration1	pulse_duration2	pulse_duration3	pulse_duration4	norm_meas_weight0	norm_meas_weight1	norm_meas_weight2	norm_meas_weight3	norm_meas_weight4	norm_meas_weight5	amp_gain	min_eigval	gen_sqz	num_feval
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009208766082230327	0.25171626769041733	0.3954826333349635	0.32566274983846577	0.9208766082230326	0.7472540211073286	49.99999999999984	0.221544012112313	6.545399835774093	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009595970084315581	0.2516112895444124	0.39903089838844996	0.32189159045933985	0.9234386692533982	0.7431231233802129	49.99999999999984	0.22154993073632065	6.5452838140686005	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010392973661232374	0.24892855625232585	0.39654788499581495	0.3239818762560377	0.9222215061828383	0.7469651955008086	49.99999999999984	0.2215396004913765	6.545486317989844	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009967627405553384	0.25097378405909476	0.38971252065476136	0.321947838233251	0.9288246324173932	0.7410524159798395	49.99999999999984	0.22156246669523608	6.5450380841898905	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009218748699757631	0.2504150780483044	0.39458691170323024	0.32327304446070304	0.921874869975763	0.7494285986913478	49.99999999999984	0.22154655764260764	6.545349935828757	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009731386513289544	0.2522347104023271	0.4026353522807653	0.3235335600091799	0.9184369357589364	0.7475625312043239	49.99999999999984	0.22157469010249195	6.544798494336447	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009216497119382607	0.2509502018002972	0.39850369490129117	0.3180576348893928	0.9216497119382606	0.7516709029614191	49.99999999999984	0.22157397825536146	6.5448124468225	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.011430997558342156	0.24678950851526346	0.4017689059410862	0.3193777316872165	0.9252167932230444	0.7424739413810567	49.99999999999984	0.22156131996629247	6.545060561794003	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010321404087558902	0.24873100896724665	0.39391989045234277	0.3242247098584725	0.919368217196681	0.754766297897507	49.99999999999984	0.22156174503034035	6.545052229888713	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009131261504805914	0.25121864987590753	0.3999536234155226	0.3242336382423108	0.9131261504805914	0.7602708542516782	49.99999999999984	0.2216000047054522	6.544302347218032	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010774721583147016	0.24408864572436845	0.38779350135738877	0.3243608661160974	0.9299314468216899	0.7418132012015095	49.99999999999984	0.22159487678445247	6.544402846022821	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.014168089906406774	0.25233842231410264	0.39810078607977073	0.320302792357724	0.9232316755250233	0.7451341136673412	49.99999999999984	0.2215556553738292	6.545171597993745	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009410545934911094	0.2492043407548833	0.39727006077242355	0.3240925726548066	0.9209603088204301	0.7486317440957162	49.99999999999984	0.2215313930054487	6.545647216171014	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009230853215268089	0.24974512839435872	0.39500884754985405	0.3251409841629515	0.9230853215268089	0.7450356848074726	49.99999999999984	0.22155198496217224	6.545243546178964	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.01041525561139515	0.2488306083595175	0.40439046725341854	0.32542964827643867	0.9172564907963643	0.7481531036570754	49.99999999999984	0.2215620197529243	6.545046844914503	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.00993884668742335	0.24935530761072663	0.3967707110109585	0.322766860193541	0.9245404662164866	0.7433088654851432	49.99999999999984	0.2215390792299481	6.54549653653442	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010161125856005442	0.24775794787975333	0.3924011830821855	0.3275250105178443	0.9263995530604777	0.7392574723127038	49.99999999999984	0.2215393014008102	6.545492181206619	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010293752843484306	0.24976874918275052	0.3955396336063468	0.32311485112969507	0.923565694744276	0.7456766979527165	49.99999999999984	0.22155290405607792	6.545225529794065	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.011734883608882168	0.2510336749142995	0.3937537559772276	0.32759059828025244	0.9200215082682556	0.7485024021067559	49.99999999999984	0.2215564170658327	6.545156667295413	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010060179775975144	0.24770440435029353	0.3981518794193109	0.3228345589648552	0.9232968795100265	0.7453988976504652	49.99999999999984	0.2215489969824312	6.545302118069639	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.011494185100866852	0.25102667144176244	0.3900178889011585	0.3258883956438081	0.923169503464602	0.747494379443322	49.99999999999984	0.22160098120961777	6.5442832096084995	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009181049395465168	0.2473968823793667	0.40422520920814636	0.3221884688719233	0.9181049395465168	0.7511182099966149	49.99999999999984	0.22155401896471247	6.5452036750839415	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.011261563210507041	0.24353399304446974	0.3928308002157652	0.33021324799331786	0.9235058962551829	0.7439763615769129	49.99999999999984	0.22154614975779513	6.5453579315425365	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010263316870720055	0.2549645546910324	0.3882570478100003	0.32849389480173574	0.924893658193532	0.740649599738115	49.99999999999984	0.2216223473285705	6.543864495747085	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009223530828434932	0.24759133954423662	0.39755096106749294	0.32631124927577654	0.9223530828434932	0.7441840630769547	49.99999999999984	0.22153231147102595	6.545629210429267	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.013418665615811317	0.2505766018781028	0.3892122673744759	0.3284190524557296	0.9240659486435725	0.7437320016156189	49.99999999999984	0.2215871044709057	6.5445551749995445	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009263788060215982	0.25070361477738345	0.3984382423729211	0.3197378667495436	0.9263788060215982	0.7407438127617259	49.99999999999984	0.22155268400191971	6.545229843362171	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010522674608156398	0.2522319154766461	0.39364823199660975	0.3209405993672376	0.9216802465327847	0.7519480466615402	49.99999999999984	0.22155847171474774	6.545116392291858	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009195477596962737	0.250500181784732	0.39394238419532024	0.3260504071008535	0.9195477596962737	0.7515292893478883	49.99999999999984	0.22154371790049307	6.545405603235535	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.00920455722854662	0.24935417027463175	0.3962292979224516	0.3201754944222059	0.920455722854662	0.7546957442554194	49.99999999999984	0.22156190992219213	6.545048997760591	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.00924851213990395	0.25000378426303455	0.4010043487992877	0.32098055064898656	0.9248512139903949	0.7405198455095746	49.99999999999984	0.22155452392359096	6.54519377679342	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.011006906881399376	0.2497482304200383	0.39407397397871596	0.32215992064582083	0.9241613228304922	0.7467704821248229	49.99999999999984	0.22154145364290123	6.545449989942242	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010313220164682807	0.247923649732234	0.3989987345176283	0.3257100587067036	0.9219874115894868	0.7439453501862534	49.99999999999984	0.2215370010709483	6.545537275948091	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010709958063203438	0.2478501696996075	0.3982878303767108	0.32305376737872843	0.9201785746542841	0.751019723691237	49.99999999999984	0.22155834657754622	6.54511884520693	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009280736671187296	0.24844928502765729	0.39748268333927084	0.3244477703695894	0.9280736671187296	0.7344333271047883	49.99999999999984	0.2215576570518714	6.54513236117987	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009273799933606408	0.25176187030013686	0.39500311131869237	0.3257503712045449	0.9273799933606408	0.7346801457956039	49.99999999999984	0.2215450993697965	6.545378522231817	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.013140672144159994	0.2480423865592286	0.3920704426298795	0.32722270402299397	0.9217200224319263	0.7486307726440389	49.99999999999984	0.22156544798019187	6.544979647085731	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010627180442771916	0.2494005047378952	0.3993281306139736	0.3260559806176121	0.910164494879656	0.7655154709672884	49.99999999999984	0.2216225635387677	6.54386025886164	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009756205815782982	0.2520462642819984	0.3982652530274402	0.3224016845687093	0.9194625416177401	0.7508140697994866	49.99999999999984	0.22155785111164988	6.54512855724661	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009482954259309178	0.2477897142194299	0.3975107138094702	0.3241429280575983	0.9229672848016677	0.7452205705142283	49.99999999999984	0.22154528612486607	6.545374861276904	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.01096624282682055	0.2503738443722647	0.4003102862873885	0.3266830864354884	0.9242635784717361	0.7356786236869822	49.99999999999984	0.22155954298294359	6.545095393557856	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010416751516543718	0.25001799548772824	0.39157542124212547	0.3278126897433128	0.9246819559121926	0.7417424668060315	49.99999999999984	0.2215442223183802	6.545395715089861	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.011352247145228367	0.24590174086266564	0.3951888585708711	0.3232059190276581	0.9236152279136048	0.7479107954864965	49.99999999999984	0.22155524064553017	6.545179727525805	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010901213526071528	0.24853776271886177	0.39232781541304756	0.32771178594402506	0.9210142502833406	0.7492274158303172	49.99999999999984	0.22155613352644765	6.545162225232789	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009193468691638116	0.25291333332431	0.3953715615606858	0.3241735965115629	0.9193468691638117	0.7512724865968844	49.99999999999984	0.221565479349581	6.544979032208648	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010992244595989955	0.24789812145784446	0.3998373476716846	0.32416238759129506	0.9190759429622963	0.7505412389961664	49.99999999999984	0.22155107680376063	6.545261348276079	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009199436165627259	0.2522667687369589	0.39762868446621574	0.32073854659036316	0.9199436165627258	0.7521604686134613	49.99999999999984	0.22154344741829976	6.545410905529675	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.011028905248917963	0.25587189443543273	0.3930951353770989	0.32060983952646355	0.9193161607035042	0.7552359813308173	49.99999999999984	0.22157400923074688	6.544811839691729	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010068021201649386	0.24928461782532302	0.397516042519534	0.3250676204740942	0.9171417036140965	0.7547317397181804	49.99999999999984	0.2215533335323658	6.545217111082428	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.01621481011802203	0.25023620402839375	0.3963371458710332	0.3225879086898858	0.9221477202278501	0.747378014204163	49.99999999999984	0.22155656253480205	6.545153815816284	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009665575890969832	0.2515828208386432	0.40128992488652415	0.32001196615642125	0.9187921862810156	0.7522660736689003	49.99999999999984	0.22155986323208515	6.545089116133168	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009736959637661767	0.25387785357043413	0.39539628525494475	0.32484890757170737	0.9224570172007303	0.7437699406098247	49.99999999999984	0.22155703314510566	6.545144590937609	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010819455269697879	0.2521538783744594	0.392933099116511	0.3223668735972286	0.9264236938699597	0.7417108605905929	49.99999999999984	0.22153882474929165	6.545501525252831	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010991657702595648	0.2526535613475669	0.4012677617254472	0.31932503832057274	0.9277895389448981	0.7344908765412548	49.99999999999984	0.22158791146355047	6.544539358564052	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009244145826788954	0.24744196419918077	0.39787434565199603	0.320029392808414	0.9244145826788953	0.7467133394514233	49.99999999999984	0.22156616937129386	6.544965506989984	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010301012171468917	0.24852459557713916	0.3933484178318823	0.32292799338229955	0.9244248445634862	0.7468545118780016	49.99999999999984	0.22155818199129243	6.545122071396756	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009236710848601403	0.2512358450575663	0.39397742528124097	0.3265562600657817	0.9236710848601403	0.7423913802587622	49.99999999999984	0.22155326162424913	6.545218520643857	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.013676020403147983	0.24918354151101457	0.39346112774574304	0.32451289592029847	0.9232974584150567	0.7465017027775868	49.99999999999984	0.22155356632394224	6.545212547845109	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.00932249970382079	0.2517511921788332	0.39840386591834775	0.3204405469910205	0.932249970382079	0.727703074666231	49.99999999999984	0.22160129371889048	6.544277085043696	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010523159841427923	0.24999060692819702	0.3932379234498793	0.3258433733794983	0.9205847297003995	0.7504892844282562	49.99999999999984	0.22154708420734062	6.5453396136694515	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.011112307932271958	0.24924370558256922	0.38779582162448534	0.3286601603405552	0.9239119038436978	0.7460609100378417	49.99999999999984	0.22157168446568717	6.544857406314694	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010125638818406823	0.24932326627703727	0.3953108695336105	0.32466428336616576	0.9221935798559754	0.7471866134042473	49.99999999999984	0.22154545854203178	6.545371481390298	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009214158199648798	0.2497248772638792	0.39812950837036065	0.32573240780411444	0.9214158199648798	0.7449045812704107	49.99999999999984	0.22154722614746775	6.545336831245371	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009230022991799487	0.25011487590907133	0.39705525277726594	0.3210392607308842	0.9230022991799487	0.7475911000641684	49.99999999999984	0.22154494106792272	6.545381625421868	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.00919131632240676	0.24922210302113876	0.3946758260561015	0.3250100702643363	0.9191316322406761	0.753556785203148	49.99999999999984	0.22156074641454757	6.5450718043105365	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009787906410447161	0.24858618830320245	0.395986663594833	0.32288518228306357	0.9191932875262688	0.7548586462684327	49.99999999999984	0.22154660423755873	6.545349022434831	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.00921595429393714	0.24892354320611632	0.4000446462903328	0.3249007368510792	0.921595429393714	0.7441970629455481	49.99999999999984	0.22154288632511915	6.545421904725705	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009283136792881046	0.24984409194503335	0.3962663244764409	0.32248640045728627	0.9283136792881045	0.7363765183908321	49.99999999999984	0.22155459554598722	6.545192372840754	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009744822951515571	0.25213971510497324	0.395451170959088	0.32277667438385765	0.9231160289255631	0.7456858704877801	49.99999999999984	0.2215495887472283	6.545290517933947	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.0105103453233758	0.2526254953875773	0.3947837789799084	0.3250192535491566	0.926621262592363	0.7365367148868026	49.99999999999984	0.22154933700935986	6.545295452649912	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010271118870048274	0.24763035136813974	0.3970186587492247	0.3241196293152994	0.9183819664477143	0.7547007049618062	49.99999999999984	0.22154951012753646	6.545292059083474	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009510595158792087	0.25119286410630626	0.39465588296737775	0.3210868332831148	0.9243451748618905	0.7463742591486972	49.99999999999984	0.2215493694536538	6.54529481665718	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009230247885356405	0.2521196183103519	0.3979696029234361	0.31846578665563124	0.9230247885356404	0.7483260452081475	49.99999999999984	0.22155166618041958	6.545249795062528	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009443158099243525	0.2520229046554253	0.3949663479806973	0.3234460328175025	0.9244328086769219	0.7428973312628048	49.99999999999984	0.2215321201572878	6.545632960967332	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010311243646543612	0.2488296084633837	0.3970809253090729	0.3255910418463186	0.9176395446780831	0.7538170336975235	49.99999999999984	0.22155530533034234	6.545178459568756	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.01052450084803553	0.2507013945143752	0.3944902213234932	0.3211125322699432	0.9270682679323248	0.7412874556242065	49.99999999999984	0.2215566421600159	6.545152255005609	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.013621279395378045	0.2505913718667291	0.3956492987012915	0.32667147624038717	0.9273144949108265	0.7334101814019636	49.99999999999984	0.22155873765163453	6.5451111794533565	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009200725245222608	0.2521033430779559	0.39838914134890113	0.32087520034240435	0.9200725245222607	0.7511769264653162	49.99999999999984	0.22154563751034717	6.5453679730845575	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010266716176034255	0.25178952193887805	0.3989254365925252	0.32423664105359934	0.9244267603864227	0.7385333150374117	49.99999999999984	0.2215447143490735	6.545386069793066	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.00985290141109971	0.2473330883443044	0.39419363015216186	0.3275871386711414	0.9211275706074065	0.7482935724587971	49.99999999999984	0.22155591648057363	6.545166479769556	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009749480103249449	0.24983738461923777	0.40125257291234717	0.3188502660734312	0.9235978979387799	0.7451155375806671	49.99999999999984	0.22156361807433772	6.545015515552764	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.00915371909923105	0.2493896028197121	0.4003285890328729	0.3260292779313925	0.9153719099231049	0.7546799015811034	49.99999999999984	0.22157378372238073	6.544816259753866	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009946298187048152	0.25346658766135177	0.39244701414009125	0.32377712573665113	0.9205945184246124	0.7514414215917354	49.99999999999984	0.22157067368473615	6.544877218304289	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009224819207869078	0.2504603378061636	0.3988081131858651	0.32452941432485294	0.9224819207869079	0.7430668574705037	49.99999999999984	0.221538066174123	6.545516396035604	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010556459878006783	0.24712496559185917	0.3990783789516378	0.3284571119752789	0.915891748926495	0.7533106430119876	49.99999999999984	0.22157439972863197	6.544804185773843	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.014035157865165583	0.24274776921289107	0.4082244132953734	0.3344904939624564	0.9148347803031154	0.7426050062836159	49.99999999999984	0.22165036172326735	6.543315556153085	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009691594905779645	0.2527644938167597	0.3953474787623846	0.3241296840093518	0.9226490831262126	0.7448748999893808	49.99999999999984	0.22155514533363432	6.545181595838159	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009452917179523975	0.24845304810549954	0.3992044614886981	0.32093140362969397	0.9229686244935926	0.7467916653965597	49.99999999999984	0.22156081980471268	6.545070365746216	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009243381747793347	0.2524127275279494	0.393140047114263	0.3247095676093519	0.9243381747793347	0.7431386926686878	49.99999999999984	0.22154306228885148	6.545418455278563	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010242436564059406	0.24873927696780465	0.3945821241624066	0.3209202860900991	0.9251404559331614	0.7463948826683798	49.99999999999984	0.22154823846218277	6.545316987093047	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010351233563841189	0.24817163478091225	0.3914938272574789	0.32572868320846665	0.9227341666081041	0.7490005236144994	49.99999999999984	0.22153839791958885	6.5455098926332855	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.00922655214565904	0.25141083707599987	0.39040904219679734	0.32699069534145647	0.9226552145659038	0.7469997220995308	49.99999999999984	0.22154328016371244	6.545414184244194	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.011080661122037512	0.24862484966216347	0.399080531464344	0.3286475899080098	0.9170302759854029	0.7499415355555682	49.99999999999984	0.22157875439214816	6.544718833505981	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.01195888670609021	0.25095314194495616	0.3955485873528226	0.32679016052343807	0.9271032208906878	0.7337701033245929	49.99999999999984	0.22155471791285314	6.545189974188636	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009816623476725234	0.25012091777335155	0.398492530491455	0.3234996863250722	0.9237415938763934	0.7421135789908085	49.99999999999984	0.22153612150189844	6.54555451878975	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010342698063515874	0.24986427541844125	0.3925168405011315	0.32485189084273625	0.9276699891806007	0.7383049135750692	49.99999999999984	0.2215404648074063	6.5454693744298975	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009822271458514659	0.24657203240151984	0.39232701037616274	0.3266478746048544	0.9203978907319242	0.7528402540507684	49.99999999999984	0.22155499652655491	6.54518451276952	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009134494157528159	0.2510791145699557	0.3985405706389356	0.3259919548071927	0.9134494157528159	0.7590956505064193	49.99999999999984	0.2216078172566298	6.54414923855441	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009265048993883548	0.24964453262124656	0.39230260528772654	0.32380529591067847	0.9265048993883548	0.7421914154030187	49.99999999999984	0.22153598842180824	6.5455571276630025	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009265996201286188	0.24933708693408047	0.3958739429354847	0.32413144418867146	0.9265996201286187	0.7386388532291521	49.99999999999984	0.2215402518387608	6.545473549339979	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010573488238126698	0.25188504107255316	0.39851183122190137	0.32218190482289116	0.9222348441650888	0.7453800037543434	49.99999999999984	0.22154552037618117	6.545370269258653	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.00923486056289891	0.25036713643691205	0.3916593984836968	0.32515471121153333	0.9234860562898911	0.7468482626509848	49.99999999999984	0.22153175129879646	6.545640192123727	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009883547218693068	0.24916027343438066	0.3956574879667436	0.3300519982861529	0.9206089497705724	0.7442591545132861	49.99999999999984	0.2215588263677309	6.545109440460628	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.01024005181419651	0.25114392377659756	0.3952597231128143	0.3205311418597137	0.9257983889724755	0.7435139819753285	49.99999999999984	0.2215474591426682	6.545332263890662	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009675262580741802	0.2511996544743711	0.3913983811235162	0.32469575386185967	0.9248254364972505	0.7444000680138356	49.99999999999984	0.22154130061349286	6.545452989825535	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.011145658985803816	0.2521726947594272	0.39733722688923456	0.3239389906138541	0.9216587585169924	0.7454343871800803	49.99999999999984	0.22155790012594406	6.54512759647564	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010308226662455022	0.25006571936326316	0.3973850092242882	0.32510718890649953	0.9229033595753635	0.7429958431558006	49.99999999999984	0.22154817364866122	6.545318257613593	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009178850172630797	0.24882640432993763	0.39841495633588425	0.32701381932134227	0.9178850172630797	0.7507307475968054	49.99999999999984	0.22155579821354013	6.5451687980436315	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009225443743622054	0.25231132584708404	0.3976916271835419	0.32297692823935836	0.9225443743622055	0.7445476392727393	49.99999999999984	0.22153545890062692	6.545567508297029	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010234137596910026	0.2529894292695586	0.3924319296035201	0.32504950025509477	0.9223899622087097	0.7467965871277348	49.99999999999984	0.22155304601011516	6.545222747170404	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010025538700765377	0.2507985695704474	0.39102059030215774	0.3245257186311188	0.9221684399690051	0.750348541397162	49.99999999999984	0.22156492884993062	6.544989822664732	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009251885919565795	0.24761929075076475	0.397986977528896	0.3222320152986023	0.9251885919565794	0.7426024727735697	49.99999999999984	0.22154889279190626	6.545304160479278	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009194792584096435	0.24913345737488468	0.3912323640972758	0.3273722311120568	0.9194792584096434	0.7534254599918834	49.99999999999984	0.221568251348706	6.544924698095018	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.011578920203390247	0.24735480785773953	0.39805978328788333	0.3264768565602594	0.9232305445610133	0.7416868637421445	49.99999999999984	0.22154553198565796	6.545370041678714	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.011459845099551183	0.24639626255827543	0.3962291745113782	0.32895472841459034	0.9154183707657917	0.75656141239024	49.99999999999984	0.2215883686610963	6.544530397869169	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.011636432474258782	0.2525111351358057	0.39603123230958776	0.32088390434658076	0.9229227680328765	0.7471585772052559	49.99999999999984	0.22155758904224618	6.545133694296037	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009235985407160243	0.2525331045276284	0.39378979501547945	0.32595052693972765	0.9235985407160242	0.7426024565021616	49.99999999999984	0.22153974989959416	6.545483389071381	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009264044931802927	0.2491381922903708	0.39227801517205346	0.32646705216218863	0.9264044931802926	0.7398117336959013	49.99999999999984	0.22153979739533014	6.545482457990893	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.01089813713679673	0.25108908626404547	0.39445366790827574	0.3246167544154056	0.927429372599422	0.7365270107346891	49.99999999999984	0.22153488814806152	6.545578697251168	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.011800475899805096	0.2484469124163348	0.4002978784194841	0.32408557295255686	0.9203761899374411	0.7472453614008352	49.99999999999984	0.22157108947048393	6.5448690686117565	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009253278556610824	0.24872578781898896	0.39423966760794454	0.3231683617043769	0.9253278556610823	0.7440202806653082	49.99999999999984	0.22154694379194143	6.5453423662063495	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.00925992473486795	0.24664179005189338	0.40015424818924317	0.320511042383251	0.9259924734867949	0.741495474593671	49.99999999999984	0.22155288521977234	6.545225899028852	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010462588773655386	0.2496497492369771	0.3935546849535121	0.3259003491832276	0.9227219175126291	0.7461432125353983	49.99999999999984	0.22153968924152728	6.545484578179312	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009235922111755269	0.24827472182540028	0.39729698253446055	0.3257923539227126	0.9235922111755269	0.742130707596345	49.99999999999984	0.22153891553549682	6.545499745522353	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009249818612808249	0.2542997661063706	0.4003731148451819	0.31939002669587	0.9249818612808249	0.7400218755727267	49.99999999999984	0.22155588672163404	6.545167063105099	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.012218355905413291	0.25812467171272635	0.3930492262431664	0.3310755907950224	0.9232158138993383	0.734746775532134	49.99999999999984	0.22166026866587676	6.543121447092144	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010392035845951284	0.24985521427384016	0.39610623207420814	0.3227467786136159	0.9220027679767251	0.7485862341441706	49.99999999999984	0.22153965578782267	6.545485233987779	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.012951895937366177	0.24294520280915569	0.3895500503173198	0.32698523216952025	0.9256215256883084	0.7463624740588415	49.99999999999984	0.22156762136458333	6.544937046390204	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009427106493679501	0.25101715014195114	0.39707611684677835	0.3227507642411867	0.9205962369991225	0.7499130874874993	49.99999999999984	0.22154416717894115	6.545396795991762	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009851930324456679	0.24626296473324796	0.3929434884814775	0.3278838869786476	0.9222570254824061	0.7474730733910824	49.99999999999984	0.22154101682985763	6.545458552930267	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009871152396422741	0.25076119736102226	0.39311845530361583	0.32507608051333653	0.9233214461591231	0.7456624317280719	49.99999999999984	0.22153261261790658	6.545623306715323	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009725275250867619	0.2481971668100546	0.39572435793956484	0.3219092674080131	0.9136436477724336	0.7671701946613385	49.99999999999984	0.22159419621731438	6.544416184192494	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.012054036873800116	0.25328300650795915	0.3955261542497034	0.32313079392224975	0.9240153484382947	0.7425253339853359	49.99999999999984	0.22155787266638152	6.545128134733912	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010657098278200414	0.24974095813905695	0.39628280560933615	0.3231397782546392	0.9256579857114056	0.7408256170256202	49.99999999999984	0.2215399378213353	6.545479705157292	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.012061768271805029	0.2514445456286793	0.4007342627857958	0.32584506760889215	0.9174658351066147	0.7488837999679179	49.99999999999984	0.22158287195449375	6.544638130010945	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009242826970501362	0.25335427605404226	0.3968254723602396	0.3218159573360712	0.9242826970501361	0.7425347250338203	49.99999999999984	0.22154020915932668	6.545474386002589	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009208165820568485	0.24650368341870643	0.39092963910685224	0.32577594350803357	0.9208165820568486	0.7542964506512517	49.99999999999984	0.22154642818484216	6.545352473571171	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009234873689911573	0.2521091394913252	0.39622608180764085	0.32008997263752564	0.9234873689911572	0.7472339878296309	49.99999999999984	0.22153485408563467	6.545579365007171	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010688135949950705	0.24898500043014926	0.3933469056316901	0.3261138210702242	0.9210452020044094	0.7497587351852024	49.99999999999984	0.22154471704617457	6.545386016921749	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.011079370400629243	0.24863739074628868	0.3999652465963331	0.3199357578198893	0.9240909896255888	0.7446821014225298	49.99999999999984	0.22155911855785196	6.5451037130213	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.011321839976682476	0.2524900087159966	0.3973347209338519	0.3231681201304216	0.9212468947839327	0.7468761221000717	49.99999999999984	0.22154557475947595	6.545369203186006	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009230014331122482	0.24762992404149156	0.39491200246395797	0.3257395307688838	0.9230014331122481	0.7458639503996061	49.99999999999984	0.22153972544816866	6.545483868403861	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010357763380332908	0.2474984992371796	0.40385036844673566	0.320846310966833	0.9208025097577642	0.7474188714889232	49.99999999999984	0.2215564182875984	6.545156643346385	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010112408926022262	0.2501202565585924	0.39683596114764325	0.3234763745537416	0.9227609562120679	0.7455294945080115	49.99999999999984	0.2215357281603325	6.545562229777109	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009298177225846593	0.24919620691560584	0.39645006078776607	0.32390447493561864	0.9270373098188787	0.737578806747008	49.99999999999984	0.22153892944422912	6.545499472862107	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010262334862399228	0.24593586993495037	0.4005940811510856	0.32097062485588457	0.9209500586960463	0.7508391776659348	49.99999999999984	0.22160224547648544	6.54425843252696	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010224971353279015	0.2540826731872253	0.39562984111237987	0.32129731211835555	0.9214560509385183	0.749195253216332	49.99999999999984	0.22156081856593074	6.5450703900283145	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.00915345598107292	0.24812218988148163	0.3966312019246371	0.32801019602256976	0.915345598107292	0.7566295052852325	49.99999999999984	0.22158582152846387	6.544580319803769	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.00925398679229756	0.2502748340202137	0.39802094793509585	0.3216075292315989	0.9200820955949629	0.7517601439011735	49.99999999999984	0.22155792867070453	6.545127036945551	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009398908438022158	0.2533171128653651	0.3974997406440633	0.32466774251623126	0.9184963871348638	0.7502466415069721	49.99999999999984	0.2215709635992509	6.54487153577467	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009229286334361495	0.25010555610468477	0.4007399448126286	0.3220105132662804	0.9229286334361494	0.7433844283184337	49.99999999999984	0.22153917864342573	6.545494587681188	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009219555623899013	0.24871695013608391	0.3998129946578739	0.3245635328580833	0.9219555623899013	0.7441819229659016	49.99999999999984	0.22154292656810007	6.545421115835426	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009250967005656096	0.25180719016919206	0.394610851522542	0.32391520202601026	0.9250967005656096	0.7415411169782977	49.99999999999984	0.2215451940765675	6.54537666569699	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.00920479027525855	0.2478653270034412	0.39534002022883413	0.3252366534756409	0.9204790275258549	0.7508597041017815	49.99999999999984	0.2215453068922612	6.545374454174372	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009637781055126964	0.25006168918359717	0.39474431549284017	0.3238577197631448	0.9237436984353536	0.7451340285481398	49.99999999999984	0.2215407950155551	6.545462901234576	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010272294753796008	0.2499048063097224	0.39951114472641663	0.3267033535444658	0.9204099364531416	0.7443634997417997	49.99999999999984	0.22161315574113752	6.544044619210797	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.00991804313294093	0.24581045065864104	0.4017056211655752	0.3189945267154768	0.9186070407275209	0.7566603218766518	49.99999999999984	0.2216436296373653	6.543447464449438	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.00915037859301271	0.24958276995359793	0.3957265674154455	0.3290600210414834	0.915037859301271	0.7560590214843164	49.99999999999984	0.22160100413877024	6.5442827602420826	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.011239188790932247	0.25026268902896204	0.3992073782037051	0.31842559148897326	0.9210597517445477	0.7519804138489733	49.99999999999984	0.22156292317529683	6.5450291365296565	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009231319648360537	0.24522683571850923	0.3976667066096081	0.3242117221060142	0.9231319648360536	0.7461878231067037	49.99999999999984	0.22155707132073138	6.5451438426218385	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009967381453865682	0.2505303359689325	0.3996986274479567	0.32273491818438904	0.924390854126614	0.7403160881247616	49.99999999999984	0.22154746348220705	6.545332178823663	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009428439704998194	0.25136468054138755	0.3979677426576738	0.32083892232360706	0.9250726726335435	0.7421535441890529	49.99999999999984	0.22154925941991702	6.545296973605615	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010041461172776822	0.2457799107834402	0.40082823792560407	0.32624531504966	0.9145579740938836	0.7575741973613735	49.99999999999984	0.22157589802453873	6.544774818687873	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010296778458647493	0.24839160880152836	0.39097606036952576	0.3241778822360859	0.9253140377436374	0.7459282151735853	49.99999999999984	0.22154439426639522	6.545392344383808	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009229870252169106	0.2451852397320966	0.3963105820383584	0.32581614537867826	0.9229870252169107	0.7459689900282741	49.99999999999984	0.22154151091999594	6.545448867121994	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010864802128737926	0.2514603085262063	0.39435285287589966	0.32208018771670305	0.9281746879431753	0.7376846903334706	49.99999999999984	0.22157323382402258	6.544827038019909	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009194856035790549	0.24657017761991887	0.3910332056593602	0.32808336473816374	0.919485603579055	0.7542903067736554	49.99999999999984	0.22155280686665527	6.545227434929969	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010986047299937754	0.248370606729657	0.3980566896674223	0.32461103580148043	0.9217793797702861	0.7460616717125602	49.99999999999984	0.2215364182187882	6.545548702021779	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.012699308022806298	0.2514786716983714	0.397497954566623	0.32194898241081066	0.9230348599761562	0.7449607129337522	49.99999999999984	0.22154733381426	6.545334720675845	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010622453931265317	0.24742313977154662	0.3900827028484227	0.32684253764152293	0.9247044279895912	0.7455568637687766	49.99999999999984	0.22154160632161113	6.545446996935863	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.0103921414996409	0.2465849235973815	0.3989626959807569	0.3234551349500156	0.9245166001747078	0.7422011542290404	49.99999999999984	0.22155348856622756	6.5452140720702845	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009494103609352465	0.2508839936729948	0.39919123051610106	0.3234765017759231	0.9193564048749813	0.7497417389960765	49.99999999999984	0.2215449949348552	6.54538056946868	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010623807406502492	0.2514640763800006	0.3959809939257561	0.3224485220196508	0.9207826465501631	0.7504548220899111	49.99999999999984	0.22155462011489924	6.545191891237458	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009705635943259088	0.25148055569829586	0.4019955815666242	0.3203304594106783	0.9220894232727601	0.7448638098143342	49.99999999999984	0.2215640131363795	6.5450077718124655	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009218144398973414	0.2497104071507575	0.392437102179927	0.32508145412896333	0.9218144398973415	0.749912348869492	49.99999999999984	0.2215411593485306	6.545455759088556	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010521765507641263	0.24839002080344502	0.3894901043720922	0.3272932972306048	0.9249259825657878	0.7446071536411676	49.99999999999984	0.22154834511102042	6.545314896487819	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009195877020736551	0.24784861838543695	0.39964843100387	0.32609331566063465	0.919587702073655	0.7478408774885208	49.99999999999984	0.2215594804972976	6.5450966183832335	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009238274466235203	0.24567973646194535	0.4016077790153727	0.32109078195295176	0.9238274466235202	0.7443961824084635	49.99999999999984	0.22156238313819088	6.545039722029143	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.014641816944933907	0.24970530554073533	0.3949548178455566	0.3232674266250286	0.925954237917237	0.7408549479099501	49.99999999999984	0.2215506919002369	6.545268893336299	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010575953868243221	0.2490132152942434	0.3899134132011335	0.3237288461146089	0.9239175873075266	0.7497125651852686	49.99999999999984	0.22152889045432314	6.545696276950555	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009609769590319225	0.2515474924119498	0.3941372322469785	0.3268861305471552	0.9257801407253945	0.7374836278839362	49.99999999999984	0.22154592574363532	6.545362322869705	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009227250359210482	0.252537338119463	0.4011768821416676	0.32102508898733945	0.9227250359210482	0.7430305790192174	49.99999999999984	0.22155000597551666	6.545282339188335	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010877483396555757	0.25518276749494867	0.39242627222308035	0.325106479529973	0.9206488892556437	0.7488067348305119	49.99999999999984	0.22162374402781515	6.543837125905064	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.011511426738039201	0.24317115862161895	0.4026384104962311	0.32281798304136866	0.9201027927744483	0.7501277734174754	49.99999999999984	0.22158188537514567	6.544657466655375	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010801131191884783	0.2504892812747869	0.3950395806067447	0.3204365089641662	0.9244960010229822	0.7467007559684594	49.99999999999984	0.22154721551184534	6.5453370397333	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010594611964591572	0.24844988872560117	0.3978541452139876	0.32679693394955006	0.9223104932678151	0.7428151041960219	49.99999999999984	0.22154370455154454	6.545405864916386	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009236224225700371	0.25180076532990125	0.3982597273852486	0.32296547920966306	0.923622422570037	0.7422190852291257	49.99999999999984	0.22153505573227883	6.545575411950423	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009210352066288972	0.24804715166741076	0.3989117852969075	0.32287531887069	0.9210352066288973	0.7490231925509133	49.99999999999984	0.22155334425766215	6.545216900842446	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009214243697548771	0.25096242653275086	0.393941417284254	0.32787832916234666	0.9214243697548771	0.745583655637357	49.99999999999984	0.22154397815476723	6.545400501446604	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010968424121537755	0.25262027500714923	0.392577227237444	0.3234487853044226	0.9268828906201063	0.7396545986800318	49.99999999999984	0.22154439506707246	6.545392328688095	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009727124645870255	0.24623168728066133	0.3992177974564414	0.3217872970770842	0.9218188362031191	0.749373529651132	49.99999999999984	0.2215544351899634	6.5451955161635675	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009179594588814663	0.24655287275585058	0.4013506143393045	0.32360907851632886	0.9179594588814664	0.7529475477625273	49.99999999999984	0.22155393802196258	6.545205261739701	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.00921029698687301	0.25426681326529693	0.3946169023491113	0.32493687822315453	0.9210296986873009	0.7470170764503162	49.99999999999984	0.2215598267964358	6.5450898303330485	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009984053841006627	0.245973278795224	0.39622098332543815	0.32289693654605023	0.9219760497268964	0.7506613984222347	49.99999999999984	0.2215515021170104	6.545253011100614	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.00916648525058664	0.2488306481839662	0.40280579008934553	0.32587925419870195	0.9166485250586639	0.7504332721879231	49.99999999999984	0.22156451318886974	6.544997970139846	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009182197316433898	0.24790683134469402	0.397851892480887	0.32570288261333996	0.9182197316433898	0.7525290904122668	49.99999999999984	0.2215526122090023	6.545231250669561	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.009222041548859817	0.25467696023733816	0.39685792766984945	0.3213804472419415	0.9222041548859816	0.7462996668873845	49.99999999999984	0.2215644350379952	6.544999501996147	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.01066433402678639	0.24891906437439582	0.3936279938453124	0.3223394174967806	0.9228357625794137	0.7501009231886246	49.99999999999984	0.22156155033056707	6.545056046299994	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.012011254877307939	0.24971014508965428	0.3974809521012083	0.3230754498199657	0.9166685928630631	0.757365255020559	49.99999999999984	0.2215707636729352	6.5448754544711205	291
0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.73340404276069	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.727302031880866	0.010236109381402103	0.250538630453995	0.40393967283792886	0.32038649775696276	0.9186736489623154	0.7502554869773105	49.99999999999984	0.2215691563044639	6.544906960152554	291


==> data/theo_sys-5slice_pwl-noisy-g0_1-optim_results.182698-combined.txt <==
coupling0	coupling1	coupling2	coupling3	coupling4	coupling5	intended_coupling0	intended_coupling1	intended_coupling2	intended_coupling3	intended_coupling4	intended_coupling5	coupling_noise0	coupling_noise1	coupling_noise2	coupling_noise3	coupling_noise4	coupling_noise5	pulse_duration0	pulse_duration1	pulse_duration2	pulse_duration3	pulse_duration4	norm_meas_weight0	norm_meas_weight1	norm_meas_weight2	norm_meas_weight3	norm_meas_weight4	norm_meas_weight5	intended_meas_weight0	intended_meas_weight1	intended_meas_weight2	intended_meas_weight3	intended_meas_weight4	intended_meas_weight5	meas_weight0	meas_weight1	meas_weight2	meas_weight3	meas_weight4	meas_weight5	meas_weight_noise0	meas_weight_noise1	meas_weight_noise2	meas_weight_noise3	meas_weight_noise4	meas_weight_noise5	amp_gain	min_eigval	gen_sqz	num_feval
0.7403247895729674	1.4049998061724864	0.7813503858810492	1.1429781435830493	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5051870248358152	0.5051870248358152	0.5051870248358152	0.5051870248358152	0.5051870248358152	0.1091673314664328	0.30907190006438573	0.7143371387053422	0.8371610105609064	0.8371610105609064	0.31172824848821085	nan	nan	nan	nan	nan	nan	0.1091673314664328	0.30907190006438573	0.7143371387053422	0.8371610105609064	0.8371610105609064	0.31172824848821085	nan	nan	nan	nan	nan	nan	46.074455880524326	0.21207563289384032	6.735092282664501	436
0.01	0.7166458415113893	0.5771006098991561	0.8443888693871339	0.8550572764688477	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.9045387061668991	0.9045387061668991	0.9045387061668991	0.9045387061668991	0.9045387061668991	0.009571351435788066	0.06898178721902881	0.26427396744379705	0.20945979479103569	0.9571351435788067	0.617633101368104	nan	nan	nan	nan	nan	nan	0.009571351435788066	0.06898178721902881	0.26427396744379705	0.20945979479103569	0.9571351435788067	0.617633101368104	nan	nan	nan	nan	nan	nan	42.56306143618918	0.20044143711795454	6.980124921291217	432
0.01	0.7859946455891672	0.940384910757347	0.23273362546388202	1.0920439662500387	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8428129822947823	0.8428129822947823	0.8428129822947823	0.8428129822947823	0.8428129822947823	0.15534720737883345	0.008191124235194969	0.6469647529044591	0.30772203932217523	0.8191124235194969	0.5268512673499224	nan	nan	nan	nan	nan	nan	0.15534720737883345	0.008191124235194969	0.6469647529044591	0.30772203932217523	0.8191124235194969	0.5268512673499224	nan	nan	nan	nan	nan	nan	43.84889512562129	0.2152880686197928	6.669800383426532	424
1.3011850867112411	0.17905427166461937	0.7214743245119628	1.0425372730979447	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.754601336736613	0.754601336736613	0.754601336736613	0.754601336736613	0.754601336736613	0.008480094031317569	0.14285382481158893	0.16282038003903737	0.8480094031317568	0.8456663668699026	0.13597761474636988	nan	nan	nan	nan	nan	nan	0.008480094031317569	0.14285382481158893	0.16282038003903737	0.8480094031317568	0.8456663668699026	0.13597761474636988	nan	nan	nan	nan	nan	nan	21.483643628644597	0.24643913597404515	6.082903225306415	424
0.6781939794517048	0.881704977663221	1.2951755862296652	0.9251224571377807	0.040068347638331336	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5657359982474173	0.5657359982474173	0.5657359982474173	0.5657359982474173	0.5657359982474173	0.0795662349312974	0.10686571751259306	0.7612533039527544	0.7612533039527544	0.7612533039527544	0.4516140285684984	nan	nan	nan	nan	nan	nan	0.0795662349312974	0.10686571751259306	0.7612533039527544	0.7612533039527544	0.7612533039527544	0.4516140285684984	nan	nan	nan	nan	nan	nan	44.44819975773802	0.2184536888402833	6.606406173336601	424
0.12530935898691412	0.9905083008794251	0.5844052384903861	0.5487688961035854	0.9189805704395501	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8656310792130777	0.8656310792130777	0.8656310792130777	0.8656310792130777	0.8656310792130777	0.010840383062271513	0.010840383062271513	0.4504097796696395	0.4161736250596549	0.8332539616763925	0.5626149552559455	nan	nan	nan	nan	nan	nan	0.010840383062271513	0.010840383062271513	0.4504097796696395	0.4161736250596549	0.8332539616763925	0.5626149552559455	nan	nan	nan	nan	nan	nan	42.311796479664	0.2100688602864156	6.776383207881641	411
0.01	0.7805657265963001	0.5886415738871038	0.8661806687737695	0.9007113791524084	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8627942044561382	0.8627942044561382	0.8627942044561382	0.8627942044561382	0.8627942044561382	0.008639399937357151	0.008639399937357151	0.3465556498758282	0.3032215101024846	0.8639399937357151	0.7412559647196747	nan	nan	nan	nan	nan	nan	0.008639399937357151	0.008639399937357151	0.3465556498758282	0.3032215101024846	0.8639399937357151	0.7412559647196747	nan	nan	nan	nan	nan	nan	50.000000000000085	0.20022403466049507	6.9848379152247215	430
0.9311977005181673	1.330994737375946	1.199202559367293	0.2680675888484748	0.11910309075354344	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5086898942810163	0.5086898942810163	0.5086898942810163	0.5086898942810163	0.5086898942810163	0.19890170207684751	0.36557572795976395	0.8815708014791963	0.8013745901456366	0.5537877261486478	0.5416212930889771	nan	nan	nan	nan	nan	nan	0.19890170207684751	0.36557572795976395	0.8815708014791963	0.8013745901456366	0.5537877261486478	0.5416212930889771	nan	nan	nan	nan	nan	nan	37.01288689256878	0.2292583044915799	6.396749237951452	420
0.9133376680489567	1.3221048864483043	1.1349370879684888	0.46022982021772074	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5554082248094265	0.5554082248094265	0.5554082248094265	0.5554082248094265	0.5554082248094265	0.008868628174167748	0.31698740370849776	0.8868628174167746	0.763545112429616	0.5901115506322093	0.3684656211858462	nan	nan	nan	nan	nan	nan	0.008868628174167748	0.31698740370849776	0.8868628174167746	0.763545112429616	0.5901115506322093	0.3684656211858462	nan	nan	nan	nan	nan	nan	49.99999999999991	0.20569800518778905	6.86769919973416	426
1.2306306949116756	1.033640485885516	1.2314280606711454	0.6324615557577682	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5426049301716624	0.5426049301716624	0.5426049301716624	0.5426049301716624	0.5426049301716624	0.00811527812651693	0.2734745513753587	0.8115278126516929	0.8115278126516929	0.654237299344078	0.43591836298399317	nan	nan	nan	nan	nan	nan	0.00811527812651693	0.2734745513753587	0.8115278126516929	0.8115278126516929	0.654237299344078	0.43591836298399317	nan	nan	nan	nan	nan	nan	49.999999999999886	0.20570008527144798	6.867655282716754	443
0.9062002943887968	0.32610287845073804	1.0640961188861473	0.5773613054719804	0.8885903658684717	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7327715215885828	0.7327715215885828	0.7327715215885828	0.7327715215885828	0.7327715215885828	0.009066056609550665	0.2340646303964613	0.3068180764544576	0.3520151742470049	0.9066056609550665	0.8150905540273881	nan	nan	nan	nan	nan	nan	0.009066056609550665	0.2340646303964613	0.3068180764544576	0.3520151742470049	0.9066056609550665	0.8150905540273881	nan	nan	nan	nan	nan	nan	35.784859216788774	0.2200138578959327	6.575499636405608	425
0.6650353169295083	0.6656508009335801	0.4301918196454026	0.9975470127999362	0.9408872552247489	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7756220220697836	0.7756220220697836	0.7756220220697836	0.7756220220697836	0.7756220220697836	0.00905679688480043	0.19804621333048578	0.3042562703744692	0.35678956876150963	0.9056796884800429	0.7389675699790664	nan	nan	nan	nan	nan	nan	0.00905679688480043	0.19804621333048578	0.3042562703744692	0.35678956876150963	0.9056796884800429	0.7389675699790664	nan	nan	nan	nan	nan	nan	49.99999999513293	0.20099671036083705	6.968110504592481	434
0.3092436292926969	0.33931183405532334	1.185460491020497	1.087268567614072	0.10582320420612723	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7486449423255024	0.7486449423255024	0.7486449423255024	0.7486449423255024	0.7486449423255024	0.0896074675606047	0.008070881368427799	0.27355619920247276	0.8070881368427798	0.8070881368427798	0.32555865962271957	nan	nan	nan	nan	nan	nan	0.0896074675606047	0.008070881368427799	0.27355619920247276	0.8070881368427798	0.8070881368427798	0.32555865962271957	nan	nan	nan	nan	nan	nan	40.896723335018706	0.21248564161733993	6.726704113879737	419
2.0	0.6313976190217736	1.257885762690559	0.7017125762144204	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.4933694888686938	0.4933694888686938	0.4933694888686938	0.4933694888686938	0.4933694888686938	0.062408789150240104	0.4544857391583556	0.8120373409208358	0.8276642406264987	0.7180179480079916	0.2803290317395215	nan	nan	nan	nan	nan	nan	0.062408789150240104	0.4544857391583556	0.8120373409208358	0.8276642406264987	0.7180179480079916	0.2803290317395215	nan	nan	nan	nan	nan	nan	49.99999999999991	0.217541809558647	6.624572632351796	429
0.20912917683145338	1.0257068920658572	1.1191235049277193	1.1539864610906523	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5878663260376791	0.5878663260376791	0.5878663260376791	0.5878663260376791	0.5878663260376791	0.009864454220381598	0.009864454220381598	0.4750633235453977	0.9864454220381598	0.776437152774745	0.25293153826358095	nan	nan	nan	nan	nan	nan	0.009864454220381598	0.009864454220381598	0.4750633235453977	0.9864454220381598	0.776437152774745	0.25293153826358095	nan	nan	nan	nan	nan	nan	50.000000000000085	0.2032996278028996	6.918634164593291	429
0.20666002938501626	0.9587365876252129	0.7006789659819339	0.5079222397734016	0.9090831489249659	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8076924639024725	0.8076924639024725	0.8076924639024725	0.8076924639024725	0.8076924639024725	0.00909220572821062	0.22261573083475308	0.5552360671776632	0.40433790772759753	0.8332188259739118	0.4606346889342156	nan	nan	nan	nan	nan	nan	0.00909220572821062	0.22261573083475308	0.5552360671776632	0.40433790772759753	0.8332188259739118	0.4606346889342156	nan	nan	nan	nan	nan	nan	37.4516253890369	0.21082708185124527	6.760736024580209	423
0.8104636217238989	1.1161432061926555	1.2239078230596985	0.6691117755513504	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5684001599444009	0.5684001599444009	0.5684001599444009	0.5684001599444009	0.5684001599444009	0.009066351663223123	0.17331613194169712	0.9066351663223122	0.7785303352627576	0.6503383675767594	0.17544747886651735	nan	nan	nan	nan	nan	nan	0.009066351663223123	0.17331613194169712	0.9066351663223122	0.7785303352627576	0.6503383675767594	0.17544747886651735	nan	nan	nan	nan	nan	nan	46.572937018570116	0.20478479941782585	6.887022829206213	426
0.7484857420573086	0.9660905587105807	1.3369648674996104	0.7949532492854353	0.030982919272550664	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5298322563275304	0.5298322563275304	0.5298322563275304	0.5298322563275304	0.5298322563275304	0.008251742468290831	0.23527709378422176	0.6934074212334198	0.8251742468290832	0.8251742468290832	0.37364577872658417	nan	nan	nan	nan	nan	nan	0.008251742468290831	0.23527709378422176	0.6934074212334198	0.8251742468290832	0.8251742468290832	0.37364577872658417	nan	nan	nan	nan	nan	nan	38.97809358160598	0.2180754951198238	6.613931328263936	427
0.7003456970125644	1.3142776728189511	1.319895414199504	0.01	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5570322459775328	0.5570322459775328	0.5570322459775328	0.5570322459775328	0.5570322459775328	0.009923276763962425	0.3812132218429978	0.9310982624749229	0.7637832206141008	0.5736412688459234	0.04549600685765704	nan	nan	nan	nan	nan	nan	0.009923276763962425	0.3812132218429978	0.9310982624749229	0.7637832206141008	0.5736412688459234	0.04549600685765704	nan	nan	nan	nan	nan	nan	42.52552856783227	0.22310385243072026	6.514929305007492	448
0.8388327030939124	0.8920814512345261	1.137764841098165	0.01	0.5064304861734297	0.4154887874964193	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7125779329593109	0.7125779329593109	0.7125779329593109	0.7125779329593109	0.7125779329593109	0.007721352994495902	0.34456025532124135	0.7721352994495903	0.5274296418970026	0.5371421212646242	0.6030025368649601	nan	nan	nan	nan	nan	nan	0.007721352994495902	0.34456025532124135	0.7721352994495903	0.5274296418970026	0.5371421212646242	0.6030025368649601	nan	nan	nan	nan	nan	nan	36.28794479800954	0.2370954247434692	6.250768265694131	428
0.565565084412481	0.21927764359973406	0.805517157926875	1.0987639128704514	0.7480307124396899	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8032077964703004	0.8032077964703004	0.8032077964703004	0.8032077964703004	0.8032077964703004	0.009665510247886006	0.1766671332703878	0.1166663149287322	0.5214844589497906	0.9233381579773673	0.5604660257609412	nan	nan	nan	nan	nan	nan	0.009665510247886006	0.1766671332703878	0.1166663149287322	0.5214844589497906	0.9233381579773673	0.5604660257609412	nan	nan	nan	nan	nan	nan	48.858502156541945	0.21034445551382527	6.770689310987839	430
0.01	1.2831265659587032	1.2276361641260753	0.41191676514811226	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.6288356525000822	0.6288356525000822	0.6288356525000822	0.6288356525000822	0.6288356525000822	0.010233035082268716	0.18850708221564597	0.8390375702301383	0.8604872975659573	0.4434263736227393	0.22880632473113277	nan	nan	nan	nan	nan	nan	0.010233035082268716	0.18850708221564597	0.8390375702301383	0.8604872975659573	0.4434263736227393	0.22880632473113277	nan	nan	nan	nan	nan	nan	39.09477346220104	0.2111596562570172	6.753890536506308	425
0.01	1.0782656276709952	1.216787064664562	0.6699700306694027	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.6639203114521925	0.6639203114521925	0.6639203114521925	0.6639203114521925	0.6639203114521925	0.0077190339935989455	0.0077190339935989455	0.7719033993598945	0.7719033993598945	0.6504091553231522	0.21413246866747188	nan	nan	nan	nan	nan	nan	0.0077190339935989455	0.0077190339935989455	0.7719033993598945	0.7719033993598945	0.6504091553231522	0.21413246866747188	nan	nan	nan	nan	nan	nan	39.91290681571524	0.21540742857660083	6.667393236276563	426
0.4858430875529859	0.7891291297964218	0.6948065303609764	0.6214539824206875	0.7043887406101752	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8878048846800703	0.8878048846800703	0.8878048846800703	0.8878048846800703	0.8878048846800703	0.00867305950290312	0.024281452903846437	0.51683534796609	0.3138477515902508	0.7786437740583485	0.6906244257443382	nan	nan	nan	nan	nan	nan	0.00867305950290312	0.024281452903846437	0.51683534796609	0.3138477515902508	0.7786437740583485	0.6906244257443382	nan	nan	nan	nan	nan	nan	35.273082239421136	0.2168864191467595	6.63767641504845	431
0.784913493252253	0.9883475418415809	0.6631601913401616	0.7229067342864932	0.5032276655650331	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7691500202446282	0.7691500202446282	0.7691500202446282	0.7691500202446282	0.7691500202446282	0.007899063547785376	0.35468653326681315	0.45907481308959003	0.4778447541209125	0.7899063547785375	0.5622337710119665	nan	nan	nan	nan	nan	nan	0.007899063547785376	0.35468653326681315	0.45907481308959003	0.4778447541209125	0.7899063547785375	0.5622337710119665	nan	nan	nan	nan	nan	nan	41.81260865921968	0.20910624782250703	6.796329908346382	432
0.26960073143466773	0.7863891128767371	0.8238983262760492	0.6343879952860128	0.8783142309786393	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8283949741153728	0.8283949741153728	0.8283949741153728	0.8283949741153728	0.8283949741153728	0.07695720307794592	0.17250528170382592	0.39463743498260234	0.24628267284041727	0.8144854082422832	0.8509980129881712	nan	nan	nan	nan	nan	nan	0.07695720307794592	0.17250528170382592	0.39463743498260234	0.24628267284041727	0.8144854082422832	0.8509980129881712	nan	nan	nan	nan	nan	nan	46.79197478075528	0.20936342977091876	6.790991757408183	444
0.2993146820667849	1.565677948291871	1.0111214099154717	0.15406076327154583	0.038451995227762104	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.6147065884659113	0.6147065884659113	0.6147065884659113	0.6147065884659113	0.6147065884659113	0.009118166980000411	0.2827010697768576	0.9118166980000411	0.7971616513730208	0.3595774923012342	0.3555406323647898	nan	nan	nan	nan	nan	nan	0.009118166980000411	0.2827010697768576	0.9118166980000411	0.7971616513730208	0.3595774923012342	0.3555406323647898	nan	nan	nan	nan	nan	nan	45.22874969808012	0.21342445318263784	6.707558226159868	445
0.01	0.18167210422549743	0.9204660356930058	0.7151590769658478	0.8810201216064	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.9676518512932113	0.9676518512932113	0.9676518512932113	0.9676518512932113	0.9676518512932113	0.008814353508373224	0.008814353508373224	0.196264705520885	0.35905621062752197	0.8177246131356123	0.6997889560953394	nan	nan	nan	nan	nan	nan	0.008814353508373224	0.008814353508373224	0.196264705520885	0.35905621062752197	0.8177246131356123	0.6997889560953394	nan	nan	nan	nan	nan	nan	42.22534176050353	0.21217439344231842	6.733070306973471	408
0.9325343445488524	1.193276881158966	1.1577659247237997	0.4925415922070835	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5801327923475854	0.5801327923475854	0.5801327923475854	0.5801327923475854	0.5801327923475854	0.1511191803910894	0.37586363378349547	0.7391985178086145	0.7391985178086145	0.7365592933638673	0.18422624902001516	nan	nan	nan	nan	nan	nan	0.1511191803910894	0.37586363378349547	0.7391985178086145	0.7391985178086145	0.7365592933638673	0.18422624902001516	nan	nan	nan	nan	nan	nan	46.97018493288992	0.2196309866442426	6.583063874494101	436
0.28002079504766547	0.6482270166099533	0.8997748495351675	0.8683473075048822	0.7631492975805818	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7900578239341504	0.7900578239341504	0.7900578239341504	0.7900578239341504	0.7900578239341504	0.011731962615658993	0.24285744748627497	0.26901282307937646	0.4222694415057463	0.9482306124295807	0.5368503746167713	nan	nan	nan	nan	nan	nan	0.011731962615658993	0.24285744748627497	0.26901282307937646	0.4222694415057463	0.9482306124295807	0.5368503746167713	nan	nan	nan	nan	nan	nan	49.99999999999997	0.20354171677643224	6.913465667382045	454
0.01	0.897452409889953	0.7231530086554944	0.5118703608487696	0.9705639408549	0.148122676713354	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8387150120564407	0.8387150120564407	0.8387150120564407	0.8387150120564407	0.8387150120564407	0.009488879033938427	0.009488879033938427	0.5039554782126675	0.30382324400979116	0.8400353045808864	0.6917194504608667	nan	nan	nan	nan	nan	nan	0.009488879033938427	0.009488879033938427	0.5039554782126675	0.30382324400979116	0.8400353045808864	0.6917194504608667	nan	nan	nan	nan	nan	nan	43.69733502513701	0.21017608975618757	6.774166921022023	421
0.6286849058357064	1.0141236706177876	0.36804962517542344	1.1323765671585122	0.020984105745506413	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8537219809282244	0.8537219809282244	0.8537219809282244	0.8537219809282244	0.8537219809282244	0.007901845379234806	0.2914056482320864	0.34153743627497873	0.6928975505852235	0.7488052760372242	0.1842136996800169	nan	nan	nan	nan	nan	nan	0.007901845379234806	0.2914056482320864	0.34153743627497873	0.6928975505852235	0.7488052760372242	0.1842136996800169	nan	nan	nan	nan	nan	nan	46.34631092137342	0.20351362676676896	6.914065061857821	445
0.5025554658537602	0.2951623749839312	0.4620898151475782	0.9933103036347054	0.7009488177052876	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	1.1162449505691552	1.1162449505691552	1.1162449505691552	1.1162449505691552	1.1162449505691552	0.060028670668294946	0.009424475128254001	0.160543031203573	0.18408940754960432	0.9424475128254	0.42598562010588514	nan	nan	nan	nan	nan	nan	0.060028670668294946	0.009424475128254001	0.160543031203573	0.18408940754960432	0.9424475128254	0.42598562010588514	nan	nan	nan	nan	nan	nan	50.000000000000085	0.20430622511555713	6.897184004152884	436
0.2532551840431617	0.6773791551119283	1.142241430596229	0.3888268428047211	0.7666921738723302	0.04504815187718367	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8472631492959136	0.8472631492959136	0.8472631492959136	0.8472631492959136	0.8472631492959136	0.15977623705203234	0.007234271465957631	0.626097269885706	0.3182725057106201	0.7234271465957631	0.7234271465957631	nan	nan	nan	nan	nan	nan	0.15977623705203234	0.007234271465957631	0.626097269885706	0.3182725057106201	0.7234271465957631	0.7234271465957631	nan	nan	nan	nan	nan	nan	46.394074390221476	0.2177465041973385	6.620488086279578	411
0.792263660683415	1.0819780157252499	1.1035368060967323	1.0187808881865208	0.04260570985680281	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5482356439777394	0.5482356439777394	0.5482356439777394	0.5482356439777394	0.5482356439777394	0.11736440181433902	0.17574109366521656	0.7753814933053201	0.9244715639027776	0.509152607995285	0.574131080350249	nan	nan	nan	nan	nan	nan	0.11736440181433902	0.17574109366521656	0.7753814933053201	0.9244715639027776	0.509152607995285	0.574131080350249	nan	nan	nan	nan	nan	nan	49.9999999973065	0.21023182364049986	6.773015424212265	422
0.01	1.4226646176135842	1.1124962596002188	0.6593090811750358	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5948257555204863	0.5948257555204863	0.5948257555204863	0.5948257555204863	0.5948257555204863	0.11697670898039816	0.1839589028271261	0.8380774315494074	0.7985612714116403	0.6478094540339014	0.1065814728207834	nan	nan	nan	nan	nan	nan	0.11697670898039816	0.1839589028271261	0.8380774315494074	0.7985612714116403	0.6478094540339014	0.1065814728207834	nan	nan	nan	nan	nan	nan	47.39363012846343	0.21062565397243221	6.764887333398255	427
0.01	1.1559861649778063	1.2799307021319677	0.5370054307490107	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.6737011481018321	0.6737011481018321	0.6737011481018321	0.6737011481018321	0.6737011481018321	0.008224575344913023	0.008224575344913023	0.8224575344913024	0.8224575344913024	0.5199024522962491	0.14399921149515216	nan	nan	nan	nan	nan	nan	0.008224575344913023	0.008224575344913023	0.8224575344913024	0.8224575344913024	0.5199024522962491	0.14399921149515216	nan	nan	nan	nan	nan	nan	49.999999995256324	0.2074094143797229	6.831715347340026	416
0.01	1.3673810364739332	1.3663083906095694	0.3142938852744743	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5567856055136212	0.5567856055136212	0.5567856055136212	0.5567856055136212	0.5567856055136212	0.008419072867904382	0.13004082626987282	0.8419072867904381	0.8419072867904381	0.6831869720400858	0.21300440077652935	nan	nan	nan	nan	nan	nan	0.008419072867904382	0.13004082626987282	0.8419072867904381	0.8419072867904381	0.6831869720400858	0.21300440077652935	nan	nan	nan	nan	nan	nan	40.713823035313546	0.21908305491294966	6.593912118614437	409
0.27153374351882115	0.9726403353932679	0.50348779927327	0.6614467852437897	0.8581690633211682	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8489219251600966	0.8489219251600966	0.8489219251600966	0.8489219251600966	0.8489219251600966	0.0848725022903606	0.00815540141581463	0.603929334008559	0.25729935739289866	0.8155401415814632	0.65520183317747	nan	nan	nan	nan	nan	nan	0.0848725022903606	0.00815540141581463	0.603929334008559	0.25729935739289866	0.8155401415814632	0.65520183317747	nan	nan	nan	nan	nan	nan	39.2338741878368	0.21343715903847135	6.707299684144377	422
0.44046952756693725	0.9513683900308018	0.6473368134290537	0.4347969627386272	0.9997816897438088	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8046878154675253	0.8046878154675253	0.8046878154675253	0.8046878154675253	0.8046878154675253	0.008358110070248257	0.25722283989712386	0.5589873774376266	0.22061052873466375	0.8358110070248256	0.6763195916187236	nan	nan	nan	nan	nan	nan	0.008358110070248257	0.25722283989712386	0.5589873774376266	0.22061052873466375	0.8358110070248256	0.6763195916187236	nan	nan	nan	nan	nan	nan	42.30281032678913	0.2061325778008791	6.858533656149103	435
0.06332643276852828	0.31860539117081393	1.0418731038526596	1.3904838976192462	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7280390842951505	0.7280390842951505	0.7280390842951505	0.7280390842951505	0.7280390842951505	0.03748985966249194	0.008403912474821893	0.1805157252545626	0.8403912474821893	0.7926667260683303	0.45347681836789294	nan	nan	nan	nan	nan	nan	0.03748985966249194	0.008403912474821893	0.1805157252545626	0.8403912474821893	0.7926667260683303	0.45347681836789294	nan	nan	nan	nan	nan	nan	49.99999999724471	0.21205770698559082	6.735459390001203	433
0.3509309374476208	0.5222160830981492	0.6712563229469899	0.8081084414212406	1.006981095449794	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8467230375407405	0.8467230375407405	0.8467230375407405	0.8467230375407405	0.8467230375407405	0.07632216024913847	0.05995252964628903	0.2721712491784116	0.24980104967328204	0.9009065039198891	0.7835710421754963	nan	nan	nan	nan	nan	nan	0.07632216024913847	0.05995252964628903	0.2721712491784116	0.24980104967328204	0.9009065039198891	0.7835710421754963	nan	nan	nan	nan	nan	nan	46.56004485437464	0.20503831439579798	6.881649771106475	433
0.01	0.938594404284943	1.3772227134668267	0.6100926749422075	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.6573780770091868	0.6573780770091868	0.6573780770091868	0.6573780770091868	0.6573780770091868	0.010543009991206635	0.010543009991206635	0.6695848958619173	1.0543009991206636	0.28754253616926906	0.3877351919585064	nan	nan	nan	nan	nan	nan	0.010543009991206635	0.010543009991206635	0.6695848958619173	1.0543009991206636	0.28754253616926906	0.3877351919585064	nan	nan	nan	nan	nan	nan	40.55510841829271	0.21587207941383857	6.658035250610059	428
1.3851313110351389	1.3113059103081572	0.5433605579517843	0.9857401520086326	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5231043657722099	0.5231043657722099	0.5231043657722099	0.5231043657722099	0.5231043657722099	0.010226285680770346	0.2154618180558369	0.8164959462522724	0.847495992035275	0.7206094648174389	0.334430213539194	nan	nan	nan	nan	nan	nan	0.010226285680770346	0.2154618180558369	0.8164959462522724	0.847495992035275	0.7206094648174389	0.334430213539194	nan	nan	nan	nan	nan	nan	45.80119189830106	0.221235640470202	6.551449080513132	434
0.01	0.7722891652753618	0.61292708555417	0.44377689850163815	1.1388291893321474	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8671817988138117	0.8671817988138117	0.8671817988138117	0.8671817988138117	0.8671817988138117	0.008257920912449769	0.12526176658497706	0.2901424329403866	0.363538926978853	0.7860349936540673	0.825792091244977	nan	nan	nan	nan	nan	nan	0.008257920912449769	0.12526176658497706	0.2901424329403866	0.363538926978853	0.7860349936540673	0.825792091244977	nan	nan	nan	nan	nan	nan	36.07202343359651	0.21622182763741865	6.651004660534628	442
0.18858474752272897	0.9228295783863792	0.5084430775822201	1.0020068509620528	0.7028080794795811	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.798949592285911	0.798949592285911	0.798949592285911	0.798949592285911	0.798949592285911	0.00866943001151174	0.344735439988944	0.18336333017083808	0.5523093581010295	0.866943001151174	0.5036823135039031	nan	nan	nan	nan	nan	nan	0.00866943001151174	0.344735439988944	0.18336333017083808	0.5523093581010295	0.866943001151174	0.5036823135039031	nan	nan	nan	nan	nan	nan	44.260896638390236	0.21173886207622689	6.741994252289168	426
0.01	0.9045921512370834	0.8996191872606818	1.5633819603965697	0.14769321341332667	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5510400279808002	0.5510400279808002	0.5510400279808002	0.5510400279808002	0.5510400279808002	0.009217437374849537	0.15428653458649624	0.42745772693715417	0.9217437374849538	0.8246826629699388	0.5469242393628975	nan	nan	nan	nan	nan	nan	0.009217437374849537	0.15428653458649624	0.42745772693715417	0.9217437374849538	0.8246826629699388	0.5469242393628975	nan	nan	nan	nan	nan	nan	49.99999999999999	0.21680731920019833	6.639260605349293	426
0.3885557064093928	0.6784801961407895	0.6847380551389677	0.5488921915877616	0.7769890388059322	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.9441697804778905	0.9441697804778905	0.9441697804778905	0.9441697804778905	0.9441697804778905	0.009101849138198868	0.009101849138198868	0.3529719758357791	0.32615617546603964	0.7508619868899835	0.7930103424707011	nan	nan	nan	nan	nan	nan	0.009101849138198868	0.009101849138198868	0.3529719758357791	0.32615617546603964	0.7508619868899835	0.7930103424707011	nan	nan	nan	nan	nan	nan	29.149392037343688	0.22403905144677555	6.49676274747732	438
0.4228166978589901	0.9817654058637151	0.6551378547215229	0.3049659571047264	1.1096248596318778	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7988761091551662	0.7988761091551662	0.7988761091551662	0.7988761091551662	0.7988761091551662	0.007534479047616542	0.23244999605619562	0.6649569481909959	0.2918580656928879	0.7471781217388471	0.6496459995422003	nan	nan	nan	nan	nan	nan	0.007534479047616542	0.23244999605619562	0.6649569481909959	0.2918580656928879	0.7471781217388471	0.6496459995422003	nan	nan	nan	nan	nan	nan	46.799163659258944	0.20933436136778255	6.791594781707201	439
0.4167605539252238	0.677478908108443	1.3643342870922477	0.3240158105918522	0.04891683805320038	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7623497320534106	0.7623497320534106	0.7623497320534106	0.7623497320534106	0.7623497320534106	0.01638983680330274	0.007650764969460382	0.7650764969460381	0.7650764969460381	0.41275837163112516	0.41666872701591867	nan	nan	nan	nan	nan	nan	0.01638983680330274	0.007650764969460382	0.7650764969460381	0.7650764969460381	0.41275837163112516	0.41666872701591867	nan	nan	nan	nan	nan	nan	30.033243442386645	0.24004715097882173	6.19703444127305	365
1.7191712034124371	0.9933419837054913	0.595741891160753	1.1241458759580367	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.519047903648424	0.519047903648424	0.519047903648424	0.519047903648424	0.519047903648424	0.01044876141587826	0.4469732122863141	0.7862084611049429	0.862800093414809	0.6492039850413968	0.24365408221737672	nan	nan	nan	nan	nan	nan	0.01044876141587826	0.4469732122863141	0.7862084611049429	0.862800093414809	0.6492039850413968	0.24365408221737672	nan	nan	nan	nan	nan	nan	47.33469016837758	0.21856296333240516	6.604234296832837	414
0.7130506616233293	0.7401524968397979	0.8096796678633232	0.6273561873171561	0.8029239239031247	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7704414769768695	0.7704414769768695	0.7704414769768695	0.7704414769768695	0.7704414769768695	0.030202686168793246	0.2584505310315962	0.35037793134493633	0.3797581074625337	0.9825160313101035	0.47389707786780144	nan	nan	nan	nan	nan	nan	0.030202686168793246	0.2584505310315962	0.35037793134493633	0.3797581074625337	0.9825160313101035	0.47389707786780144	nan	nan	nan	nan	nan	nan	39.11876871574432	0.20500268799061286	6.882404444474788	436
0.7136741248421807	0.5392323308186087	0.6092448370480256	1.1071287500305549	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8568703484196595	0.8568703484196595	0.8568703484196595	0.8568703484196595	0.8568703484196595	0.05222925125238587	0.21722780711176712	0.19113246194713823	0.7566514697655298	0.7292958723434925	0.34656091405455863	nan	nan	nan	nan	nan	nan	0.05222925125238587	0.21722780711176712	0.19113246194713823	0.7566514697655298	0.7292958723434925	0.34656091405455863	nan	nan	nan	nan	nan	nan	25.7129052554534	0.21646374473981717	6.646148326961034	436
0.3404924464063925	0.4707918154743359	1.325845112617201	1.0321317547122706	0.17278108881497573	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.6824597682263263	0.6824597682263263	0.6824597682263263	0.6824597682263263	0.6824597682263263	0.008575127136977313	0.008575127136977313	0.2724535178354662	0.8575127136977312	0.8128434140219627	0.42255897711566215	nan	nan	nan	nan	nan	nan	0.008575127136977313	0.008575127136977313	0.2724535178354662	0.8575127136977312	0.8128434140219627	0.42255897711566215	nan	nan	nan	nan	nan	nan	50.000000000000725	0.21012066137975066	6.77531240873288	440
1.2558960643527146	0.3381542873731639	0.9691436845869121	0.7313946457865508	0.5887936352122897	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7596390050406174	0.7596390050406174	0.7596390050406174	0.7596390050406174	0.7596390050406174	0.04662249439491272	0.31870456229499544	0.13130301166288605	0.6537722481450283	0.8116309358119699	0.6084010233124647	nan	nan	nan	nan	nan	nan	0.04662249439491272	0.31870456229499544	0.13130301166288605	0.6537722481450283	0.8116309358119699	0.6084010233124647	nan	nan	nan	nan	nan	nan	41.263348967141	0.21641056617954793	6.647215387528691	431
0.413662788595946	1.5698783046049676	0.7061829903552667	0.7595149183958168	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5640871563594169	0.5640871563594169	0.5640871563594169	0.5640871563594169	0.5640871563594169	0.008087749103267679	0.24873004484075642	0.808774910326768	0.7571487532893093	0.6916699321037167	0.40469499691887195	nan	nan	nan	nan	nan	nan	0.008087749103267679	0.24873004484075642	0.808774910326768	0.7571487532893093	0.6916699321037167	0.40469499691887195	nan	nan	nan	nan	nan	nan	36.33291107868836	0.22401157319572165	6.497295439640379	420
1.1736001576399522	0.5263798641315894	0.41848175435040597	0.7393677163809422	0.9869092544556233	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7626905528931645	0.7626905528931645	0.7626905528931645	0.7626905528931645	0.7626905528931645	0.33922313631564965	0.32805469439741003	0.2804700858055443	0.2946365209505723	0.9635028396582265	0.5564097927878611	nan	nan	nan	nan	nan	nan	0.33922313631564965	0.32805469439741003	0.2804700858055443	0.2946365209505723	0.9635028396582265	0.5564097927878611	nan	nan	nan	nan	nan	nan	39.09839323772742	0.2232462617874325	6.512158045499764	432
0.2086255081277237	1.0143271761990877	1.512261255512458	0.5908011387417895	0.547494832382004	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5299559751592937	0.5299559751592937	0.5299559751592937	0.5299559751592937	0.5299559751592937	0.009542155729314805	0.009542155729314805	0.5083050960676558	0.9542155729314803	0.6987570334763311	0.7958617488681342	nan	nan	nan	nan	nan	nan	0.009542155729314805	0.009542155729314805	0.5083050960676558	0.9542155729314803	0.6987570334763311	0.7958617488681342	nan	nan	nan	nan	nan	nan	47.7225006984835	0.22309449407243268	6.515111478849973	431
1.2168047407429738	0.4389398216298535	0.8948815274555205	0.2645188189583234	1.1166897933652757	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7389754027791287	0.7389754027791287	0.7389754027791287	0.7389754027791287	0.7389754027791287	0.04600708153850775	0.2515604677274393	0.5326811919797829	0.39902022266023246	0.8420211163450182	0.6326506436400086	nan	nan	nan	nan	nan	nan	0.04600708153850775	0.2515604677274393	0.5326811919797829	0.39902022266023246	0.8420211163450182	0.6326506436400086	nan	nan	nan	nan	nan	nan	41.68903130006197	0.21909683551433987	6.593638950480809	438
0.3422229834728834	0.9561147226289456	1.437976499654927	0.6773807506581203	0.20905619805985984	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5923710147142814	0.5923710147142814	0.5923710147142814	0.5923710147142814	0.5923710147142814	0.00841325767867663	0.00841325767867663	0.7159330705685168	0.8413257678676629	0.6046752365941644	0.6284634965290514	nan	nan	nan	nan	nan	nan	0.00841325767867663	0.00841325767867663	0.7159330705685168	0.8413257678676629	0.6046752365941644	0.6284634965290514	nan	nan	nan	nan	nan	nan	50.000000000000085	0.21783709105987087	6.618681710854687	413
0.16836003452056508	0.9509829857185468	1.5456795130762855	0.4993412536234224	0.03274738927551393	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.6154344174956343	0.6154344174956343	0.6154344174956343	0.6154344174956343	0.6154344174956343	0.008981047340301552	0.008981047340301552	0.7184145599463813	0.898104734030155	0.6083963538580451	0.31470140217843856	nan	nan	nan	nan	nan	nan	0.008981047340301552	0.008981047340301552	0.7184145599463813	0.898104734030155	0.6083963538580451	0.31470140217843856	nan	nan	nan	nan	nan	nan	49.99999999999999	0.2065180755974853	6.850419305030204	469
0.7282887784646682	0.8725040615136112	0.8184520912621891	0.42251043640456126	0.8705879287129721	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7439916342660027	0.7439916342660027	0.7439916342660027	0.7439916342660027	0.7439916342660027	0.011067955431534951	0.34509887943284007	0.5843912535155866	0.23700369882985448	0.839677184439785	0.6855001583685469	nan	nan	nan	nan	nan	nan	0.011067955431534951	0.34509887943284007	0.5843912535155866	0.23700369882985448	0.839677184439785	0.6855001583685469	nan	nan	nan	nan	nan	nan	38.06773836610811	0.21345881109143114	6.7068591380728115	475
0.053734143605726294	1.0867859076500408	1.2732381748888306	0.8180228670169389	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.6217494187690384	0.6217494187690384	0.6217494187690384	0.6217494187690384	0.6217494187690384	0.01023250693383325	0.01023250693383325	0.4583172958093243	1.023250693383325	0.6126104185313314	0.4374725023342694	nan	nan	nan	nan	nan	nan	0.01023250693383325	0.01023250693383325	0.4583172958093243	1.023250693383325	0.6126104185313314	0.4374725023342694	nan	nan	nan	nan	nan	nan	49.999999999356156	0.2065805699415994	6.849105287213924	481
0.060642318855389024	0.7140400902542171	1.3837431391225878	0.8225164120177636	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.658419294174933	0.658419294174933	0.658419294174933	0.658419294174933	0.658419294174933	0.010145629944612374	0.010145629944612374	0.4207920841519769	1.0145629944612373	0.6121986122126553	0.35342053638312737	nan	nan	nan	nan	nan	nan	0.010145629944612374	0.010145629944612374	0.4207920841519769	1.0145629944612373	0.6121986122126553	0.35342053638312737	nan	nan	nan	nan	nan	nan	39.652501662348314	0.20951481014712087	6.787852722784278	475
1.4737941639947902	1.2026845309457914	1.0562506993428635	0.5415750611902529	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5101038227384014	0.5101038227384014	0.5101038227384014	0.5101038227384014	0.5101038227384014	0.008625624604720354	0.23101216241795564	0.8625624604720353	0.8625624604720353	0.6650548251647127	0.37835255575151	nan	nan	nan	nan	nan	nan	0.008625624604720354	0.23101216241795564	0.8625624604720353	0.8625624604720353	0.6650548251647127	0.37835255575151	nan	nan	nan	nan	nan	nan	50.00000000000013	0.2097052015538334	6.783907971068517	461
1.009476445679055	1.2918373336245457	0.9437339028301241	0.9571386116010779	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.514436997420356	0.514436997420356	0.514436997420356	0.514436997420356	0.514436997420356	0.14208984945419156	0.2235997832006828	0.8421311414482412	0.8421311414482412	0.7397822539555939	0.23402025065481075	nan	nan	nan	nan	nan	nan	0.14208984945419156	0.2235997832006828	0.8421311414482412	0.8421311414482412	0.7397822539555939	0.23402025065481075	nan	nan	nan	nan	nan	nan	49.99999999999997	0.20506308779056442	6.881125074111985	437
0.5740737171415613	0.687664146535965	0.7349940865184825	0.7861148373609045	0.9122793246696813	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7551947344614469	0.7551947344614469	0.7551947344614469	0.7551947344614469	0.7551947344614469	0.010814724570668595	0.23407158349749702	0.18959912940855347	0.5238962761057108	0.9371162069267002	0.5648532602980973	nan	nan	nan	nan	nan	nan	0.010814724570668595	0.23407158349749702	0.18959912940855347	0.5238962761057108	0.9371162069267002	0.5648532602980973	nan	nan	nan	nan	nan	nan	42.7825285445143	0.20603704195766395	6.860546938462324	470
0.5081046344624149	0.9498226633906491	0.4945426546498499	1.0650744220961226	0.48818730435126845	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8037234569226774	0.8037234569226774	0.8037234569226774	0.8037234569226774	0.8037234569226774	0.010505808374061064	0.2418921717240134	0.35699249200401717	0.31360320547560727	1.050580837406106	0.3126160674012956	nan	nan	nan	nan	nan	nan	0.010505808374061064	0.2418921717240134	0.35699249200401717	0.31360320547560727	1.050580837406106	0.3126160674012956	nan	nan	nan	nan	nan	nan	50.00000000000017	0.20068960813995912	6.974751150277961	481
1.388322326950409	1.055269162236871	0.8287677311049615	1.3144769424699698	0.07511509518415342	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.46854571415521895	0.46854571415521895	0.46854571415521895	0.46854571415521895	0.46854571415521895	0.008776545892203369	0.364225949850543	0.6898895126214183	0.8776545892203368	0.7057527827204455	0.7846321332559671	nan	nan	nan	nan	nan	nan	0.008776545892203369	0.364225949850543	0.6898895126214183	0.8776545892203368	0.7057527827204455	0.7846321332559671	nan	nan	nan	nan	nan	nan	50.00000000505899	0.22005416777603878	6.574704015841332	479
0.01	1.2495412844491223	1.3639926842240486	0.01	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.6598991418800775	0.6598991418800775	0.6598991418800775	0.6598991418800775	0.6598991418800775	0.008349455382180454	0.09707231099675466	0.8349455382180455	0.8349455382180455	0.4505684360627603	0.25245177172386796	nan	nan	nan	nan	nan	nan	0.008349455382180454	0.09707231099675466	0.8349455382180455	0.8349455382180455	0.4505684360627603	0.25245177172386796	nan	nan	nan	nan	nan	nan	43.484544820128804	0.21400156773580384	6.695830450783102	445
0.8495155077174804	0.6916439878053071	0.6092468921623128	0.943630777745976	0.6963950596221562	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7595361167950848	0.7595361167950848	0.7595361167950848	0.7595361167950848	0.7595361167950848	0.00925582279695707	0.23676783800162507	0.25176170309739726	0.398636340885614	0.9255822796957072	0.7045235857262783	nan	nan	nan	nan	nan	nan	0.00925582279695707	0.23676783800162507	0.25176170309739726	0.398636340885614	0.9255822796957072	0.7045235857262783	nan	nan	nan	nan	nan	nan	42.81944858371413	0.2045131922355045	6.892786723495817	481
0.01	1.1552568353187609	1.282797286979665	0.8670984505258432	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5821988781561355	0.5821988781561355	0.5821988781561355	0.5821988781561355	0.5821988781561355	0.13163852640048285	0.008001172249249802	0.8001172249249802	0.8001172249249802	0.8001172249249802	0.008001172249249802	nan	nan	nan	nan	nan	nan	0.13163852640048285	0.008001172249249802	0.8001172249249802	0.8001172249249802	0.8001172249249802	0.008001172249249802	nan	nan	nan	nan	nan	nan	50.000000000900094	0.21366137657211154	6.702739778715882	460
0.1980206448851211	1.729107420961879	0.702303087322162	0.32272303581021555	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.6519582150951759	0.6519582150951759	0.6519582150951759	0.6519582150951759	0.6519582150951759	0.008236598915373232	0.31115490714454996	0.8236598915373231	0.8236598915373231	0.3988035694523336	0.18800824603199115	nan	nan	nan	nan	nan	nan	0.008236598915373232	0.31115490714454996	0.8236598915373231	0.8236598915373231	0.3988035694523336	0.18800824603199115	nan	nan	nan	nan	nan	nan	49.99999999549846	0.2228725484922393	6.519434208537097	481
2.0	0.7536023327216578	1.4239218990714249	0.39035316997815905	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.4643864178638947	0.4643864178638947	0.4643864178638947	0.4643864178638947	0.4643864178638947	0.12562905096474977	0.3301097865683922	0.8217672644875167	0.8178230762760526	0.8004773885777229	0.4814339319751933	nan	nan	nan	nan	nan	nan	0.12562905096474977	0.3301097865683922	0.8217672644875167	0.8178230762760526	0.8004773885777229	0.4814339319751933	nan	nan	nan	nan	nan	nan	49.999999999999865	0.22951781252024603	6.39183603899883	481
0.1121480050553498	0.4530314255847556	1.248303228544871	1.1398015459994641	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7132201756740594	0.7132201756740594	0.7132201756740594	0.7132201756740594	0.7132201756740594	0.09743865019909115	0.008482724412885183	0.29605908868866904	0.8482724412885182	0.8482724412885182	0.16655720002969104	nan	nan	nan	nan	nan	nan	0.09743865019909115	0.008482724412885183	0.29605908868866904	0.8482724412885182	0.8482724412885182	0.16655720002969104	nan	nan	nan	nan	nan	nan	49.0881381528939	0.2099682177802786	6.778464380624668	468
0.46528350314064215	1.0167156601728415	1.6671083252717618	0.01	0.3414519963394227	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5715195457991392	0.5715195457991392	0.5715195457991392	0.5715195457991392	0.5715195457991392	0.008738766104487029	0.008738766104487029	0.8181251976212418	0.8738766104487028	0.5948785488276815	0.4248136732088925	nan	nan	nan	nan	nan	nan	0.008738766104487029	0.008738766104487029	0.8181251976212418	0.8738766104487028	0.5948785488276815	0.4248136732088925	nan	nan	nan	nan	nan	nan	49.99999999999995	0.22312700150065237	6.514478708046159	481
0.8662240904870141	1.3380364794919115	0.7734854743991216	0.386602104987565	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.649780835400624	0.649780835400624	0.649780835400624	0.649780835400624	0.649780835400624	0.05391563279908831	0.3378659067084076	0.873214655584656	0.6273898573077027	0.5620524405291264	0.2729918989232192	nan	nan	nan	nan	nan	nan	0.05391563279908831	0.3378659067084076	0.873214655584656	0.6273898573077027	0.5620524405291264	0.2729918989232192	nan	nan	nan	nan	nan	nan	36.809752166149096	0.22339327107502654	6.509299125946136	478
0.01	0.01	1.1186658202448543	0.7318880498605181	0.6065681207181878	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	1.0496576791146996	1.0496576791146996	1.0496576791146996	1.0496576791146996	1.0496576791146996	0.05814317724780219	0.00793401845129431	0.22281452439950744	0.431749364248418	0.7934018451294311	0.5197483231775789	nan	nan	nan	nan	nan	nan	0.05814317724780219	0.00793401845129431	0.22281452439950744	0.431749364248418	0.7934018451294311	0.5197483231775789	nan	nan	nan	nan	nan	nan	50.00000000532272	0.21177477011504953	6.741257810202366	468
0.31802441873705595	0.6501188706888424	1.2630272796914588	1.152055981736155	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.6319049971009388	0.6319049971009388	0.6319049971009388	0.6319049971009388	0.6319049971009388	0.01342808021424144	0.01342808021424144	0.3533653305944356	0.980938553964996	0.7142703053702012	0.43518059505688544	nan	nan	nan	nan	nan	nan	0.01342808021424144	0.01342808021424144	0.3533653305944356	0.980938553964996	0.7142703053702012	0.43518059505688544	nan	nan	nan	nan	nan	nan	50.000000005675055	0.2078476055654291	6.8225497426438775	481
0.8573170944377901	0.7627207445005224	0.7469880432305742	1.021083955247538	0.05541467338496586	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8207685606071343	0.8207685606071343	0.8207685606071343	0.8207685606071343	0.8207685606071343	0.011659577547804455	0.25852208373782465	0.3059921775344324	0.8665257068118338	0.6271542765505596	0.18969388162778772	nan	nan	nan	nan	nan	nan	0.011659577547804455	0.25852208373782465	0.3059921775344324	0.8665257068118338	0.6271542765505596	0.18969388162778772	nan	nan	nan	nan	nan	nan	50.00000000496549	0.20269345341287387	6.931602779107289	479
0.11648639511811591	0.8402978708405063	0.6150181965146287	0.6689094261765224	0.7693738267766735	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8806945874351213	0.8806945874351213	0.8806945874351213	0.8806945874351213	0.8806945874351213	0.008734527366722493	0.04423026528909212	0.2903056561606052	0.38632949830779373	0.8734527366722492	0.6297760081393473	nan	nan	nan	nan	nan	nan	0.008734527366722493	0.04423026528909212	0.2903056561606052	0.38632949830779373	0.8734527366722492	0.6297760081393473	nan	nan	nan	nan	nan	nan	30.293853591139495	0.21390465869911862	6.697797566847252	422
0.01	1.051801992081762	0.8502020069766208	1.3890610102058643	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.580644048409515	0.580644048409515	0.580644048409515	0.580644048409515	0.580644048409515	0.24394968241001688	0.008699273970649837	0.5837166327286601	0.8699273970649836	0.8699273970649836	0.12708381135101793	nan	nan	nan	nan	nan	nan	0.24394968241001688	0.008699273970649837	0.5837166327286601	0.8699273970649836	0.8699273970649836	0.12708381135101793	nan	nan	nan	nan	nan	nan	41.382118392152904	0.21833142714404713	6.608837464123174	425
0.29355890158482567	0.01	1.029326456589243	1.2570743876604284	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7877197676700063	0.7877197676700063	0.7877197676700063	0.7877197676700063	0.7877197676700063	0.008284303097294776	0.02560467566959693	0.008284303097294776	0.8284303097294776	0.8284303097294776	0.32045960099427256	nan	nan	nan	nan	nan	nan	0.008284303097294776	0.02560467566959693	0.008284303097294776	0.8284303097294776	0.8284303097294776	0.32045960099427256	nan	nan	nan	nan	nan	nan	33.48632287898038	0.21907637155777998	6.594044606658544	412
0.38609503257026184	0.7809593830704341	0.7886774522737737	0.4869510498674655	0.9470837508189044	0.44051366435789313	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7492706061705923	0.7492706061705923	0.7492706061705923	0.7492706061705923	0.7492706061705923	0.0728502171748958	0.12995449947209547	0.4394356990543834	0.524649428392251	0.7495467652195571	0.7890695743295908	nan	nan	nan	nan	nan	nan	0.0728502171748958	0.12995449947209547	0.4394356990543834	0.524649428392251	0.7495467652195571	0.7890695743295908	nan	nan	nan	nan	nan	nan	37.486222572651386	0.24090057984694022	6.181621546549426	418
0.5757994771471384	0.78858681826433	0.4144462564217501	0.8880606719791072	0.7399887813344252	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8636032949394162	0.8636032949394162	0.8636032949394162	0.8636032949394162	0.8636032949394162	0.022363257598005323	0.11279102394140156	0.35456082993651433	0.34216185809274413	0.9141312150251217	0.5545285655783837	nan	nan	nan	nan	nan	nan	0.022363257598005323	0.11279102394140156	0.35456082993651433	0.34216185809274413	0.9141312150251217	0.5545285655783837	nan	nan	nan	nan	nan	nan	39.9457235450428	0.20615752526115028	6.858008077472048	428
1.3100828833072102	1.087902637818358	0.9544604180806091	0.6162443878089465	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5730815307254205	0.5730815307254205	0.5730815307254205	0.5730815307254205	0.5730815307254205	0.009585867431643013	0.2868994824425898	0.908939577576327	0.7543461413996935	0.6387980713848873	0.0474246353724608	nan	nan	nan	nan	nan	nan	0.009585867431643013	0.2868994824425898	0.908939577576327	0.7543461413996935	0.6387980713848873	0.0474246353724608	nan	nan	nan	nan	nan	nan	41.050489804982085	0.21347455716087496	6.706538786861933	418
1.0018407306966453	1.3565553319462904	0.32301721628678076	1.2684875960303368	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5202770983592664	0.5202770983592664	0.5202770983592664	0.5202770983592664	0.5202770983592664	0.37048998456148674	0.47751408058486605	0.7786186937947307	0.7786186937947307	0.6274301764573068	0.33084366118042924	nan	nan	nan	nan	nan	nan	0.37048998456148674	0.47751408058486605	0.7786186937947307	0.7786186937947307	0.6274301764573068	0.33084366118042924	nan	nan	nan	nan	nan	nan	35.993437040804295	0.24375169331760183	6.130523586204565	431
0.01	0.9665716687547847	0.33047317552566513	0.9214482278514612	0.7177221623599758	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8696983443037007	0.8696983443037007	0.8696983443037007	0.8696983443037007	0.8696983443037007	0.009103443794964408	0.0992657227685879	0.4194247357101003	0.2440208835012537	0.9103443794964408	0.6132160396095218	nan	nan	nan	nan	nan	nan	0.009103443794964408	0.0992657227685879	0.4194247357101003	0.2440208835012537	0.9103443794964408	0.6132160396095218	nan	nan	nan	nan	nan	nan	34.70941172539544	0.20813204121979978	6.816610564832839	405
0.1282593195565366	0.29277395353442764	1.0206179865688092	1.2430398161095588	0.23993946345381495	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.787903083052012	0.787903083052012	0.787903083052012	0.787903083052012	0.787903083052012	0.008416004672787563	0.008416004672787563	0.008416004672787563	0.8416004672787563	0.7451483835056125	0.5132110869241193	nan	nan	nan	nan	nan	nan	0.008416004672787563	0.008416004672787563	0.008416004672787563	0.8416004672787563	0.7451483835056125	0.5132110869241193	nan	nan	nan	nan	nan	nan	48.31578170516074	0.21289869036872813	6.718270100853227	439
0.01	0.8106394643181437	0.9094207884363769	0.5014395621579223	0.8004645555514974	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8958389795812889	0.8958389795812889	0.8958389795812889	0.8958389795812889	0.8958389795812889	0.009329998167359844	0.009329998167359844	0.44376214171033224	0.3213156456915427	0.8273495962020287	0.652943448005359	nan	nan	nan	nan	nan	nan	0.009329998167359844	0.009329998167359844	0.44376214171033224	0.3213156456915427	0.8273495962020287	0.652943448005359	nan	nan	nan	nan	nan	nan	44.72554616547176	0.20340272176460822	6.916432400099223	426
0.01	0.4304244316125002	0.644118029755864	0.7702086051916786	0.9467966390794675	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.9551772163948007	0.9551772163948007	0.9551772163948007	0.9551772163948007	0.9551772163948007	0.00927400200361876	0.00927400200361876	0.1755425062613561	0.2923467913662818	0.9274002003618761	0.5748934413222955	nan	nan	nan	nan	nan	nan	0.00927400200361876	0.00927400200361876	0.1755425062613561	0.2923467913662818	0.9274002003618761	0.5748934413222955	nan	nan	nan	nan	nan	nan	37.608171861891684	0.20723702140501146	6.835326584070337	413
0.6030473960435857	1.1642752305567627	0.7102580701066622	0.5751937431858837	0.6476368837964334	0.3505766751506194	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7117697405920562	0.7117697405920562	0.7117697405920562	0.7117697405920562	0.7117697405920562	0.00789109160659573	0.4287883393481539	0.6276094680463878	0.2533944353932898	0.789109160659573	0.7052923347592654	nan	nan	nan	nan	nan	nan	0.00789109160659573	0.4287883393481539	0.6276094680463878	0.2533944353932898	0.789109160659573	0.7052923347592654	nan	nan	nan	nan	nan	nan	49.99999999911293	0.2241309538124613	6.494981606821665	431
0.01	1.180262340795392	1.070826135634968	1.0419129879573106	0.06353813953093616	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5900884677520208	0.5900884677520208	0.5900884677520208	0.5900884677520208	0.5900884677520208	0.009802067293804362	0.009802067293804362	0.5419576066471467	0.9802067293804361	0.6600329694670143	0.46286739315198744	nan	nan	nan	nan	nan	nan	0.009802067293804362	0.009802067293804362	0.5419576066471467	0.9802067293804361	0.6600329694670143	0.46286739315198744	nan	nan	nan	nan	nan	nan	45.72293774295768	0.2083320997981731	6.812438088272639	407
0.30995430453239137	1.1505534613452773	1.3376319787711772	0.3590827904528556	0.07087728662194917	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.6525635003438206	0.6525635003438206	0.6525635003438206	0.6525635003438206	0.6525635003438206	0.011869047066087138	0.011869047066087138	0.8328747896541135	0.8707594128262367	0.41526613522679673	0.3349433690440382	nan	nan	nan	nan	nan	nan	0.011869047066087138	0.011869047066087138	0.8328747896541135	0.8707594128262367	0.41526613522679673	0.3349433690440382	nan	nan	nan	nan	nan	nan	50.000000000000085	0.20841242717702663	6.810763885707002	424
0.833074492498285	1.4660995465811504	1.1009315386886789	0.34393498358135316	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5397618304364145	0.5397618304364145	0.5397618304364145	0.5397618304364145	0.5397618304364145	0.008112167199654869	0.36128985614546527	0.8112167199654868	0.8112167199654868	0.6658193707138217	0.2952435986255479	nan	nan	nan	nan	nan	nan	0.008112167199654869	0.36128985614546527	0.8112167199654868	0.8112167199654868	0.6658193707138217	0.2952435986255479	nan	nan	nan	nan	nan	nan	49.99999999999993	0.21180953870894875	6.740544856101219	423
0.69610569494712	0.6807326546976087	0.48209845661992085	1.1670803783351327	0.5919339076430268	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7789881934320189	0.7789881934320189	0.7789881934320189	0.7789881934320189	0.7789881934320189	0.09822933417025977	0.27664553231707495	0.16895259153297768	0.5467572345964233	0.8790098291336444	0.5775547656573433	nan	nan	nan	nan	nan	nan	0.09822933417025977	0.27664553231707495	0.16895259153297768	0.5467572345964233	0.8790098291336444	0.5775547656573433	nan	nan	nan	nan	nan	nan	45.76952170307169	0.20507055718777692	6.880966885773495	432
0.2195894434489705	0.6449034025266077	0.8098953544834192	0.6379001190127577	0.7991724986157722	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.9791377804620113	0.9791377804620113	0.9791377804620113	0.9791377804620113	0.9791377804620113	0.00991050402297354	0.00991050402297354	0.28073324891110224	0.4491285198578886	0.822003534395522	0.4956195531158926	nan	nan	nan	nan	nan	nan	0.00991050402297354	0.00991050402297354	0.28073324891110224	0.4491285198578886	0.822003534395522	0.4956195531158926	nan	nan	nan	nan	nan	nan	49.62410033304574	0.20609029920090005	6.859424502521891	416
0.4437017391579147	1.0086291334030772	0.85234419592397	0.42034242748218437	0.7029821557717342	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8042661791956558	0.8042661791956558	0.8042661791956558	0.8042661791956558	0.8042661791956558	0.006961008534042995	0.1478597561524117	0.6961008534042995	0.4481669485381456	0.6705594011614855	0.565931158517206	nan	nan	nan	nan	nan	nan	0.006961008534042995	0.1478597561524117	0.6961008534042995	0.4481669485381456	0.6705594011614855	0.565931158517206	nan	nan	nan	nan	nan	nan	42.531052420847416	0.2150578559144951	6.67444688343557	405
0.8555232156623876	0.6936253445963886	0.8213813070480758	0.5846175641888788	0.7682641520502056	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8033533984523884	0.8033533984523884	0.8033533984523884	0.8033533984523884	0.8033533984523884	0.010507938897672682	0.20264165723572608	0.41205971870374464	0.3960129021175119	0.870635141370583	0.6033194033597526	nan	nan	nan	nan	nan	nan	0.010507938897672682	0.20264165723572608	0.41205971870374464	0.3960129021175119	0.870635141370583	0.6033194033597526	nan	nan	nan	nan	nan	nan	42.65480281164814	0.20597082700408706	6.861942872441836	411
0.4295288358145763	0.5502153772178948	0.6315839746197363	1.1619334602263565	0.38870972839009826	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.811948549819028	0.811948549819028	0.811948549819028	0.811948549819028	0.811948549819028	0.07910047600966685	0.010794424369551239	0.010794424369551239	0.7106513956092501	0.8628881360760694	0.43641515884396226	nan	nan	nan	nan	nan	nan	0.07910047600966685	0.010794424369551239	0.010794424369551239	0.7106513956092501	0.8628881360760694	0.43641515884396226	nan	nan	nan	nan	nan	nan	31.328973724929554	0.2289087026497028	6.403376960065483	411
0.9734292916959784	1.2077531627694595	0.8544350306053938	0.9636798725555932	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5645525635174808	0.5645525635174808	0.5645525635174808	0.5645525635174808	0.5645525635174808	0.009428704850772214	0.20409498004562712	0.7352791860585086	0.9428704850772215	0.5991908290007325	0.2772394309799185	nan	nan	nan	nan	nan	nan	0.009428704850772214	0.20409498004562712	0.7352791860585086	0.9428704850772215	0.5991908290007325	0.2772394309799185	nan	nan	nan	nan	nan	nan	46.88854503150179	0.20709120483858717	6.838383451972234	422
0.6856629831654873	0.8059098352035591	0.6602297491259899	0.7923750948091038	0.6968809573849751	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7617872052436134	0.7617872052436134	0.7617872052436134	0.7617872052436134	0.7617872052436134	0.009415876288103005	0.2549661359839918	0.34723136937975974	0.4569296737700442	0.848694071635928	0.6943196538440755	nan	nan	nan	nan	nan	nan	0.009415876288103005	0.2549661359839918	0.34723136937975974	0.4569296737700442	0.848694071635928	0.6943196538440755	nan	nan	nan	nan	nan	nan	35.615576295023786	0.20871163882257313	6.804533317899388	430
0.8400908852740212	0.8897302821888868	1.460203841039399	0.21295305605541612	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.6145150846865834	0.6145150846865834	0.6145150846865834	0.6145150846865834	0.6145150846865834	0.009847473401291544	0.19423806670406682	0.7937100366073877	0.8934736900554804	0.4865138927361651	0.2421882835882764	nan	nan	nan	nan	nan	nan	0.009847473401291544	0.19423806670406682	0.7937100366073877	0.8934736900554804	0.4865138927361651	0.2421882835882764	nan	nan	nan	nan	nan	nan	39.99738994760779	0.21290166813690084	6.718209357443317	421
0.01	0.5173169027956169	0.9299546343458618	0.5903776850870346	0.8158666041862149	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	1.0085063378120889	1.0085063378120889	1.0085063378120889	1.0085063378120889	1.0085063378120889	0.00766583862681949	0.00766583862681949	0.21415395560032724	0.32522032496126035	0.7665838626819489	0.7665838626819489	nan	nan	nan	nan	nan	nan	0.00766583862681949	0.00766583862681949	0.21415395560032724	0.32522032496126035	0.7665838626819489	0.7665838626819489	nan	nan	nan	nan	nan	nan	50.00000000399555	0.2087062984696901	6.80464444325273	420
0.8571915521511339	0.019554858379717557	0.8619142914419474	1.2948213435195102	0.27239940467515555	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7779767959524315	0.7779767959524315	0.7779767959524315	0.7779767959524315	0.7779767959524315	0.008511795813549616	0.12096635241339407	0.008511795813549616	0.6803650226260541	0.8511795813549615	0.5971663046181849	nan	nan	nan	nan	nan	nan	0.008511795813549616	0.12096635241339407	0.008511795813549616	0.6803650226260541	0.8511795813549615	0.5971663046181849	nan	nan	nan	nan	nan	nan	42.47135399804406	0.21571308158855373	6.661235169769439	427
0.6794176322097859	1.3102974273811805	1.2416372697645022	0.42327279683113495	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5650844165765456	0.5650844165765456	0.5650844165765456	0.5650844165765456	0.5650844165765456	0.00912859310584111	0.06081001078699148	0.912859310584111	0.912859310584111	0.45833781922290373	0.3119492758145944	nan	nan	nan	nan	nan	nan	0.00912859310584111	0.06081001078699148	0.912859310584111	0.912859310584111	0.45833781922290373	0.3119492758145944	nan	nan	nan	nan	nan	nan	49.999999992051556	0.20518663142557303	6.878509383323314	432
0.01	1.0455397896270928	0.5551997775227405	0.7062171676327611	0.7905415271200661	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8678417630290549	0.8678417630290549	0.8678417630290549	0.8678417630290549	0.8678417630290549	0.07297563603676685	0.08018520133813936	0.4126694829577045	0.3697597981097304	0.8949628616454381	0.5014658528155632	nan	nan	nan	nan	nan	nan	0.07297563603676685	0.08018520133813936	0.4126694829577045	0.3697597981097304	0.8949628616454381	0.5014658528155632	nan	nan	nan	nan	nan	nan	45.52621340175128	0.20144389383879346	6.95845892397266	424
0.01	1.0842386981166643	0.541068067650913	0.8281421932358999	0.5566176252284836	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8400296299889435	0.8400296299889435	0.8400296299889435	0.8400296299889435	0.8400296299889435	0.011138428170649348	0.23714415258256433	0.38637086051823927	0.36294439998750166	0.9666725817412528	0.33887860946391357	nan	nan	nan	nan	nan	nan	0.011138428170649348	0.23714415258256433	0.38637086051823927	0.36294439998750166	0.9666725817412528	0.33887860946391357	nan	nan	nan	nan	nan	nan	36.842791868898395	0.20608195075592906	6.859600433025911	435
1.470619927404401	0.7527022307679885	1.2041276438702175	0.7617480603492918	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5583556280822118	0.5583556280822118	0.5583556280822118	0.5583556280822118	0.5583556280822118	0.009383585964508251	0.1555068591874696	0.9048794881537572	0.8508576155703653	0.5583148380494659	0.2742769106863618	nan	nan	nan	nan	nan	nan	0.009383585964508251	0.1555068591874696	0.9048794881537572	0.8508576155703653	0.5583148380494659	0.2742769106863618	nan	nan	nan	nan	nan	nan	46.158961220275266	0.21153547401742293	6.746167919856023	445
0.2928651937853604	1.1961717728068015	1.3047180520294972	0.43479637190531367	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.636921765677299	0.636921765677299	0.636921765677299	0.636921765677299	0.636921765677299	0.007725447951634226	0.1387370293113677	0.7725447951634226	0.7725447951634226	0.6902169643839826	0.11564824570509406	nan	nan	nan	nan	nan	nan	0.007725447951634226	0.1387370293113677	0.7725447951634226	0.7725447951634226	0.6902169643839826	0.11564824570509406	nan	nan	nan	nan	nan	nan	50.000000002399474	0.21151053241934525	6.746680015385244	446
0.9716689066621483	0.06786547307934887	0.7682992047939983	1.2376049257712274	0.16391879743175883	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8050970344374984	0.8050970344374984	0.8050970344374984	0.8050970344374984	0.8050970344374984	0.007777769932715749	0.007777769932715749	0.12388621470668555	0.7777769932715748	0.7777769932715748	0.4623170893488959	nan	nan	nan	nan	nan	nan	0.007777769932715749	0.007777769932715749	0.12388621470668555	0.7777769932715748	0.7777769932715748	0.4623170893488959	nan	nan	nan	nan	nan	nan	33.17909696786091	0.22173005788030592	6.541754296337668	421
0.23015126994346022	1.1932521620233087	1.214442765052512	0.7146519123713532	0.5112418044185757	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5091283024631105	0.5091283024631105	0.5091283024631105	0.5091283024631105	0.5091283024631105	0.009566845830380892	0.19208542374477772	0.5771051194992822	0.9566845830380893	0.8445401887045164	0.3529758430349582	nan	nan	nan	nan	nan	nan	0.009566845830380892	0.19208542374477772	0.5771051194992822	0.9566845830380893	0.8445401887045164	0.3529758430349582	nan	nan	nan	nan	nan	nan	33.62631213924773	0.2292728207268198	6.396474258979772	430
0.3243838023000415	0.9048595096516813	1.0216239782336154	0.5523137212121972	0.017760811130444996	0.907986174446215	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7898742537922427	0.7898742537922427	0.7898742537922427	0.7898742537922427	0.7898742537922427	0.007539235222617809	0.007539235222617809	0.7281054124663618	0.5857441097706386	0.5634031756474269	0.5749808718738928	nan	nan	nan	nan	nan	nan	0.007539235222617809	0.007539235222617809	0.7281054124663618	0.5857441097706386	0.5634031756474269	0.5749808718738928	nan	nan	nan	nan	nan	nan	41.462461570835266	0.23954044718669418	6.206211440161447	421
0.06776131438262346	0.6326613077015941	1.567206245247188	0.677828728072754	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.6713888387109374	0.6713888387109374	0.6713888387109374	0.6713888387109374	0.6713888387109374	0.008815253444599755	0.008815253444599755	0.47315176635704065	0.8815253444599754	0.7348954470219499	0.30478708933317883	nan	nan	nan	nan	nan	nan	0.008815253444599755	0.008815253444599755	0.47315176635704065	0.8815253444599754	0.7348954470219499	0.30478708933317883	nan	nan	nan	nan	nan	nan	49.99999999773405	0.2137659944570491	6.700613804848805	407
0.5237831461084249	1.5167771161077812	0.9152061654833141	0.5595582395723382	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5718676558309875	0.5718676558309875	0.5718676558309875	0.5718676558309875	0.5718676558309875	0.008586703151698013	0.20749084245390242	0.784774946193046	0.8586703151698013	0.6326478329054793	0.29300164811718576	nan	nan	nan	nan	nan	nan	0.008586703151698013	0.20749084245390242	0.784774946193046	0.8586703151698013	0.6326478329054793	0.29300164811718576	nan	nan	nan	nan	nan	nan	43.19969443155277	0.21188592788071317	6.738978854161149	415
0.35493741393171124	0.42639333708610155	1.0083210326876837	1.1563051039586583	0.061565429699574695	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8354495814472132	0.8354495814472132	0.8354495814472132	0.8354495814472132	0.8354495814472132	0.09850122276992929	0.04647997274199614	0.14716514534166508	0.7742634359365674	0.7552414870336932	0.41375388041531763	nan	nan	nan	nan	nan	nan	0.09850122276992929	0.04647997274199614	0.14716514534166508	0.7742634359365674	0.7552414870336932	0.41375388041531763	nan	nan	nan	nan	nan	nan	50.00000000000015	0.2070771764146435	6.838677654397461	429
0.01	0.6029842600181639	0.9561129671544082	1.0209661249042414	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.889016589789186	0.889016589789186	0.889016589789186	0.889016589789186	0.889016589789186	0.008881854985627238	0.008881854985627238	0.11507356832333115	0.8881854985627237	0.7136020624568236	0.01973617495016298	nan	nan	nan	nan	nan	nan	0.008881854985627238	0.008881854985627238	0.11507356832333115	0.8881854985627237	0.7136020624568236	0.01973617495016298	nan	nan	nan	nan	nan	nan	39.65906716995582	0.2189430554075459	6.596688255164464	406
0.1193619011193257	0.20076859109412604	1.5236670178004095	0.7962234769183825	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.708159474181737	0.708159474181737	0.708159474181737	0.708159474181737	0.708159474181737	0.010160260135089963	0.010160260135089963	0.23902849744232843	1.0160260135089965	0.6657140932582496	0.2669818777395533	nan	nan	nan	nan	nan	nan	0.010160260135089963	0.010160260135089963	0.23902849744232843	1.0160260135089965	0.6657140932582496	0.2669818777395533	nan	nan	nan	nan	nan	nan	35.44094415203414	0.21631038940722572	6.649226208573983	411
0.32866161825319995	0.7524055333929724	0.7316846479218754	0.7754727465847965	0.7387596513857738	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8384584760844721	0.8384584760844721	0.8384584760844721	0.8384584760844721	0.8384584760844721	0.03835090599547863	0.18681369625975602	0.369092898742233	0.2950080768725352	0.974376798815088	0.4752503239039686	nan	nan	nan	nan	nan	nan	0.03835090599547863	0.18681369625975602	0.369092898742233	0.2950080768725352	0.974376798815088	0.4752503239039686	nan	nan	nan	nan	nan	nan	38.928223376528486	0.20252118040172054	6.935295499773768	427
0.31547521452726246	0.9637949725985069	0.6071457082979228	0.7359790473273138	0.7696693316837749	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7963691527691396	0.7963691527691396	0.7963691527691396	0.7963691527691396	0.7963691527691396	0.007642318667610709	0.19941850726044735	0.4496233428200267	0.4366257029391657	0.7642318667610709	0.7397669796661227	nan	nan	nan	nan	nan	nan	0.007642318667610709	0.19941850726044735	0.4496233428200267	0.4366257029391657	0.7642318667610709	0.7397669796661227	nan	nan	nan	nan	nan	nan	38.43503321306949	0.21021738524307618	6.773313701207374	410
0.43586046191049116	0.3395460177784717	1.5754881656699635	0.6475224620786957	0.663194637442118	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.6199217238145285	0.6199217238145285	0.6199217238145285	0.6199217238145285	0.6199217238145285	0.011176520872385333	0.011176520872385333	0.37263710338896117	0.910301754666269	0.602369060315372	0.8723171295129051	nan	nan	nan	nan	nan	nan	0.011176520872385333	0.011176520872385333	0.37263710338896117	0.910301754666269	0.602369060315372	0.8723171295129051	nan	nan	nan	nan	nan	nan	45.590649878527216	0.2351488100865696	6.28657214554067	433
0.01	1.0804561992331658	1.188219591643226	1.0198482956274706	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.6014912734875774	0.6014912734875774	0.6014912734875774	0.6014912734875774	0.6014912734875774	0.007745494323660128	0.16398701550863984	0.7745494323660129	0.7745494323660129	0.7745494323660129	0.007745494323660128	nan	nan	nan	nan	nan	nan	0.007745494323660128	0.16398701550863984	0.7745494323660129	0.7745494323660129	0.7745494323660129	0.007745494323660128	nan	nan	nan	nan	nan	nan	49.999999998907846	0.21291140149454918	6.718010812879081	403
0.034148867372061256	1.375065197104843	0.47894691048423477	0.575753613685351	0.5279655607309693	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8039095852768824	0.8039095852768824	0.8039095852768824	0.8039095852768824	0.8039095852768824	0.00803596949423076	0.17135025028646664	0.63336784353899	0.47172432163848	0.7379384095522458	0.4771206803463719	nan	nan	nan	nan	nan	nan	0.00803596949423076	0.17135025028646664	0.63336784353899	0.47172432163848	0.7379384095522458	0.4771206803463719	nan	nan	nan	nan	nan	nan	37.301508121924805	0.21765394635992621	6.622334540898498	420
0.8465826835501945	0.3560270243216626	0.6781735812688308	1.3306621068357676	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7796818373426381	0.7796818373426381	0.7796818373426381	0.7796818373426381	0.7796818373426381	0.010628625704256408	0.010628625704256408	0.010628625704256408	0.8178812207945735	0.8644418190468824	0.26467584988585197	nan	nan	nan	nan	nan	nan	0.010628625704256408	0.010628625704256408	0.010628625704256408	0.8178812207945735	0.8644418190468824	0.26467584988585197	nan	nan	nan	nan	nan	nan	35.92823567264207	0.22815959013656356	6.417612719894691	415
0.8081481652637296	0.7309906898633111	1.7138171514369411	0.2971333707571776	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5793386755022609	0.5793386755022609	0.5793386755022609	0.5793386755022609	0.5793386755022609	0.008860925705408793	0.008860925705408793	0.7488308615352551	0.8860925705408793	0.6137827884282866	0.475972103894133	nan	nan	nan	nan	nan	nan	0.008860925705408793	0.008860925705408793	0.7488308615352551	0.8860925705408793	0.6137827884282866	0.475972103894133	nan	nan	nan	nan	nan	nan	50.000000000000576	0.22318732466673058	6.513304736395139	428
0.01	1.4365903475355262	1.5072517656948712	0.01	0.8240114498122475	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.4793828150753616	0.4793828150753616	0.4793828150753616	0.4793828150753616	0.4793828150753616	0.009264274441747877	0.009264274441747877	0.9264274441747877	0.9264274441747877	0.5549739003608487	0.6736415752187681	nan	nan	nan	nan	nan	nan	0.009264274441747877	0.009264274441747877	0.9264274441747877	0.9264274441747877	0.5549739003608487	0.6736415752187681	nan	nan	nan	nan	nan	nan	49.9999999993604	0.23794634443899196	6.235209628642531	427
0.7605181101542872	0.7148055433137827	1.7635648441295957	0.5844743805079886	0.19527643250089793	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5075970141318606	0.5075970141318606	0.5075970141318606	0.5075970141318606	0.5075970141318606	0.04598077243257318	0.008158679516992094	0.8158679516992092	0.8158679516992092	0.8158679516992092	0.45358059457664274	nan	nan	nan	nan	nan	nan	0.04598077243257318	0.008158679516992094	0.8158679516992092	0.8158679516992092	0.8158679516992092	0.45358059457664274	nan	nan	nan	nan	nan	nan	49.50911132065502	0.23291255240557363	6.32807105309996	429
0.5521387191549739	0.5105808305558687	1.507440362521091	0.8560541288165545	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.6308397279146069	0.6308397279146069	0.6308397279146069	0.6308397279146069	0.6308397279146069	0.009067406143540159	0.009067406143540159	0.4757309953541106	0.906740614354016	0.8016365863809953	0.20836009210069215	nan	nan	nan	nan	nan	nan	0.009067406143540159	0.009067406143540159	0.4757309953541106	0.906740614354016	0.8016365863809953	0.20836009210069215	nan	nan	nan	nan	nan	nan	47.65342903787773	0.2166725816498735	6.641960420329456	435
0.0884374891871768	0.8007006006084577	0.7866095585711645	0.5817080616055085	0.8694857029588864	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8822152758972451	0.8822152758972451	0.8822152758972451	0.8822152758972451	0.8822152758972451	0.04264282276601304	0.07927587347496082	0.416246372553318	0.31459391995961367	0.8495848848708321	0.6447588966898059	nan	nan	nan	nan	nan	nan	0.04264282276601304	0.07927587347496082	0.416246372553318	0.31459391995961367	0.8495848848708321	0.6447588966898059	nan	nan	nan	nan	nan	nan	42.851655602652166	0.2014710467041097	6.957873572653761	429
0.5710450563833122	1.2788814776468318	1.176056085546503	0.5278587741767852	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5999140241370237	0.5999140241370237	0.5999140241370237	0.5999140241370237	0.5999140241370237	0.008318868103352504	0.17264516531970653	0.8318868103352505	0.8318868103352505	0.62249706104473	0.06267961136289764	nan	nan	nan	nan	nan	nan	0.008318868103352504	0.17264516531970653	0.8318868103352505	0.8318868103352505	0.62249706104473	0.06267961136289764	nan	nan	nan	nan	nan	nan	50.000000000000064	0.20409382782594132	6.901701289520671	438
0.01	0.7521661641043506	0.36929024819180367	1.2545897712745526	0.4607889621034545	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.9018554939210354	0.9018554939210354	0.9018554939210354	0.9018554939210354	0.9018554939210354	0.00940639868544545	0.127524085778601	0.05804994398466664	0.5429150066946342	0.8864803033304415	0.4517314836705787	nan	nan	nan	nan	nan	nan	0.00940639868544545	0.127524085778601	0.05804994398466664	0.5429150066946342	0.8864803033304415	0.4517314836705787	nan	nan	nan	nan	nan	nan	44.382646177556474	0.21217282626861797	6.733102385180122	415
0.5935094257083585	0.9145914259252567	0.545890651796547	0.8717185480799503	0.6717904374383203	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.790435329328344	0.790435329328344	0.790435329328344	0.790435329328344	0.790435329328344	0.008710794324563311	0.3638667716505163	0.31264911206867047	0.5097807878251417	0.8710794324563311	0.44025305004694015	nan	nan	nan	nan	nan	nan	0.008710794324563311	0.3638667716505163	0.31264911206867047	0.5097807878251417	0.8710794324563311	0.44025305004694015	nan	nan	nan	nan	nan	nan	43.37288740700803	0.20537023265535387	6.874625048983491	437
0.01	0.01	1.2206457120492031	1.1473329853562393	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.833804212383526	0.833804212383526	0.833804212383526	0.833804212383526	0.833804212383526	0.00890880355138264	0.00890880355138264	0.00890880355138264	0.8908803551382641	0.8005433955337338	0.00890880355138264	nan	nan	nan	nan	nan	nan	0.00890880355138264	0.00890880355138264	0.00890880355138264	0.8908803551382641	0.8005433955337338	0.00890880355138264	nan	nan	nan	nan	nan	nan	49.999999999999886	0.21270025802903475	6.7223198324951365	411
1.1568435041150142	0.701877117626874	1.3765156303935189	0.6725726991470975	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.6031557344385322	0.6031557344385322	0.6031557344385322	0.6031557344385322	0.6031557344385322	0.008162592091793656	0.008162592091793656	0.8162592091793657	0.8162592091793657	0.6148056543319871	0.37976436817862597	nan	nan	nan	nan	nan	nan	0.008162592091793656	0.008162592091793656	0.8162592091793657	0.8162592091793657	0.6148056543319871	0.37976436817862597	nan	nan	nan	nan	nan	nan	49.99999999999991	0.21958224510435115	6.5840277881638665	423
1.4227089967447615	0.5321008827088842	0.5969003925459708	0.8472357778639465	0.690396292896183	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7236994322643737	0.7236994322643737	0.7236994322643737	0.7236994322643737	0.7236994322643737	0.008762823985139351	0.3822542823281551	0.23254265607581262	0.5231240257895416	0.8762823985139352	0.6488349614193821	nan	nan	nan	nan	nan	nan	0.008762823985139351	0.3822542823281551	0.23254265607581262	0.5231240257895416	0.8762823985139352	0.6488349614193821	nan	nan	nan	nan	nan	nan	44.44185452243175	0.21087512546475218	6.759746460097736	432
0.17395815063307207	1.3407004414460593	0.8299119902373009	1.2205672081277519	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5667544332907275	0.5667544332907275	0.5667544332907275	0.5667544332907275	0.5667544332907275	0.007302033269307925	0.3797100551743526	0.7302033269307925	0.7302033269307925	0.7302033269307925	0.4046845867340336	nan	nan	nan	nan	nan	nan	0.007302033269307925	0.3797100551743526	0.7302033269307925	0.7302033269307925	0.7302033269307925	0.4046845867340336	nan	nan	nan	nan	nan	nan	50.000000000000014	0.21806170192129024	6.614206026686979	436
0.01	0.6436784984112033	0.7792960423569261	0.6818082941222379	1.0290137411636509	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8271670002980408	0.8271670002980408	0.8271670002980408	0.8271670002980408	0.8271670002980408	0.16660005770627115	0.07715397769574948	0.2277575034723063	0.32805557141378333	0.84918560586879	0.84918560586879	nan	nan	nan	nan	nan	nan	0.16660005770627115	0.07715397769574948	0.2277575034723063	0.32805557141378333	0.84918560586879	0.84918560586879	nan	nan	nan	nan	nan	nan	43.513944152066884	0.21298090494812985	6.7165933199507215	434
0.01	1.2220690061747908	1.2055003198243213	0.8465232956734515	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5962573896657473	0.5962573896657473	0.5962573896657473	0.5962573896657473	0.5962573896657473	0.007904450912094664	0.007904450912094664	0.7904450912094665	0.7904450912094665	0.7904450912094665	0.032164342195328516	nan	nan	nan	nan	nan	nan	0.007904450912094664	0.007904450912094664	0.7904450912094665	0.7904450912094665	0.7904450912094665	0.032164342195328516	nan	nan	nan	nan	nan	nan	49.99999999999993	0.21097036725715673	6.757785411026247	440
0.01	0.17150235096727448	1.3165031288602926	1.215856196024387	0.3254287732185868	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.6577840597550759	0.6577840597550759	0.6577840597550759	0.6577840597550759	0.6577840597550759	0.009762769493025448	0.05193004863597165	0.009762769493025448	0.9762769493025446	0.7965854038757451	0.46782614897815356	nan	nan	nan	nan	nan	nan	0.009762769493025448	0.05193004863597165	0.009762769493025448	0.9762769493025446	0.7965854038757451	0.46782614897815356	nan	nan	nan	nan	nan	nan	50.000000000000014	0.21727793964732142	6.629843656067056	415
0.1727038476209812	0.2654891607060799	0.948833599533133	1.0952243608030097	0.24269444444459148	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7663054358421069	0.7663054358421069	0.7663054358421069	0.7663054358421069	0.7663054358421069	0.008628028754570227	0.13181633495337694	0.20314933324514345	0.8628028754570226	0.7105708694716896	0.4249679225043617	nan	nan	nan	nan	nan	nan	0.008628028754570227	0.13181633495337694	0.20314933324514345	0.8628028754570226	0.7105708694716896	0.4249679225043617	nan	nan	nan	nan	nan	nan	22.487836998759807	0.23392309678947515	6.309268952793544	409
0.6289022208554587	0.7426403477389587	0.607572186137816	1.1727128065598043	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8724120447827732	0.8724120447827732	0.8724120447827732	0.8724120447827732	0.8724120447827732	0.009662448597308042	0.279978833040448	0.18764127969821623	0.9050980796395804	0.5961080304884058	0.13390039186651534	nan	nan	nan	nan	nan	nan	0.009662448597308042	0.279978833040448	0.18764127969821623	0.9050980796395804	0.5961080304884058	0.13390039186651534	nan	nan	nan	nan	nan	nan	47.28526929089613	0.19755440201828448	7.04313288680837	433
0.17480913813761817	0.864699067601982	0.7232191282157969	0.7395151875849086	0.8233517350174863	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8262338478359499	0.8262338478359499	0.8262338478359499	0.8262338478359499	0.8262338478359499	0.01115523891283193	0.1511372561196838	0.3505536597270387	0.35600532054123546	0.9451946109851022	0.5306325565683695	nan	nan	nan	nan	nan	nan	0.01115523891283193	0.1511372561196838	0.3505536597270387	0.35600532054123546	0.9451946109851022	0.5306325565683695	nan	nan	nan	nan	nan	nan	45.98581714516396	0.19672047475121243	7.0615043617263815	408
2.0	0.6345501339980841	1.3516381272156386	0.6575326421181619	0.3546180142395244	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.45679269957999324	0.45679269957999324	0.45679269957999324	0.45679269957999324	0.45679269957999324	0.008772715649807254	0.3319230447533638	0.7061982237447847	0.8772715649807253	0.8772715649807253	0.4763545422096624	nan	nan	nan	nan	nan	nan	0.008772715649807254	0.3319230447533638	0.7061982237447847	0.8772715649807253	0.8772715649807253	0.4763545422096624	nan	nan	nan	nan	nan	nan	49.71982504429441	0.22777067646553598	6.42502188373411	435
0.2841476652819633	1.1593580707162903	0.5228909087279207	0.8144808151865638	0.6573336998892012	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7918737772595277	0.7918737772595277	0.7918737772595277	0.7918737772595277	0.7918737772595277	0.008712692085829126	0.16863356610309332	0.5143263536506324	0.386471448641244	0.8712692085829127	0.5398708626719065	nan	nan	nan	nan	nan	nan	0.008712692085829126	0.16863356610309332	0.5143263536506324	0.386471448641244	0.8712692085829127	0.5398708626719065	nan	nan	nan	nan	nan	nan	50.00000000000015	0.20031284386010953	6.982912032838595	432
1.1036056205864986	0.9836834910821535	0.3948812483699224	0.6692097289488439	0.6037200007044657	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7846620294725425	0.7846620294725425	0.7846620294725425	0.7846620294725425	0.7846620294725425	0.007940513075526448	0.357885140186065	0.46448763715565144	0.4275074617787323	0.7940513075526447	0.5825341135272428	nan	nan	nan	nan	nan	nan	0.007940513075526448	0.357885140186065	0.46448763715565144	0.4275074617787323	0.7940513075526447	0.5825341135272428	nan	nan	nan	nan	nan	nan	44.094717486222066	0.2099674405859635	6.778480456001726	438
0.01	1.1767446228409488	1.455017052796263	0.5649563609206824	0.29968998304126393	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5567360647987958	0.5567360647987958	0.5567360647987958	0.5567360647987958	0.5567360647987958	0.008915569806877502	0.008915569806877502	0.6854401631709968	0.8915569806877502	0.7747069240296495	0.32018688837228854	nan	nan	nan	nan	nan	nan	0.008915569806877502	0.008915569806877502	0.6854401631709968	0.8915569806877502	0.7747069240296495	0.32018688837228854	nan	nan	nan	nan	nan	nan	49.99999999999999	0.21556741944078645	6.664168771879987	410
0.01	0.7142038131017118	0.63415590302355	0.7783402218967242	0.7562683652078662	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.9850515442890311	0.9850515442890311	0.9850515442890311	0.9850515442890311	0.9850515442890311	0.011193961021271168	0.011193961021271168	0.3035889483347419	0.3566947534122219	0.81172216880252	0.6197818218833543	nan	nan	nan	nan	nan	nan	0.011193961021271168	0.011193961021271168	0.3035889483347419	0.3566947534122219	0.81172216880252	0.6197818218833543	nan	nan	nan	nan	nan	nan	43.074061560463846	0.20514815535528907	6.8793238375493235	438
0.4174015433439344	0.392494360993338	0.9223374780280117	1.1865049359721431	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8672989454286198	0.8672989454286198	0.8672989454286198	0.8672989454286198	0.8672989454286198	0.009314727328692932	0.2397062809589733	0.13267010165718504	0.7666441334991532	0.8022872395230385	0.10491285346841113	nan	nan	nan	nan	nan	nan	0.009314727328692932	0.2397062809589733	0.13267010165718504	0.7666441334991532	0.8022872395230385	0.10491285346841113	nan	nan	nan	nan	nan	nan	46.27015635115321	0.20320148289471812	6.920731270444007	422
0.751902349208594	0.8286858345787813	1.0393056998425418	0.27681698155232626	0.7902751178100714	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7641368159435511	0.7641368159435511	0.7641368159435511	0.7641368159435511	0.7641368159435511	0.008317767248343336	0.36005745521456495	0.5615930498887635	0.306889241644335	0.8317767248343336	0.5860888423826086	nan	nan	nan	nan	nan	nan	0.008317767248343336	0.36005745521456495	0.5615930498887635	0.306889241644335	0.8317767248343336	0.5860888423826086	nan	nan	nan	nan	nan	nan	45.6411253899828	0.21376721922803815	6.700588922043675	445
1.067120587180567	1.0094285066891218	1.1217787694166435	0.8629102478943778	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5435372114646742	0.5435372114646742	0.5435372114646742	0.5435372114646742	0.5435372114646742	0.00797739566878383	0.3152217483399407	0.797739566878383	0.7694648861493508	0.797739566878383	0.11915966686119711	nan	nan	nan	nan	nan	nan	0.00797739566878383	0.3152217483399407	0.797739566878383	0.7694648861493508	0.797739566878383	0.11915966686119711	nan	nan	nan	nan	nan	nan	42.83540305209397	0.21023649206479864	6.772918985511107	436
0.01	0.5575832938386207	0.754848077525773	0.9021969226593392	0.6649622087793053	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8550017341553056	0.8550017341553056	0.8550017341553056	0.8550017341553056	0.8550017341553056	0.017611745517595177	0.14407326929829323	0.359877472903866	0.2712984945803566	0.837372322928689	0.7873097766389356	nan	nan	nan	nan	nan	nan	0.017611745517595177	0.14407326929829323	0.359877472903866	0.2712984945803566	0.837372322928689	0.7873097766389356	nan	nan	nan	nan	nan	nan	30.359896741312614	0.22358445093887896	6.505584025130321	423
0.4009636300854594	0.7019540489591886	0.5172583091636349	1.039526704345464	0.8258577184108139	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.781948295104625	0.781948295104625	0.781948295104625	0.781948295104625	0.781948295104625	0.053971573741148554	0.07973546402684004	0.4027276423936043	0.38262002197594414	0.9330674698168379	0.5977378261447501	nan	nan	nan	nan	nan	nan	0.053971573741148554	0.07973546402684004	0.4027276423936043	0.38262002197594414	0.9330674698168379	0.5977378261447501	nan	nan	nan	nan	nan	nan	43.92286197193892	0.20856151804268908	6.807658207581978	430
0.7992032863995664	0.5668005394696974	0.2838865411846379	0.8531601741781257	0.985692332616076	0.4560857895309175	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7481808621449233	0.7481808621449233	0.7481808621449233	0.7481808621449233	0.7481808621449233	0.011424916620962944	0.3137523502914814	0.21735243222260736	0.4866739706339885	0.825232993387326	0.801295178394216	nan	nan	nan	nan	nan	nan	0.011424916620962944	0.3137523502914814	0.21735243222260736	0.4866739706339885	0.825232993387326	0.801295178394216	nan	nan	nan	nan	nan	nan	36.20778975532107	0.24341664064556232	6.136497354999126	433
0.8356101784183988	1.2284238168722865	0.5788262099805164	0.4938113094565472	0.6241991002127986	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7325407556317447	0.7325407556317447	0.7325407556317447	0.7325407556317447	0.7325407556317447	0.007654082298505239	0.2780810961375935	0.7072248247783094	0.32239266163168057	0.7476963262294813	0.6683721514985144	nan	nan	nan	nan	nan	nan	0.007654082298505239	0.2780810961375935	0.7072248247783094	0.32239266163168057	0.7476963262294813	0.6683721514985144	nan	nan	nan	nan	nan	nan	49.531823208124415	0.21178785069604775	6.74098957009475	423
1.0570945876798086	1.355471546086527	0.9483212487380627	0.6525920154317664	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.544015986868611	0.544015986868611	0.544015986868611	0.544015986868611	0.544015986868611	0.008028793304120993	0.4561800977180943	0.8028793304120992	0.8028793304120992	0.5692663079948674	0.40899367403604986	nan	nan	nan	nan	nan	nan	0.008028793304120993	0.4561800977180943	0.8028793304120992	0.8028793304120992	0.5692663079948674	0.40899367403604986	nan	nan	nan	nan	nan	nan	49.999999999999794	0.21081924166457594	6.760897531967707	428
1.1196741072351541	1.2845408730043408	1.1520551840425899	0.6016810631075713	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5054548956962774	0.5054548956962774	0.5054548956962774	0.5054548956962774	0.5054548956962774	0.008107223652139573	0.24503716119401653	0.8107223652139575	0.8107223652139575	0.8107223652139575	0.31616741778618107	nan	nan	nan	nan	nan	nan	0.008107223652139573	0.24503716119401653	0.8107223652139575	0.8107223652139575	0.8107223652139575	0.31616741778618107	nan	nan	nan	nan	nan	nan	49.0085888757341	0.21259319582424693	6.724506394518166	433
0.7476121068942536	0.6270870953427902	0.7974850555173354	0.22628581823858773	1.2757157097149234	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7796654809205074	0.7796654809205074	0.7796654809205074	0.7796654809205074	0.7796654809205074	0.008897586302076382	0.22954629621419195	0.4966266719762748	0.30183559869494553	0.8589069571685077	0.6888732928088418	nan	nan	nan	nan	nan	nan	0.008897586302076382	0.22954629621419195	0.4966266719762748	0.30183559869494553	0.8589069571685077	0.6888732928088418	nan	nan	nan	nan	nan	nan	47.44854273720474	0.21033514139660472	6.770881622178734	429
0.01	0.7380188881068971	0.902970129847055	1.3993985946808343	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.6267781223057907	0.6267781223057907	0.6267781223057907	0.6267781223057907	0.6267781223057907	0.008276645366936038	0.008276645366936038	0.5358510078509572	0.8276645366936037	0.7741200925852767	0.45223665075377373	nan	nan	nan	nan	nan	nan	0.008276645366936038	0.008276645366936038	0.5358510078509572	0.8276645366936037	0.7741200925852767	0.45223665075377373	nan	nan	nan	nan	nan	nan	36.18910607005128	0.22669911309180352	6.445501789475415	416
0.01	1.2588191371407242	1.0965650579690847	0.8338160952661583	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5936368323054617	0.5936368323054617	0.5936368323054617	0.5936368323054617	0.5936368323054617	0.007706293081957892	0.08844161821495439	0.7706293081957892	0.7706293081957892	0.7706293081957892	0.22013182240880688	nan	nan	nan	nan	nan	nan	0.007706293081957892	0.08844161821495439	0.7706293081957892	0.7706293081957892	0.7706293081957892	0.22013182240880688	nan	nan	nan	nan	nan	nan	39.3678107171054	0.2147188936374604	6.681297392550652	401
1.0715177916404959	1.0801217865845902	1.3505702945665037	0.01	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5812694530793743	0.5812694530793743	0.5812694530793743	0.5812694530793743	0.5812694530793743	0.00978331716853676	0.00978331716853676	0.9783317168536761	0.7838665288018054	0.6139180908587872	0.00978331716853676	nan	nan	nan	nan	nan	nan	0.00978331716853676	0.00978331716853676	0.9783317168536761	0.7838665288018054	0.6139180908587872	0.00978331716853676	nan	nan	nan	nan	nan	nan	43.90783151209517	0.2308536604669801	6.366632347883562	422
0.18984214151997184	0.01	1.1941211913503975	1.3176873434306002	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7314544863254785	0.7314544863254785	0.7314544863254785	0.7314544863254785	0.7314544863254785	0.008909600023456135	0.008909600023456135	0.17314052084494633	0.8909600023456135	0.8189670891197385	0.21846287429077854	nan	nan	nan	nan	nan	nan	0.008909600023456135	0.008909600023456135	0.17314052084494633	0.8909600023456135	0.8189670891197385	0.21846287429077854	nan	nan	nan	nan	nan	nan	48.53855128567663	0.20576504481972857	6.8662840086263675	424
0.303313757203819	0.7896003346832994	0.3670905704746083	1.1550068431129048	0.6736747866316782	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8257298269525404	0.8257298269525404	0.8257298269525404	0.8257298269525404	0.8257298269525404	0.008691932746686844	0.22467959836655266	0.0699953675286898	0.525542213202601	0.860471408369837	0.6502854439052778	nan	nan	nan	nan	nan	nan	0.008691932746686844	0.22467959836655266	0.0699953675286898	0.525542213202601	0.860471408369837	0.6502854439052778	nan	nan	nan	nan	nan	nan	45.183606401155586	0.2103727901013912	6.770104331162374	413
0.6459684175552525	1.2070403592725223	0.7734346764461948	1.4945404717150377	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.4900110589285729	0.4900110589285729	0.4900110589285729	0.4900110589285729	0.4900110589285729	0.010573797433981992	0.2423152990987605	0.6768286958968406	0.8710211607141327	0.8395402100733866	0.5024064319291324	nan	nan	nan	nan	nan	nan	0.010573797433981992	0.2423152990987605	0.6768286958968406	0.8710211607141327	0.8395402100733866	0.5024064319291324	nan	nan	nan	nan	nan	nan	48.45810454287445	0.21690512025566816	6.637301959224774	431
0.23914930120475042	0.22524947721310218	1.2275507768926164	1.1375949989867653	0.13664090190676442	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7523396198464586	0.7523396198464586	0.7523396198464586	0.7523396198464586	0.7523396198464586	0.07590563738675313	0.009775171768481406	0.1385937683160218	0.9775171768481407	0.6658486142517088	0.351026535756455	nan	nan	nan	nan	nan	nan	0.07590563738675313	0.009775171768481406	0.1385937683160218	0.9775171768481407	0.6658486142517088	0.351026535756455	nan	nan	nan	nan	nan	nan	47.1275553346105	0.20361639690031955	6.911872518922695	429
0.3092376162139498	0.7770006344018853	0.8775075737988646	1.0681508039101062	0.04339171478697864	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8341105681736847	0.8341105681736847	0.8341105681736847	0.8341105681736847	0.8341105681736847	0.008272247266637838	0.008272247266637838	0.23842626643971807	0.8272247266637839	0.6992687207542884	0.3436981614549469	nan	nan	nan	nan	nan	nan	0.008272247266637838	0.008272247266637838	0.23842626643971807	0.8272247266637839	0.6992687207542884	0.3436981614549469	nan	nan	nan	nan	nan	nan	50.00000000386326	0.21189937925751637	6.738703155187014	427
0.01	0.9059723169898181	0.4228398704848913	1.173843331126167	0.5579331561372868	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8328992081771878	0.8328992081771878	0.8328992081771878	0.8328992081771878	0.8328992081771878	0.009133853830150035	0.1597883568899332	0.009133853830150035	0.5760126099751491	0.9133853830150034	0.4881359929146399	nan	nan	nan	nan	nan	nan	0.009133853830150035	0.1597883568899332	0.009133853830150035	0.5760126099751491	0.9133853830150034	0.4881359929146399	nan	nan	nan	nan	nan	nan	46.81429772522068	0.21393452421898593	6.697191244143935	428
0.01	0.9141355735547033	0.7074240715985151	0.542469249240009	0.9475622727526849	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8439537553642749	0.8439537553642749	0.8439537553642749	0.8439537553642749	0.8439537553642749	0.009239531752143015	0.1277747546349143	0.4676617396519489	0.31768907946542685	0.898986518147932	0.5370546552003583	nan	nan	nan	nan	nan	nan	0.009239531752143015	0.1277747546349143	0.4676617396519489	0.31768907946542685	0.898986518147932	0.5370546552003583	nan	nan	nan	nan	nan	nan	41.451028490491446	0.20027909044026357	6.983643896002278	430
0.01	0.5868576079576783	1.1192779130954371	1.2845219253243314	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.6487043609897754	0.6487043609897754	0.6487043609897754	0.6487043609897754	0.6487043609897754	0.013113122959271683	0.03019171669623979	0.013113122959271683	0.9635945327086761	0.9223393971328223	0.1506340441028341	nan	nan	nan	nan	nan	nan	0.013113122959271683	0.03019171669623979	0.013113122959271683	0.9635945327086761	0.9223393971328223	0.1506340441028341	nan	nan	nan	nan	nan	nan	41.3789310601464	0.23339129596719102	6.319153444513411	417
0.01	0.38254330073885384	1.6197053262016983	0.6504534337070602	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7227536799005847	0.7227536799005847	0.7227536799005847	0.7227536799005847	0.7227536799005847	0.009809772580565956	0.009809772580565956	0.3344226811810452	0.9809772580565955	0.6676689227261184	0.15162322840191833	nan	nan	nan	nan	nan	nan	0.009809772580565956	0.009809772580565956	0.3344226811810452	0.9809772580565955	0.6676689227261184	0.15162322840191833	nan	nan	nan	nan	nan	nan	48.82703959151263	0.21044044086320116	6.7687079704663775	411
0.4600850354618813	0.5767992959542891	0.6708738995650414	0.4322429378852487	1.244490125566849	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8289769014506903	0.8289769014506903	0.8289769014506903	0.8289769014506903	0.8289769014506903	0.008739394153481881	0.19542994357487425	0.3096592886755794	0.30792187796980497	0.8032386802969099	0.8739394153481881	nan	nan	nan	nan	nan	nan	0.008739394153481881	0.19542994357487425	0.3096592886755794	0.30792187796980497	0.8032386802969099	0.8739394153481881	nan	nan	nan	nan	nan	nan	41.4928664939976	0.21634057416427166	6.6486202201654185	437
0.37961414118130554	0.9687293287184693	1.428128264590276	0.8124080369791774	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5675051934796844	0.5675051934796844	0.5675051934796844	0.5675051934796844	0.5675051934796844	0.008878484881049083	0.20307449209212536	0.688543086592407	0.8878484881049082	0.7462408355510598	0.16444230213568112	nan	nan	nan	nan	nan	nan	0.008878484881049083	0.20307449209212536	0.688543086592407	0.8878484881049082	0.7462408355510598	0.16444230213568112	nan	nan	nan	nan	nan	nan	50.000000000000014	0.20569906366247068	6.8676768519952835	434
0.01	0.7686278740735404	0.5374450763241323	1.0706216543498277	0.6680914504837654	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8807210363787181	0.8807210363787181	0.8807210363787181	0.8807210363787181	0.8807210363787181	0.00907634306545895	0.00907634306545895	0.32451911169445413	0.28678806568615406	0.9076343065458949	0.6565377023718452	nan	nan	nan	nan	nan	nan	0.00907634306545895	0.00907634306545895	0.32451911169445413	0.28678806568615406	0.9076343065458949	0.6565377023718452	nan	nan	nan	nan	nan	nan	49.99999998384525	0.20162310750061754	6.954596960116422	425
1.3817248714547588	0.562607331697418	1.5442191630406392	0.3533622602028022	0.35576926062903086	0.0317986626584053	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5448969934980076	0.5448969934980076	0.5448969934980076	0.5448969934980076	0.5448969934980076	0.02445245951324593	0.034703705595420055	0.7488386364032624	0.9702955111403547	0.6852033689478054	0.16557522023312768	nan	nan	nan	nan	nan	nan	0.02445245951324593	0.034703705595420055	0.7488386364032624	0.9702955111403547	0.6852033689478054	0.16557522023312768	nan	nan	nan	nan	nan	nan	39.846040194283624	0.24759254917317666	6.062624287216406	411
1.095610049010453	1.0241636566301517	0.9127867433264674	1.190690253134071	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5179590961148581	0.5179590961148581	0.5179590961148581	0.5179590961148581	0.5179590961148581	0.009714560304543932	0.009714560304543932	0.5415236599208183	0.9714560304543932	0.890091493308172	0.2865035832576762	nan	nan	nan	nan	nan	nan	0.009714560304543932	0.009714560304543932	0.5415236599208183	0.9714560304543932	0.890091493308172	0.2865035832576762	nan	nan	nan	nan	nan	nan	43.95696772126696	0.22366098000327136	6.504097765086247	434
0.3725900598183333	0.4477973369710829	1.042971469443079	1.349055201434554	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.6977325737002866	0.6977325737002866	0.6977325737002866	0.6977325737002866	0.6977325737002866	0.11739229479866971	0.02090210787691128	0.2577975458402116	0.8544923897004154	0.8733452482920476	0.18185561580062146	nan	nan	nan	nan	nan	nan	0.11739229479866971	0.02090210787691128	0.2577975458402116	0.8544923897004154	0.8733452482920476	0.18185561580062146	nan	nan	nan	nan	nan	nan	50.00000000925599	0.2105577551732193	6.7662875820045	431
0.5688180741743646	1.0660435412617686	1.3821466450292155	0.62684620723694	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5777980134970162	0.5777980134970162	0.5777980134970162	0.5777980134970162	0.5777980134970162	0.008417606541113046	0.19306673856741932	0.704608082414668	0.8417606541113046	0.6382741570472353	0.5331844930785333	nan	nan	nan	nan	nan	nan	0.008417606541113046	0.19306673856741932	0.704608082414668	0.8417606541113046	0.6382741570472353	0.5331844930785333	nan	nan	nan	nan	nan	nan	50.000000000630024	0.21175349132833038	6.741694204204976	428
0.01	1.181379487336374	0.6995176202354512	0.34637604751413403	0.8607067230045683	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8150150345976581	0.8150150345976581	0.8150150345976581	0.8150150345976581	0.8150150345976581	0.00968449400345387	0.13443217896445653	0.6415576676185936	0.39620247985923224	0.7900289346276466	0.47706896832821666	nan	nan	nan	nan	nan	nan	0.00968449400345387	0.13443217896445653	0.6415576676185936	0.39620247985923224	0.7900289346276466	0.47706896832821666	nan	nan	nan	nan	nan	nan	41.999337775451956	0.2085137654908325	6.808652688467205	407
0.42159955165416557	1.4150321394438712	0.5692852567053842	0.4646936620157748	0.42519795616288664	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7831739515998359	0.7831739515998359	0.7831739515998359	0.7831739515998359	0.7831739515998359	0.007405204887058512	0.37186563872343575	0.7405204887058512	0.44590025753197754	0.5832621543497511	0.4802528062979392	nan	nan	nan	nan	nan	nan	0.007405204887058512	0.37186563872343575	0.7405204887058512	0.44590025753197754	0.5832621543497511	0.4802528062979392	nan	nan	nan	nan	nan	nan	50.000000001204675	0.21810576174986296	6.613328614129576	435
0.41122470367450004	0.8804517519119568	0.5921575384779656	1.0144448693480177	0.16661319262288585	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8718560380586182	0.8718560380586182	0.8718560380586182	0.8718560380586182	0.8718560380586182	0.007353058511315671	0.1692877268468052	0.2127119925841664	0.7353058511315671	0.7353058511315671	0.3611845355824768	nan	nan	nan	nan	nan	nan	0.007353058511315671	0.1692877268468052	0.2127119925841664	0.7353058511315671	0.7353058511315671	0.3611845355824768	nan	nan	nan	nan	nan	nan	36.5081065477383	0.21259280912788148	6.724514294124255	427
0.3817434227689568	0.9892166569089836	0.95589030787653	1.2030851063263586	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5440090799585966	0.5440090799585966	0.5440090799585966	0.5440090799585966	0.5440090799585966	0.46758156560961006	0.00821133237303439	0.8211332373034389	0.8211332373034389	0.6975716220693733	0.3509322708995372	nan	nan	nan	nan	nan	nan	0.46758156560961006	0.00821133237303439	0.8211332373034389	0.8211332373034389	0.6975716220693733	0.3509322708995372	nan	nan	nan	nan	nan	nan	29.275779068762706	0.2427384922080998	6.1486135004606215	438
0.481984905438929	0.9131491156531247	1.248188168975171	0.8821171951848878	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.6335344469079672	0.6335344469079672	0.6335344469079672	0.6335344469079672	0.6335344469079672	0.0093226571870671	0.0093226571870671	0.7097340867525211	0.9322657187067099	0.529606680363208	0.3152396684508805	nan	nan	nan	nan	nan	nan	0.0093226571870671	0.0093226571870671	0.7097340867525211	0.9322657187067099	0.529606680363208	0.3152396684508805	nan	nan	nan	nan	nan	nan	50.000000002778975	0.20571363079072078	6.867369305655361	429
0.453366162174469	0.8175686154776682	0.7069731649580905	0.47081115944061797	0.957369016301969	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8356604918715321	0.8356604918715321	0.8356604918715321	0.8356604918715321	0.8356604918715321	0.010341077369046658	0.16412619425124486	0.4317141339957919	0.40752768827581043	0.8224404279083443	0.6201434943546321	nan	nan	nan	nan	nan	nan	0.010341077369046658	0.16412619425124486	0.4317141339957919	0.40752768827581043	0.8224404279083443	0.6201434943546321	nan	nan	nan	nan	nan	nan	38.66062615736668	0.20782478220802056	6.823026659489092	423
0.3966199398573048	1.2509347809100264	0.3646998377835056	0.8066985150436964	0.6655455194766097	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7519696723644476	0.7519696723644476	0.7519696723644476	0.7519696723644476	0.7519696723644476	0.15094009442448073	0.19483366911686514	0.5213733502618582	0.39907347304911867	0.7425512973116543	0.8238529670074118	nan	nan	nan	nan	nan	nan	0.15094009442448073	0.19483366911686514	0.5213733502618582	0.39907347304911867	0.7425512973116543	0.8238529670074118	nan	nan	nan	nan	nan	nan	43.60651349031658	0.22264477406492794	6.5238749420623865	423
0.7374008672869152	0.4968129594271032	0.8727391169869253	0.9239296946646259	0.18762531471615543	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8256735010588067	0.8256735010588067	0.8256735010588067	0.8256735010588067	0.8256735010588067	0.008528575760839084	0.25177254739203875	0.25799316447356346	0.7908213677923114	0.6950294734099564	0.32812503700390944	nan	nan	nan	nan	nan	nan	0.008528575760839084	0.25177254739203875	0.25799316447356346	0.7908213677923114	0.6950294734099564	0.32812503700390944	nan	nan	nan	nan	nan	nan	29.04324216639987	0.21625083249745897	6.650422119632328	426
0.01	0.7390490879520228	0.7608451915990733	0.8596672256306805	0.8534729817878042	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8002282834685893	0.8002282834685893	0.8002282834685893	0.8002282834685893	0.8002282834685893	0.010371991848214145	0.23601442506560086	0.24174074165098589	0.3736443911043983	0.8403256329610399	0.8215101582846259	nan	nan	nan	nan	nan	nan	0.010371991848214145	0.23601442506560086	0.24174074165098589	0.3736443911043983	0.8403256329610399	0.8215101582846259	nan	nan	nan	nan	nan	nan	45.38074704836795	0.21155012641988802	6.745867108032923	429
0.9121822177035539	1.0550578234411279	1.2779668127697452	0.7857386517171051	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5178981061700638	0.5178981061700638	0.5178981061700638	0.5178981061700638	0.5178981061700638	0.35432464705525235	0.13477597177072115	0.8172794742930336	0.8172794742930336	0.7157405695931645	0.4493962877685346	nan	nan	nan	nan	nan	nan	0.35432464705525235	0.13477597177072115	0.8172794742930336	0.8172794742930336	0.7157405695931645	0.4493962877685346	nan	nan	nan	nan	nan	nan	42.837434429280684	0.2200223532095691	6.575331947122695	422
1.0283444682404181	0.49286777478859334	0.7061939552617764	0.8419644467203626	0.33141411497960294	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8064246962069457	0.8064246962069457	0.8064246962069457	0.8064246962069457	0.8064246962069457	0.008239568713282113	0.4018718764786143	0.24225886615341996	0.5833478541196809	0.8239568713282113	0.4176959291990009	nan	nan	nan	nan	nan	nan	0.008239568713282113	0.4018718764786143	0.24225886615341996	0.5833478541196809	0.8239568713282113	0.4176959291990009	nan	nan	nan	nan	nan	nan	23.984421574019564	0.2253336723615457	6.471739053550779	426
0.01	1.3287806927310766	1.382478946729644	0.33491452764689245	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5930117869642214	0.5930117869642214	0.5930117869642214	0.5930117869642214	0.5930117869642214	0.008855126069054243	0.056632120929837576	0.7776536827120921	0.8855126069054242	0.6211240124484666	0.25189211800437317	nan	nan	nan	nan	nan	nan	0.008855126069054243	0.056632120929837576	0.7776536827120921	0.8855126069054242	0.6211240124484666	0.25189211800437317	nan	nan	nan	nan	nan	nan	50.000000000000014	0.20690650896061663	6.842258468827682	424
0.5796719092434589	1.2592961068317516	1.4072122731570236	0.1157149003629515	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5774821028949443	0.5774821028949443	0.5774821028949443	0.5774821028949443	0.5774821028949443	0.009762902934919547	0.24046482163232746	0.8326502352597792	0.9066706857062109	0.4216616298834474	0.41967847943420455	nan	nan	nan	nan	nan	nan	0.009762902934919547	0.24046482163232746	0.8326502352597792	0.9066706857062109	0.4216616298834474	0.41967847943420455	nan	nan	nan	nan	nan	nan	49.99999999999997	0.20571407188423368	6.86735999347354	435
0.01	0.9069021673825143	1.340039380488415	0.8506548407420548	0.10628059422297877	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.63685198472278	0.63685198472278	0.63685198472278	0.63685198472278	0.63685198472278	0.008355290353398187	0.008355290353398187	0.47581926111565975	0.8355290353398187	0.8355290353398187	0.3171031394372893	nan	nan	nan	nan	nan	nan	0.008355290353398187	0.008355290353398187	0.47581926111565975	0.8355290353398187	0.8355290353398187	0.3171031394372893	nan	nan	nan	nan	nan	nan	48.90784618744102	0.21465597804040146	6.682570121749599	435
0.28585200499710073	1.0911612208259673	1.4873461356976747	0.5577014849730776	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.570834184834542	0.570834184834542	0.570834184834542	0.570834184834542	0.570834184834542	0.011797683744994677	0.011797683744994677	0.5968798005156644	1.057406693070613	0.5916853341029605	0.35964366913466317	nan	nan	nan	nan	nan	nan	0.011797683744994677	0.011797683744994677	0.5968798005156644	1.057406693070613	0.5916853341029605	0.35964366913466317	nan	nan	nan	nan	nan	nan	49.99999999849109	0.20623259247618372	6.856426988293684	426
0.7731141628025784	1.055056473659493	1.2399560218395662	0.8819161655872736	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5493803685663966	0.5493803685663966	0.5493803685663966	0.5493803685663966	0.5493803685663966	0.047770776824897755	0.19214429263975455	0.774477859723738	0.774477859723738	0.774477859723738	0.37303243605912	nan	nan	nan	nan	nan	nan	0.047770776824897755	0.19214429263975455	0.774477859723738	0.774477859723738	0.774477859723738	0.37303243605912	nan	nan	nan	nan	nan	nan	50.000000002907846	0.20815322592742508	6.816168540944105	416
0.05776013841354227	0.5218105034874786	1.3803621846775636	0.9086484793153196	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7312948802058492	0.7312948802058492	0.7312948802058492	0.7312948802058492	0.7312948802058492	0.01001639054265617	0.01001639054265617	0.309578189391966	1.0016390542656168	0.6218172518199236	0.22853552482328138	nan	nan	nan	nan	nan	nan	0.01001639054265617	0.01001639054265617	0.309578189391966	1.0016390542656168	0.6218172518199236	0.22853552482328138	nan	nan	nan	nan	nan	nan	49.99999999346098	0.20228053820757733	6.94045899511166	425
0.7368625828149086	0.3120130831304385	0.8704010112204225	1.2918204287746422	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.7794164354876499	0.7794164354876499	0.7794164354876499	0.7794164354876499	0.7794164354876499	0.008914869153908033	0.008914869153908033	0.24280587010943494	0.8914869153908033	0.6832644738489866	0.363049352361149	nan	nan	nan	nan	nan	nan	0.008914869153908033	0.008914869153908033	0.24280587010943494	0.8914869153908033	0.6832644738489866	0.363049352361149	nan	nan	nan	nan	nan	nan	42.803411320802724	0.21113139962596172	6.754471732759079	437
1.4724684462067974	0.8273506272558927	1.4478599015704554	0.16417447612918837	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5269138059919574	0.5269138059919574	0.5269138059919574	0.5269138059919574	0.5269138059919574	0.08684390204758981	0.26603753036635935	0.9050444819192272	0.9050444819192272	0.40777848324077337	0.5206633787982778	nan	nan	nan	nan	nan	nan	0.08684390204758981	0.26603753036635935	0.9050444819192272	0.9050444819192272	0.40777848324077337	0.5206633787982778	nan	nan	nan	nan	nan	nan	39.14085211187908	0.21907790003498606	6.594014306407726	439
0.9684409346749443	1.1173238248667834	1.2701285157555489	0.5816951988355991	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5544173813630753	0.5544173813630753	0.5544173813630753	0.5544173813630753	0.5544173813630753	0.008739544878891928	0.36644651380259524	0.8739544878891929	0.8538515838114803	0.4504075145817188	0.3642362069556009	nan	nan	nan	nan	nan	nan	0.008739544878891928	0.36644651380259524	0.8739544878891929	0.8538515838114803	0.4504075145817188	0.3642362069556009	nan	nan	nan	nan	nan	nan	49.99999999999995	0.20488967200701066	6.884799327818765	415
0.01	1.1862137184724253	0.4633254526755184	0.8281464052543073	0.6624768505453815	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.803884562513014	0.803884562513014	0.803884562513014	0.803884562513014	0.803884562513014	0.010351364869089155	0.010351364869089155	0.4592957948701009	0.40319779909327275	0.8714587019784138	0.6197687405902254	nan	nan	nan	nan	nan	nan	0.010351364869089155	0.010351364869089155	0.4592957948701009	0.40319779909327275	0.8714587019784138	0.6197687405902254	nan	nan	nan	nan	nan	nan	42.43677570038425	0.21441538370932528	6.6874405843639595	423
0.01	0.9361347281198134	1.4423944637248547	0.5883311768946036	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.6652653049456541	0.6652653049456541	0.6652653049456541	0.6652653049456541	0.6652653049456541	0.008349431049965316	0.008349431049965316	0.6430792236042423	0.8349431049965316	0.6867889121825409	0.2453896034903514	nan	nan	nan	nan	nan	nan	0.008349431049965316	0.008349431049965316	0.6430792236042423	0.8349431049965316	0.6867889121825409	0.2453896034903514	nan	nan	nan	nan	nan	nan	50.00000000000004	0.2112330411645382	6.752381482921502	407
0.01	0.9330471649854968	0.5709909293894142	0.7777856358238137	0.7643181705820465	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.8738715167895003	0.8738715167895003	0.8738715167895003	0.8738715167895003	0.8738715167895003	0.009462753936382103	0.040627192231464986	0.21315509839409377	0.259447907248213	0.9462753936382101	0.6789215595075632	nan	nan	nan	nan	nan	nan	0.009462753936382103	0.040627192231464986	0.21315509839409377	0.259447907248213	0.9462753936382101	0.6789215595075632	nan	nan	nan	nan	nan	nan	40.65880186994173	0.21260082772626177	6.724350489554868	429
0.408158850202549	1.2287285585184036	1.3930183942645569	0.4255147496375018	0.01	0.01	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	0.5730597347895513	0.5730597347895513	0.5730597347895513	0.5730597347895513	0.5730597347895513	0.009705619397599818	0.1998942830313323	0.7068229320109544	0.9705619397599817	0.49815586705028286	0.4753895835646903	nan	nan	nan	nan	nan	nan	0.009705619397599818	0.1998942830313323	0.7068229320109544	0.9705619397599817	0.49815586705028286	0.4753895835646903	nan	nan	nan	nan	nan	nan	50.00000000847222	0.2047922115475563	6.886865640352577	439


==> data/theo_sys-5slice_pwl-td_detune-cool_osc-log_neg-sko-optim_results.7591523-combined.txt <==
coupling0	coupling1	coupling2	coupling3	coupling4	coupling5	pulse_duration0	pulse_duration1	pulse_duration2	pulse_duration3	pulse_duration4	norm_meas_weight0	norm_meas_weight1	norm_meas_weight2	norm_meas_weight3	norm_meas_weight4	norm_meas_weight5	detuning0	detuning1	detuning2	detuning3	detuning4	detuning5	amp_gain	min_eigval	eigval_err	gen_sqz	sml_sympl_eigval	log_neg	min_eigval_light	min_eigval_mech	num_feval
0.3888754562864155	0.6809016858964084	0.8300552423768448	1.0034285208809077	0.01	0.01	0.9551604321942416	0.9551604321942416	0.9551604321942416	0.9551604321942416	0.9551604321942416	0.007032061646697469	0.16084643732415363	0.3019462128053912	0.7032061646697468	0.7032061646697468	0.19227160275545335	-3.0	-2.488049364224234	-2.2712578331593103	-2.3226218698338537	-2.4158699157000694	-1.4921082177078218	49.99999999489135	0.21161142481460973	1.376749343343538e-12	6.744608886217367	0.22468911186132193	2.153997879778844	1325.5472371656806	1052.620811301292	801
0.4499054872023045	1.0327330349173165	0.9105599774853406	0.7427126417609039	0.01	0.01	0.816583267202585	0.816583267202585	0.816583267202585	0.816583267202585	0.816583267202585	0.00655771533822676	0.16212324348957347	0.6052562557907601	0.6557715338226761	0.6557715338226761	0.2635462799626283	-2.1652038323796066	-2.3528580691333776	-2.2793352838982184	-2.3105126097337356	-2.351194746188261	-1.3696278614417903	49.99999999999997	0.21167911479029886	1.3984484896053571e-12	6.743219893059146	0.23586063905417018	2.083993416366635	916.1864038763742	943.04785030623	801
0.3321093501975401	0.5624184898302844	0.7355686391943024	0.9561934551886907	0.42030882305053663	0.14657830789109155	1.012463826082164	1.012463826082164	1.012463826082164	1.012463826082164	1.012463826082164	0.008415269692782503	0.12146351825191104	0.2560538021916106	0.5114517082916958	0.8415269692782503	0.24738482404933662	-1.6954653877255836	-2.1356394263267524	-2.061102713763069	-2.170022733431526	-2.128730885558631	-3.0	49.99999999999995	0.19585987580811762	2.1400452109597845e-12	7.080545252096256	0.2113637844309464	2.2421998917607615	1430.894980046905	1121.5714577900455	801
0.33652673821871304	0.5273199308117134	0.7119886178423734	0.9625609119652206	0.4717027675646519	0.01	1.0333980209504765	1.0333980209504765	1.0333980209504765	1.0333980209504765	1.0333980209504765	0.008487028000513189	0.11663693677564649	0.23754390230968478	0.48940877348258527	0.8455655230807612	0.26560026678295273	-1.0700024737805394	-1.883760982918176	-1.9304064749572303	-2.074825389424141	-2.0732184289365003	-3.0	49.99999999999993	0.19726735891740171	9.748588951674947e-13	7.0494476986591605	0.21235320958939755	2.2354621805806034	1443.1980736306355	1177.668934642792	801
0.3668883243812027	0.5345592189131243	0.7397107745230016	0.9411525105410379	0.44831704506547276	0.01	1.0316131967204514	1.0316131967204514	1.0316131967204514	1.0316131967204514	1.0316131967204514	0.008295656187384936	0.1210313733149413	0.24462234970188126	0.4986276708274904	0.8295656187384935	0.28608601069902173	-2.1883447601430825	-2.207178728219662	-2.1346576868628135	-2.2096540238144993	-2.1682167209300767	-3.0	49.99999999999999	0.19762034188509273	3.00371516143865e-12	7.04168353707133	0.2122408527012566	2.2362257180085163	1475.5165301060879	1232.1686201150144	801
0.325006959416847	0.5413884017563702	0.7243457442023413	0.9627407622594027	0.43998352057606815	0.01	1.0338963165105468	1.0338963165105468	1.0338963165105468	1.0338963165105468	1.0338963165105468	0.008329832187968782	0.11826726506727092	0.24039502462740062	0.5012684584205377	0.8329832187968782	0.27180925913475623	-1.8742296699385903	-2.0586689863212104	-2.0425070671004675	-2.1529462822304737	-2.1294991404237016	-3.0	50.00000000000008	0.1982085294752711	2.713703574060374e-12	7.028776605251164	0.2122532924464414	2.236141162031015	1480.7021101576645	1213.8598631355378	801
0.323129264338531	0.5479627251911772	0.7395837579657772	0.9437336097856299	0.4505152790779272	0.1486859591523676	1.0151153628005123	1.0151153628005123	1.0151153628005123	1.0151153628005123	1.0151153628005123	0.008643911666110162	0.12057518178959833	0.2502305146209019	0.5022986445907417	0.8482666296087782	0.24975706603654715	-1.2807920679312852	-1.93439134405097	-2.0031926241827445	-2.1185085647705546	-2.0932773115666397	-3.0	49.999999997493106	0.19584951566926556	2.157893658625345e-12	7.080774981136924	0.211493113590524	2.241317406249206	1419.19455161879	1120.06356708561	801
0.3442854813027746	0.542125925657577	0.7371102070244081	0.9467697334036701	0.4479559488427034	0.01	1.0294999070240667	1.0294999070240667	1.0294999070240667	1.0294999070240667	1.0294999070240667	0.008339687779133695	0.1252214280535548	0.243958315789544	0.4992803755508046	0.8339687779133697	0.2744633015615559	-1.4998373003748762	-2.0107770199246824	-2.035570995500752	-2.1443782665176334	-2.1183622234455424	-3.0	49.99999999999988	0.19729631654211502	1.871966998145917e-12	7.04881022808461	0.21223952750729877	2.236234725966671	1466.7144453956369	1200.4995427464366	801
0.3266013279069674	0.5498663642289164	0.7234318704175888	0.9518077449092207	0.44361647310443925	0.01	1.0374391392748283	1.0374391392748283	1.0374391392748283	1.0374391392748283	1.0374391392748283	0.008275781789993305	0.12045939586442264	0.2395018688641512	0.4945177801253617	0.8275781789993304	0.2952535321958002	-2.578092608611402	-2.3024006339014034	-2.179057346364318	-2.2413922379626854	-2.1913160730588337	-3.0	50.000000000000256	0.1984201209446312	2.417168242557354e-12	7.024142899835226	0.21229742462382978	2.2358412248450388	1504.5780065866124	1253.1714357704682	801
0.3298256264330565	0.557334130135496	0.7360824533955562	0.9564031688524258	0.4245360382980789	0.15517010143225204	1.0121528673336684	1.0121528673336684	1.0121528673336684	1.0121528673336684	1.0121528673336684	0.0084962143758241	0.11885994056973699	0.25998444390339204	0.5019728906664251	0.8496214375824099	0.24179374818700414	-1.734181949678797	-2.128827920687238	-2.0542329580603385	-2.169865797021767	-2.1240816181186655	-3.0	49.99999999999995	0.195038015080796	1.6862858736962855e-12	7.098807315567219	0.2113686499812061	2.242166681603888	1427.0316335510922	1111.4537474101217	801
0.3764377610532001	0.6726234249073996	0.8268680311973318	1.0097082733540104	0.01	0.01	0.9607511025647918	0.9607511025647918	0.9607511025647918	0.9607511025647918	0.9607511025647918	0.007033969532883586	0.14343619346631298	0.3013867868702436	0.7033969532883586	0.7033969532883586	0.18988602033161972	-1.8344322740483197	-2.1875562650820375	-2.1151983480908223	-2.2039697327329066	-2.333772781008109	-1.3823884038364724	50.000000000000014	0.21061214049788135	1.4304177302779042e-12	6.7651659801629975	0.22476961390880826	2.1534810807969893	1338.1567714890252	1050.1902917342961	801
0.38370795564536503	0.6398346618440458	0.869016269976908	0.8779877007774888	0.24143443598826084	0.15072460689901596	0.9828710318733048	0.9828710318733048	0.9828710318733048	0.9828710318733048	0.9828710318733048	0.00689910347048179	0.1406602364199486	0.278642162124022	0.6899103470481791	0.6899103470481791	0.2584448281345763	-2.195099714485228	-2.246156817323651	-2.1572458739755533	-2.2427976518892265	-2.1970109701520966	-3.0	50.000000002074756	0.20520198273854945	1.0599167112500882e-12	6.878184472237157	0.2170730841752999	2.2037472438037122	1460.271251719632	1114.1694872730786	801
0.34257105268471116	0.5487554175025698	0.7176527926562216	0.9437999324832342	0.4625855543218062	0.01	1.0368290873540171	1.0368290873540171	1.0368290873540171	1.0368290873540171	1.0368290873540171	0.008382702057649526	0.1179915564360807	0.24684261699469143	0.4842325176444785	0.8382702057649527	0.28044852561821854	-2.3406591589136942	-2.2170518023593155	-2.128457726307458	-2.206624399240391	-2.1644976973414267	-3.0	50.00000000000011	0.19779148971420438	3.81334811757614e-12	7.037923985309109	0.21223922034195514	2.23623681392005	1494.7858080905582	1243.7827684878137	801
0.36878170135978694	0.5841450697674834	0.829852473881285	0.9407449757388597	0.2146208610030093	0.01	1.0217906619932238	1.0217906619932238	1.0217906619932238	1.0217906619932238	1.0217906619932238	0.006633726364425409	0.13437920674051584	0.24769663795330069	0.6633726364425409	0.6633726364425409	0.3671434120618498	-1.1765269548773205	-1.944144060611235	-2.012831798185007	-2.126723545965619	-2.2124021536781164	-1.8151751364083317	50.00000000000046	0.19882174799090802	1.7126770855986628e-12	7.015361123136776	0.21906376373046224	2.1905772331510933	1535.7468228141142	1293.3190612512062	801
0.40957579291634144	0.6657439550768384	0.8248451130845191	1.0163189095259018	0.01	0.01	0.9539337636000554	0.9539337636000554	0.9539337636000554	0.9539337636000554	0.9539337636000554	0.0070564874730923285	0.15157048856909192	0.30188191473149784	0.7056487473092329	0.7056487473092329	0.18712540389600335	-2.8084529563196563	-2.450874365897103	-2.246424289398832	-2.2963076123295787	-2.4075384486686437	-1.419647226266038	49.999999994533546	0.21112372757713027	2.300810654882295e-12	6.754629548650852	0.22465837296643434	2.1541952631081527	1330.0998777418065	1045.8861104566818	801
0.34257413936288444	0.5393294088037748	0.7067623196897139	0.961806472037646	0.46786674077914264	0.01	1.0319129016388127	1.0319129016388127	1.0319129016388127	1.0319129016388127	1.0319129016388127	0.008445072272848322	0.12055704540143174	0.2390013132012713	0.4901049366277526	0.8445072272848322	0.26657346372863416	-1.0	-1.9003688305873734	-1.9561238567435497	-2.1015364203696834	-2.0883383410398575	-3.0	49.99999999999997	0.1966674348430525	2.7370155509555817e-12	7.06267546734566	0.2123359203614413	2.2355796457177495	1444.9884555420324	1175.237288239771	801
0.4721444825039555	0.5031592243070266	0.7532973363295477	0.9768197868728536	0.38439161880499223	0.01	1.011748655754584	1.011748655754584	1.011748655754584	1.011748655754584	1.011748655754584	0.007888694740787792	0.11981993298242452	0.23199723551282903	0.5129852673823578	0.7888694740787792	0.41855371138157393	-2.714342932129643	-2.454627244319299	-2.2239313985065	-2.2904032320869154	-2.2251167694907084	-2.686735637103968	50.00000000000947	0.19815418129328496	1.4385999679150423e-12	7.0299675909339605	0.21465155284241821	2.2199314852511587	1511.4229275572077	1211.1031545070778	801
0.32699455492093105	0.5593143325651252	0.7512476857525763	0.9234639869320271	0.4617759771396119	0.01	1.0256363014370364	1.0256363014370364	1.0256363014370364	1.0256363014370364	1.0256363014370364	0.008346312137078081	0.11049757213706826	0.24882830245520263	0.4996973650711431	0.8346312137078081	0.28155002944601404	-1.3198147801051012	-2.0676865949657923	-2.041582605627562	-2.147196875140856	-2.116371636304404	-3.0	50.00000000000013	0.19697211448367102	3.5276365976967598e-12	7.055952529403116	0.21232301831180214	2.2356673100589055	1468.8220337199987	1192.8041936597597	801
0.3908564509991197	0.6064554041288229	0.8283397236914577	0.926617843632555	0.216855432479004	0.01	1.0148647187906321	1.0148647187906321	1.0148647187906321	1.0148647187906321	1.0148647187906321	0.006622780328665495	0.13626270358794285	0.2535842054708094	0.6622780328665495	0.6622780328665495	0.3784119215223581	-2.1423694133702673	-2.195061637175015	-2.1590549958628715	-2.2153969497045187	-2.2735293115674047	-1.8839002869240122	49.99999999999986	0.19959978910783988	1.9946450793340118e-12	6.998399219131257	0.21896221306642613	2.1912461735783255	1554.4991385575636	1314.8585387578623	801
0.3454734956678129	0.5523480752018834	0.7198373411562332	0.9666182588012241	0.4130661663454373	0.1320183632198943	1.0238614102458101	1.0238614102458101	1.0238614102458101	1.0238614102458101	1.0238614102458101	0.008366195157018603	0.12382266850804989	0.24772348962490792	0.5074183666360208	0.8366195157018602	0.25612531735182736	-2.7601454966777386	-2.4003351565848536	-2.208230535109137	-2.2748362874037378	-2.205490206990693	-3.0	50.00000000128146	0.19717911983347805	2.3329529509452584e-12	7.051390763178171	0.21162757757980774	2.240400454934385	1447.2048037249428	1176.6833307367324	801
0.3287035972068803	0.5364925280339842	0.7406668211809758	0.9373552901295018	0.4554175780992973	0.01	1.0381365450195028	1.0381365450195028	1.0381365450195028	1.0381365450195028	1.0381365450195028	0.008286848312169522	0.11908882576000247	0.23862877261919435	0.4948867089806874	0.8286848312169522	0.2915510172238518	-2.5844880613881918	-2.267826108923806	-2.1542292573767194	-2.2291630099938704	-2.1781621846193313	-3.0	50.000000000000284	0.19820675299516624	1.2725373460874602e-12	7.028815529860829	0.21228920345816227	2.2358970939382035	1501.6061541465758	1251.370850879552	801
0.39185105267423054	0.6095280122513028	0.8778721903489827	0.8756614579394525	0.2819478270904969	0.01	0.990731467461475	0.990731467461475	0.990731467461475	0.990731467461475	0.990731467461475	0.006836723046577948	0.1355596900568355	0.2733814115914825	0.6836723046577949	0.6836723046577949	0.288016690972763	-2.0740177884072373	-2.1868126483702675	-2.1350443633158287	-2.2229455116561225	-2.1944673599771463	-3.0	49.99999999837893	0.20422260125850328	2.3253339771266474e-12	6.898961963397695	0.21799606439227048	2.197626005449413	1478.675862616755	1164.5021065565882	801
0.3260564947790387	0.5457782889678389	0.7297034904661769	0.9554424426128991	0.43909960970556383	0.1332338105739439	1.0209642384961735	1.0209642384961735	1.0209642384961735	1.0209642384961735	1.0209642384961735	0.008930821671698647	0.11511849472891984	0.251270793939775	0.49857359977927007	0.8445486468641215	0.2588124769600006	-2.0641722563074145	-2.1531677952324353	-2.095592908591063	-2.1938406558811248	-2.1382279528968446	-3.0	49.99999999999999	0.19577667711433344	1.4248804595853976e-12	7.082390469754616	0.21140290944913231	2.241932862826412	1441.1749121230027	1146.7693667030708	801
0.3206953325454423	0.5637944712677576	0.7384183790865689	0.9555100571466059	0.42324271912173117	0.15584907852371047	1.0098640519771358	1.0098640519771358	1.0098640519771358	1.0098640519771358	1.0098640519771358	0.008495212686842864	0.11488791098514013	0.25798551524336466	0.5050788455014952	0.8495212686842863	0.24453682476671834	-1.5325016462129695	-2.0764392864792365	-2.033076002063952	-2.152907688308486	-2.1202975714190786	-3.0	49.999999998982474	0.195266990575206	2.3741960922011525e-12	7.09371166966565	0.2113780613141212	2.2421024460559145	1426.7972556872714	1108.3953333250704	801
0.2530864162372083	0.4497051081309254	0.6224997554358386	0.9572974832702011	0.47626215151834483	0.01	1.1782060491366646	1.1782060491366646	1.1782060491366646	1.1782060491366646	1.1782060491366646	0.007430040448691038	0.09480697466158	0.17558485274338825	0.4214158626900295	0.7430040448691038	0.4892034843649277	-2.9563973788834663	-2.1113170819909306	-2.1226570518624577	-2.1774090214448893	-2.1658576555298805	-2.329833638403439	49.99999999999988	0.2002346194784308	3.38837931951912e-12	6.984608332071756	0.21454292607675557	2.2206617616511264	1859.9784816148872	1689.6459018294836	801
0.3270935393033217	0.5530437917126143	0.7495686563849185	0.9448173999989768	0.41954005711395576	0.14567333022369483	1.0183721447144487	1.0183721447144487	1.0183721447144487	1.0183721447144487	1.0183721447144487	0.008356961091091636	0.11930474952591213	0.2591509256476498	0.5140792500023911	0.8356961091091636	0.24361652017774366	-1.9634602883635333	-2.149117432552659	-2.0868430311156008	-2.1862469893479117	-2.1381576510658853	-3.0	49.99999999999995	0.19647520767097795	1.9178750264153463e-12	7.066922435124217	0.21140430817131642	2.241923317437996	1438.3924760651084	1146.2899485486394	801
0.33430073350153916	0.5349216498977335	0.7322659110751321	0.9569419836536205	0.4375861323678024	0.01	1.035768633871544	1.035768633871544	1.035768633871544	1.035768633871544	1.035768633871544	0.008263048683174191	0.11160099327651361	0.2466936200968034	0.49644053376423664	0.826304868317419	0.29452129614994366	-2.9985618880475693	-2.373240563167177	-2.224926298234951	-2.269968259331604	-2.2154034943450327	-3.0	50.00000000000019	0.19897139036065353	2.312761569318167e-12	7.012093653075613	0.21238354566853435	2.235256096645256	1503.3376353403823	1260.0332337419595	801
0.3855802858082299	0.6875013175210907	0.8058017283847149	1.0402871728852328	0.01	0.17297232400395401	0.937893625823629	0.937893625823629	0.937893625823629	0.937893625823629	0.937893625823629	0.007443017395809068	0.1529167602334761	0.3059164424030337	0.6865925333336437	0.7375738089195922	0.1838876561262695	-3.0	-2.4783967284131037	-2.2574082529755604	-2.3216380959194716	-2.4109705010280758	-1.4442036200126196	50.00000000000006	0.2095645662576697	1.1337563492051284e-12	6.786821471638529	0.22173258070589036	2.1731073239183445	1273.6725355483181	1040.2723288628838	801
0.3372490722802998	0.557342371368898	0.7269698530539626	0.9603349348947453	0.4212231283995228	0.14427840037831527	1.0172219780762697	1.0172219780762697	1.0172219780762697	1.0172219780762697	1.0172219780762697	0.008419273234365912	0.11914358759910267	0.2587565233465792	0.505402316676294	0.8419273234365912	0.24790206261485562	-1.7226944717310768	-2.1457817904269962	-2.0738651168897384	-2.17931622847755	-2.1395014694516976	-3.0	49.99999999999993	0.19568719579299973	1.4342562540421653e-12	7.084375901742341	0.21137118350389777	2.2421493891685236	1427.020571920515	1133.5943519791563	801
0.15883576047932574	0.49935373457197385	0.7758188025297559	0.973881935858928	0.44183433168265684	0.14497999459284933	1.020048067598854	1.020048067598854	1.020048067598854	1.020048067598854	1.020048067598854	0.008603811374095396	0.008603811374095396	0.2663096301612217	0.4959361018365859	0.8603811374095397	0.2409945892795136	-1.0	-1.7852767537454657	-1.8755841831162052	-2.0529975319927734	-2.03558463524822	-2.951529069877022	49.99999999999993	0.19615325769906988	1.5943984874651939e-12	7.074044747433098	0.21403961764153398	2.2240502380507152	1423.8746693592147	1078.7584414005955	801
0.3580278213113665	0.5279355712549266	0.7314487301367391	0.9532283507103936	0.45017644240685795	0.01	1.0323067401111952	1.0323067401111952	1.0323067401111952	1.0323067401111952	1.0323067401111952	0.008333823309588515	0.12195398428292163	0.2401364554540355	0.49600339800305027	0.8333823309588516	0.2838347714206648	-2.261790453657971	-2.185581167367856	-2.103090995457094	-2.1915405479463628	-2.1573741817634136	-3.0	49.99999999999999	0.19780647847516722	1.0487710294812404e-12	7.037594886744238	0.21222946980530152	2.2363030946668054	1474.760792828155	1224.6797526310515	801
0.35514245445067105	0.5344220712674183	0.7358685834821163	0.9421552430207084	0.4567995921539089	0.01	1.0323055575551683	1.0323055575551683	1.0323055575551683	1.0323055575551683	1.0323055575551683	0.008359456422022687	0.12201033818869582	0.25068442964796855	0.48909557065813947	0.8359456422022685	0.2792919094293443	-1.918927299247032	-2.12319469343403	-2.0797057045102747	-2.179475272499401	-2.1410879727311016	-3.0	49.9999999999999	0.1969860094145202	1.1761675319212359e-12	7.0556461774621	0.21223137869900224	2.236290118433613	1472.0104873158064	1215.9693505994887	801
0.42297279704685736	0.6029486806288296	0.891367003725419	0.8673400411304318	0.2774690035272264	0.01	0.9841173695655949	0.9841173695655949	0.9841173695655949	0.9841173695655949	0.9841173695655949	0.006833289890785645	0.1413647287872247	0.2742853438260394	0.6833289890785644	0.6833289890785644	0.3008399931591615	-2.8312799010254524	-2.3535224031393582	-2.2527811149552313	-2.2901676192042446	-2.247873225574857	-3.0	49.99999999999993	0.20437964289227742	2.6740290472739923e-12	6.895623640159792	0.218008754590119	2.197542024334012	1473.112971479848	1175.1072813399865	801
0.37964784674194874	0.5752021975038167	0.8387668709647536	0.9390717000258854	0.20943351352652934	0.01	1.02022470095934	1.02022470095934	1.02022470095934	1.02022470095934	1.02022470095934	0.006632655559020107	0.1372354720275768	0.24593439754564606	0.6632655559020105	0.6632655559020105	0.3715339353534171	-1.0	-1.8754748787333972	-1.9786254756531152	-2.1041154102185433	-2.1934839899391676	-1.7837703979051214	50.00000000299866	0.19871543128530353	3.818865115539717e-12	7.017684063585417	0.21910610335050484	2.1902984227414883	1520.5563134109402	1278.9568132319248	801
0.33536641355564945	0.5434900301199014	0.7389518205083262	0.9457773603952532	0.4518988260267699	0.01	1.0281219696485453	1.0281219696485453	1.0281219696485453	1.0281219696485453	1.0281219696485453	0.00835080412780062	0.11614257297516582	0.2471204982075608	0.4995740720693082	0.8350804127800621	0.27449941270508726	-1.5499562637958677	-1.9850032313661945	-2.016873667563993	-2.1323569764518484	-2.1088202263728464	-3.0	50.00000000000008	0.1975971230864248	1.5560531682604505e-12	7.0421938280904905	0.2122391150280207	2.2362375297911714	1471.5655374102337	1195.8247336345928	801
0.526584372394767	0.8827107032397785	0.9394282753376855	0.9822158794476875	0.01	0.23895204787592111	0.7507249400765295	0.7507249400765295	0.7507249400765295	0.7507249400765295	0.7507249400765295	0.008108452924416283	0.20575383981761947	0.40159611724450733	0.8108452924416284	0.7216785447586022	0.2452697706102479	-3.0	-2.7995789700265217	-2.6022164284577713	-2.4053314051843593	-3.0	-1.0	49.99999999999997	0.21811609950783456	1.3366837787734732e-12	6.61312277248605	0.2336730613275039	2.097436670263157	829.4308934571031	684.4087034412131	801
0.4134592584650322	0.6417583011276823	0.8354385823222622	1.0221451276396254	0.01	0.01	0.9547443519935064	0.9547443519935064	0.9547443519935064	0.9547443519935064	0.9547443519935064	0.007190676024588704	0.14697489396602464	0.29917774919697543	0.6941848927917397	0.7190676024588704	0.18765592134079986	-2.7103051769232747	-2.364735647945216	-2.2158870220445874	-2.2820369660182234	-2.3857246663457357	-1.374842028547004	50.00000000000013	0.21156959761717495	1.9853651074986896e-12	6.745467399247756	0.2246521846775121	2.1542350031658404	1324.1057330886827	1033.4348539055445	801
0.40704563442898356	0.6045504895414158	0.877755731754037	0.872740592945637	0.27804538985573213	0.01	0.9939331904189722	0.9939331904189722	0.9939331904189722	0.9939331904189722	0.9939331904189722	0.0068445009549124025	0.14109030038253806	0.2663113283883253	0.6844500954912403	0.6844500954912403	0.2827150664190222	-2.3006311157410275	-2.2535844519390316	-2.1913120187244677	-2.2506533088410876	-2.218627825776925	-3.0	49.9999999982956	0.2036724572332687	1.513685609362447e-12	6.910676969711851	0.2179937018534054	2.1976416407847736	1473.1973247127519	1179.8982356333993	801
0.31156865312090765	0.5601530221695818	0.7305417691836826	0.9364369258339186	0.47313568151914	0.01	1.0278056687124855	1.0278056687124855	1.0278056687124855	1.0278056687124855	1.0278056687124855	0.00840645663301723	0.11488281155331713	0.25612348346408814	0.4885435577638071	0.840645663301723	0.2731585333356716	-1.0	-1.7843186050899578	-1.9096437165448492	-2.065138773902307	-2.056460655942731	-3.0	50.00000000000017	0.19735162232856823	1.5023049623943402e-12	7.047592991369784	0.21245398058182105	2.2347777203495833	1467.3380984474763	1169.884209275822	801
0.27522552605330675	0.5192338290426736	0.6476829953325403	0.9783933480880325	0.4421790834831334	0.01	1.1051878497803014	1.1051878497803014	1.1051878497803014	1.1051878497803014	1.1051878497803014	0.007749395152838497	0.10864886889145113	0.20673540905182253	0.4510541041032616	0.7749395152838496	0.43800045156198947	-3.0	-2.3070298261546953	-2.200007277737388	-2.2374681619214134	-2.1962972749531198	-2.5492816235639317	49.9999999999999	0.20185838420712454	1.7284300089952874e-12	6.949532074165642	0.21427418681875435	2.2224700329813	1726.766721330105	1531.100875643046	801
0.19392773762919538	0.3785224629556711	0.5689589119243461	0.9349149945104022	0.5354435636958095	0.01	1.2701721778298138	1.2701721778298138	1.2701721778298138	1.2701721778298138	1.2701721778298138	0.007131688678107618	0.07407843641918152	0.15160725811145942	0.3740275601472658	0.7131688678107618	0.5377416953232625	-3.0	-2.434485896262043	-2.238260238172548	-2.251562372125227	-2.2256049780787883	-2.317240141592722	50.00000000000013	0.19972573855763015	2.7828590798034116e-12	6.995659642066085	0.21480989622941526	2.2188676354922414	1960.0448580041211	1757.3121053303373	801
0.20237229190045136	0.5156289969556056	0.7625520105583791	0.9527942818362976	0.45479807302874603	0.01	1.0428235255334042	1.0428235255334042	1.0428235255334042	1.0428235255334042	1.0428235255334042	0.04558428536988931	0.008711921566677192	0.25742326518873143	0.4902096142494221	0.8330231916927978	0.29754054141145386	-3.0	-2.3869856037941	-2.214675711138523	-2.2716894777312984	-2.2096302512871686	-3.0	49.99999999999995	0.2006876010683535	1.280357786465693e-12	6.974794583741701	0.21482957446409584	2.218735479610189	1523.967111580907	1225.7027743008878	801
0.320716630694535	0.537284070379966	0.7571210519362945	0.9622529397115236	0.42004354097914415	0.15431714860781193	1.0062002400213892	1.0062002400213892	1.0062002400213892	1.0062002400213892	1.0062002400213892	0.008517333414828401	0.11226596135339333	0.25752409118954	0.5116283319199076	0.8516142504191695	0.2326408187560446	-1.0	-1.8747741141204315	-1.9529562477084887	-2.0982907514408895	-2.0825556465228967	-3.0	49.99999999999986	0.19534177364776487	1.6659977816828484e-12	7.092048733289222	0.2115486472984884	2.2409386341612008	1407.6894048754605	1083.6661349300014	801
0.3522533242514125	0.5527630565888858	0.7282440389948207	0.9532464366879175	0.44805742283681993	0.01	1.0226854501187843	1.0226854501187843	1.0226854501187843	1.0226854501187843	1.0226854501187843	0.008275528313242877	0.12403159586246992	0.2462728194012386	0.5062769876469279	0.8275528313242876	0.289773188434045	-2.458000239640853	-2.3006377271537444	-2.1576305306862285	-2.232257303784344	-2.1858675150256675	-3.0	49.99999999999993	0.19840526198157066	2.827824822875602e-12	7.024468139396236	0.21231401075581405	2.235728516008773	1487.1796218082234	1215.671472643905	801
0.34413094778666947	0.5679616652899238	0.7116883586892525	0.9525537645870975	0.4552737685847481	0.01	1.0255636666587618	1.0255636666587618	1.0255636666587618	1.0255636666587618	1.0255636666587618	0.008290233640927713	0.11945963743259268	0.2503387175659157	0.4961112405682994	0.8290233640927711	0.2995612131680364	-2.0056780448654776	-2.2108366647720303	-2.112554978283758	-2.1972904677163703	-2.1562256208902384	-3.0	50.000000000000014	0.19783277315402256	2.1766250030865325e-12	7.037017611668518	0.21227256273915854	2.2360101869423654	1485.416843647847	1208.8041089486953	801
0.31988372165945766	0.5412716653061379	0.71089062200181	0.9634237270974224	0.46141285802318505	0.01	1.034334058801048	1.034334058801048	1.034334058801048	1.034334058801048	1.034334058801048	0.009481035087632369	0.11597128089522406	0.24981828613867527	0.4832433535348628	0.8449760193231711	0.2652368955540876	-1.0	-1.8585558627033465	-1.9409046004645205	-2.0918333668302953	-2.0804136493443144	-3.0	50.000000000000014	0.19668957402992784	1.3630095791348734e-12	7.062186602193289	0.2123817960073882	2.2352679819250145	1455.3034375826198	1178.1787230035952	801
0.4003120690833251	0.6088284193240079	0.8673207232110285	0.8825400150153094	0.28661081970962926	0.01	0.9910115668897482	0.9910115668897482	0.9910115668897482	0.9910115668897482	0.9910115668897482	0.006825496318406897	0.13963455195477043	0.26307278787252236	0.6825496318406897	0.6825496318406897	0.30649383602370156	-2.7369302377389877	-2.3756649999767436	-2.2377498433298237	-2.284498701144093	-2.2447626220679844	-3.0	49.99999999838455	0.20429160527258924	1.3795509676843136e-12	6.897494789803601	0.21800139175936478	2.1975907494359666	1485.1219534765303	1186.2764919181027	801
0.3410104891832208	0.539923224699239	0.7529577298074137	0.9364956794723841	0.4475184021126897	0.01	1.0281662980992394	1.0281662980992394	1.0281662980992394	1.0281662980992394	1.0281662980992394	0.008586613763401757	0.12243624063628623	0.24484444550707413	0.5050600228834808	0.8317334348546302	0.271381847889525	-1.3966228436053947	-1.9760281718882697	-2.010736195300078	-2.126368365814608	-2.1038877464228682	-3.0	50.000000000000256	0.1974784080044856	2.230496029028685e-12	7.044803825546636	0.2122782202035101	2.2359717369095664	1464.8315477457754	1195.3593525549013	801
0.35252166562750603	0.6880930926511498	0.8255219870014062	1.039659190659488	0.01	0.17180956542196388	0.9304489935208202	0.9304489935208202	0.9304489935208202	0.9304489935208202	0.9304489935208202	0.007381115498243527	0.14493720242247282	0.3105225725954372	0.6891722516874713	0.7381115498243527	0.19418100237523325	-2.5612537146486574	-2.3584935972372447	-2.1854161231818634	-2.277784573953382	-2.373134026116339	-1.3950126678427912	50.00000000501485	0.20955534465724884	2.400896904851147e-12	6.7870125811550865	0.22178689007221045	2.172754005252456	1236.5110002123888	1031.5431792821469	801
0.19498322399659312	0.4665830425682977	0.7953999322143721	0.9527730392458923	0.45924235436765376	0.01	1.0407494486960212	1.0407494486960212	1.0407494486960212	1.0407494486960212	1.0407494486960212	0.008410634830340543	0.008410634830340543	0.2593081828204127	0.4868597065085924	0.8410634830340543	0.2850692767511778	-2.3913699794035654	-2.203523061692424	-2.1331674149489435	-2.219123034431199	-2.1659909078020165	-3.0	49.99999999999995	0.19964258046427769	2.2916749207676432e-12	6.9974682533089085	0.21488382875971582	2.2183711791109886	1477.49726852588	1192.786747215218	801
0.20563970210858673	0.5059232931119511	0.7927749119170697	0.9538302200523165	0.448937539336988	0.16055749677943415	1.0080410679894494	1.0080410679894494	1.0080410679894494	1.0080410679894494	1.0080410679894494	0.048378046680436444	0.008538941964621747	0.2801933452510838	0.49929778591871277	0.8538941964621745	0.26075193448740663	-2.182752981685684	-2.072163639288294	-2.036466139360879	-2.1626247067735047	-2.1160084245479007	-3.0	49.99999999999942	0.19557827074458503	1.956398413065228e-12	7.086793981165923	0.2138337496741437	2.2254385213197287	1422.3631928732004	1084.2042232135755	801
0.3460453738984617	0.5579735818862314	0.739299546528041	0.9438853516239978	0.43145430487095454	0.1376086702571298	1.0154684072358875	1.0154684072358875	1.0154684072358875	1.0154684072358875	1.0154684072358875	0.00842154066550033	0.12131781596788362	0.2562804751122297	0.5065349484602004	0.8421540665500329	0.25021307498172946	-1.6447428697273279	-2.0784356770739736	-2.055003974888942	-2.1577670898574857	-2.119110684946585	-3.0	50.00000000000006	0.19583885670634432	7.439427283101201e-13	7.081011349081807	0.21137483172322571	2.242124488789842	1431.1515014873592	1134.6739213654553	801
0.3156017609443712	0.5618820475498902	0.7374840253266771	0.9606947258883825	0.42305324546216944	0.15927245369339843	1.0079087227803236	1.0079087227803236	1.0079087227803236	1.0079087227803236	1.0079087227803236	0.008499055160502332	0.11776035384222926	0.25611634826074947	0.5104593999748257	0.8499055160502331	0.235720848858567	-1.0	-1.9867164680462375	-1.9916004875346356	-2.116939634231282	-2.095107845931783	-3.0	49.99999999999995	0.19539330199037191	1.6780013077795554e-12	7.0909032781519254	0.2114384627558512	2.2416902537404373	1413.327896280657	1092.2470432686346	801
0.4039140540596482	0.6588260617908372	0.8378856997046166	0.9703158929500395	0.1452459879525941	0.01	0.9566088858498596	0.9566088858498596	0.9566088858498596	0.9566088858498596	0.9566088858498596	0.00699275802750254	0.14879254501612513	0.2842849518253067	0.6992758027502539	0.6992758027502539	0.2547581496631131	-2.626919688638858	-2.3295545765820456	-2.218892041158556	-2.251526347832587	-2.3875233889403376	-1.0	50.00000000341759	0.20997686584435563	1.2197268732520295e-12	6.77828550930769	0.22125536055119	2.176215685807286	1414.263688397725	1185.7905058959595	801
0.31919921126935735	0.7464473954422154	0.8244329203699391	1.0046481144903139	0.01	0.01	0.9334130031450986	0.9334130031450986	0.9334130031450986	0.9334130031450986	0.9334130031450986	0.007148068618270394	0.15736207153629594	0.31982643150316087	0.7025236334996716	0.7148068618270393	0.19060168801265953	-1.474931501251126	-2.103069539530804	-2.0764866524994807	-2.1796194407122886	-2.32400287826164	-1.3971333163788384	50.000000000000036	0.21479100789717806	1.6025750641250959e-12	6.679839040822588	0.22502000528548374	2.1518748256976656	1219.7984391494026	1049.0107832928984	801
0.4117799069321355	0.5118656826230337	0.7451956292093289	0.9341572470385326	0.46773284932102366	0.01	1.026397738091427	1.026397738091427	1.026397738091427	1.026397738091427	1.026397738091427	0.008412459140027737	0.12050396178691233	0.246881653663369	0.48581720972393666	0.8412459140027736	0.2878484846773549	-2.1976114786834566	-2.1795295616301593	-2.103526683081345	-2.198808076897917	-2.149943177115739	-3.0	49.999999999999794	0.19615680635060143	2.665847384496501e-12	7.073966178978214	0.21234750587869408	2.235500931234169	1450.6397596314735	1199.695543709647	801
0.17978872482232253	0.49662905662979523	0.7901794227560884	0.9396643476821134	0.4828088889370778	0.01	1.0314080971880506	1.0314080971880506	1.0314080971880506	1.0314080971880506	1.0314080971880506	0.008503576445663637	0.008503576445663637	0.26473364433117474	0.48414502228644996	0.8503576445663636	0.276133409064238	-1.0	-1.8357553270216391	-1.9442967247752947	-2.0889530426881766	-2.062580569128271	-3.0	49.9999999999997	0.19832031390868587	2.480920688977542e-12	7.026327988224143	0.21484733491854374	2.218616213626791	1463.988842336293	1146.0119380186195	801
0.32991397449454224	0.562687178620166	0.7422052867139524	0.9381541537125003	0.4441844084061603	0.01	1.0259686998797635	1.0259686998797635	1.0259686998797635	1.0259686998797635	1.0259686998797635	0.009292490438035504	0.11493332144222813	0.24811598277474095	0.5037676286363307	0.8261872430444233	0.29511892843378873	-2.0906634837011486	-2.162419523438859	-2.099867068998379	-2.1797659990462313	-2.1541674198335663	-3.0	49.99999999999995	0.19837789645634055	1.3113275574906193e-12	7.025067191869504	0.21230944651838304	2.2357595307942004	1493.3935832327213	1222.994954249801	801
0.35725454601958445	0.6088080707146618	0.7357757132978083	0.9415527805971703	0.4078193686409537	0.01	1.011082878897851	1.011082878897851	1.011082878897851	1.011082878897851	1.011082878897851	0.008185740196342044	0.1298646756032953	0.26411723772949147	0.5184743548329664	0.8185740196342044	0.288459944812403	-2.3547817669718993	-2.306862802190726	-2.181493996130416	-2.237118398131865	-2.1979404584986564	-3.0	49.99999999999999	0.19891794068435684	1.8768890354686528e-12	7.013260454887255	0.21254678616111405	2.2341476501868067	1506.2414288253278	1207.9168927486242	801
0.3689906738087506	0.6266561613095829	0.7524008308597987	1.0442283776061703	0.1769109092305021	0.01	0.9825591809931075	0.9825591809931075	0.9825591809931075	0.9825591809931075	0.9825591809931075	0.007713460997213118	0.1302888655172045	0.2703831343765743	0.6192075291183925	0.7713460997213117	0.23376696764071214	-1.0	-1.9893560527404892	-1.9943779993402768	-2.096268223234039	-2.2635304604319466	-1.0	50.00000000420074	0.20814225200334496	1.37580080934753e-12	6.816397508825171	0.2199042566011091	2.1850525647377896	1383.4420959243037	1187.7526322198107	801
0.35962055985488556	0.5362466245547691	0.714061065134077	0.9752730450993409	0.42521959674321225	0.14073530765253092	1.019699499248327	1.019699499248327	1.019699499248327	1.019699499248327	1.019699499248327	0.008501032217860813	0.1312012880397403	0.24085908534183278	0.4965479776829695	0.8501032217860814	0.25265320182185735	-2.1550398296584494	-2.202049577712638	-2.1105825350978753	-2.202866732208136	-2.1583078693556437	-3.0	49.999999999999794	0.19577196409035866	1.8129493042816877e-12	7.082495020765142	0.2114349037299114	2.2417145380273227	1419.7143205317373	1141.4149299733808	801
0.35427764089621927	0.5403510833090672	0.723288958439804	0.9501966768578113	0.4470201471547611	0.01	1.0367506625743879	1.0367506625743879	1.0367506625743879	1.0367506625743879	1.0367506625743879	0.008612680471690783	0.12506514779209524	0.23749708303664327	0.4900409185533083	0.83565420907118	0.282519452387766	-2.923997236565389	-2.3718283551899075	-2.2164404566724842	-2.26446864349581	-2.205126041141575	-3.0	49.99999999999999	0.19839062382340272	3.2763156509119887e-12	7.024788569700474	0.21235927934471133	2.23542094418601	1501.7469116058653	1259.6931182716366	801
0.3893942845503331	0.5464569321801778	0.7084619718687803	0.9445328386542489	0.4558940071697109	0.01	1.0373012048606656	1.0373012048606656	1.0373012048606656	1.0373012048606656	1.0373012048606656	0.008495729026723466	0.1305445559907225	0.23659666151303807	0.4855788074250699	0.8301864020081633	0.30484824572164365	-2.9234584381744453	-2.4370661667846076	-2.250583797888851	-2.2873293135616044	-2.219692709351679	-3.0	49.99999999999993	0.1979326274106493	3.780470378199097e-12	7.034826103592983	0.21245203204321667	2.2347909522027365	1494.1854049428157	1268.839040463015	801
0.33494138828600317	0.5541977589317141	0.752402648874383	0.9525312689051129	0.42207798554793385	0.1540759918804487	1.0048500731906354	1.0048500731906354	1.0048500731906354	1.0048500731906354	1.0048500731906354	0.008419322049068425	0.1197034440838289	0.25915257728712104	0.5174596629590329	0.8419322049068424	0.24586125088931063	-1.0	-1.9593250001532347	-1.9757993341684796	-2.1139756600972976	-2.092052570442311	-3.0	49.99999999999993	0.1953439922519278	2.9306466837225157e-12	7.0919994083519144	0.21146556092384908	2.2415053683269526	1408.4406315689469	1085.9750490987728	801
0.01	0.39964236586939944	0.846205336077235	0.9000396688314988	0.5036790282114219	0.01	1.0783963425034353	1.0783963425034353	1.0783963425034353	1.0783963425034353	1.0783963425034353	0.007932833297284173	0.02916739954853825	0.22153782088926158	0.4693809106941005	0.7932833297284174	0.4139422232189394	-3.0	-3.0	-3.0	-2.706250792282863	-2.5367201469445355	-3.0	49.99999999999984	0.21391157294445598	2.151201240914894e-12	6.697657187947403	0.22378737405728313	2.159799452222675	1422.26523951471	1201.676159487498	801
0.3604007876775748	0.5356856660819966	0.7161508289724049	0.9681315224403649	0.42517499326763764	0.13917096184209718	1.0248332525967017	1.0248332525967017	1.0248332525967017	1.0248332525967017	1.0248332525967017	0.008503107383095893	0.126170918410126	0.25015356266398586	0.4891962120988252	0.8503107383095893	0.2496319817111261	-2.5283538879872474	-2.3214201277916127	-2.17749695452117	-2.253256974044392	-2.182701822621071	-3.0	49.99999999999993	0.19549955593188373	1.948398939907367e-12	7.088542247466387	0.211570392955149	2.2407903432639915	1429.4666325987093	1160.0963812664568	801
0.3393954535658456	0.5405377007676201	0.7338597772398664	0.9640167242982299	0.4271794494550263	0.14306399206981324	1.015011350894541	1.015011350894541	1.015011350894541	1.015011350894541	1.015011350894541	0.008470998243505608	0.12020754880672593	0.253240953805045	0.5004326692194212	0.8470998243505609	0.25443600798333044	-1.8907401286489558	-2.1416992595162974	-2.0949251392990242	-2.185480662739623	-2.143729455463724	-3.0	50.000000000000036	0.1958339467271814	1.5374350622564403e-12	7.081120234704609	0.21138342439681565	2.2420658424717703	1423.5916240578501	1132.6786546120175	801
0.3376107722074148	0.5659409885257163	0.7331028405290274	0.9367876382990824	0.4544718654512949	0.01	1.0257400622941912	1.0257400622941912	1.0257400622941912	1.0257400622941912	1.0257400622941912	0.008321207043128859	0.12530208704287796	0.24765721168217816	0.4951691846727789	0.8321207043128859	0.2922496009941862	-2.0844299186791626	-2.19603595360854	-2.123343511998382	-2.2027200323225116	-2.1601002013032033	-3.0	49.99999999999993	0.19761538945128904	1.3966794426205686e-12	7.041792374127422	0.21224736226732097	2.236181470284556	1492.9047942361926	1217.5016542830929	801
0.3319711316673884	0.5763127716211379	0.7255870986325648	0.9486994751019056	0.4208117962601695	0.14111052979469077	1.0191057858196668	1.0191057858196668	1.0191057858196668	1.0191057858196668	1.0191057858196668	0.008356835607176448	0.11831362744615144	0.2607891943821645	0.5040820833924269	0.8356835607176447	0.26390117013904707	-2.2605664439422344	-2.275510016056465	-2.1450966135673166	-2.2243552695198328	-2.1678118782504985	-3.0	49.99999999999995	0.19646676289366732	1.4492450793805638e-12	7.067109104936158	0.2114671750326403	2.241494356331188	1452.5786828861822	1160.020256860564	801
0.34852375123807083	0.5160626249191451	0.7302309422214691	0.9601922620856983	0.4447132418804533	0.01	1.0386844782724225	1.0386844782724225	1.0386844782724225	1.0386844782724225	1.0386844782724225	0.008300519367791805	0.11727939100646541	0.23599245708196434	0.49928259779875905	0.8300519367791805	0.28075135658152894	-2.6566591380374835	-2.244248059755315	-2.1551761006324957	-2.2255161702102884	-2.1813191795884257	-3.0	50.000000000000036	0.1986846984102403	1.4422578849372221e-12	7.0183557854638075	0.21229100433304937	2.2358848554342825	1484.126414329291	1250.0688841391025	801
0.3608918756292106	0.5521114558736959	0.7194458202709001	0.9437789467536605	0.4540096713208754	0.01	1.033581768908005	1.033581768908005	1.033581768908005	1.033581768908005	1.033581768908005	0.008359763008288393	0.12542148299056607	0.24298534849514786	0.4867122052485391	0.8359763008288394	0.28874316641308057	-2.39618715449844	-2.275786891116998	-2.1571182519739147	-2.2288235664873395	-2.1830907073382626	-3.0	50.000000000000256	0.19738736125688822	1.5623228850935862e-12	7.046806587186445	0.2122751052165891	2.235992907282824	1489.7779952728843	1241.4162941153122	801
0.3129330829247098	0.5544514595315598	0.7282702646580336	0.9566837644358638	0.43880615055208877	0.01	1.031758245252332	1.031758245252332	1.031758245252332	1.031758245252332	1.031758245252332	0.0082674639878912	0.12289601951408807	0.23906977185930334	0.5033401358966813	0.82674639878912	0.2890260780862654	-2.4345162827987106	-2.2729960746372653	-2.1595765196165546	-2.228361122810538	-2.1814700194750176	-3.0	49.99999999999999	0.1987852014093002	4.148407054201875e-12	7.016159498456592	0.2123064284968297	2.235780039140612	1503.0847120954497	1234.320538290546	801
0.4076014314244275	0.5884999365045998	0.9133094861064389	0.8613137617455463	0.2745778904356204	0.01	0.9837564546130043	0.9837564546130043	0.9837564546130043	0.9837564546130043	0.9837564546130043	0.00686043965140943	0.13783032503597029	0.271150655706714	0.686043965140943	0.686043965140943	0.2929743103087358	-2.580948618239677	-2.3276227499018995	-2.2318050204711946	-2.2865474881786745	-2.2384266664926096	-3.0	50.000000000000014	0.204555886785339	1.4610829020137095e-12	6.891880176977455	0.2180663883979677	2.197160677171295	1460.2602788600457	1155.2761443286602	801
0.36948169680425863	0.5776693447716928	0.8747241268973344	0.8781353222287642	0.29160528050870393	0.01	1.0130459473791633	1.0130459473791633	1.0130459473791633	1.0130459473791633	1.0130459473791633	0.006510642822144982	0.11574647904898194	0.25867318317566906	0.6510642822144983	0.6510642822144983	0.44137487449580626	-2.490761945232521	-2.2923680342261887	-2.2140731688409465	-2.2631368421700664	-2.2258751618769415	-2.4517449975839556	50.00000000169306	0.20306506454358003	1.6613443561915442e-12	6.923647864966981	0.21922041346543536	2.189545948805527	1598.4101722669818	1299.525349145275	801
0.3379786696517788	0.5476606323657085	0.73416510764749	0.9484164998093368	0.45814765342079566	0.01	1.0234577669861198	1.0234577669861198	1.0234577669861198	1.0234577669861198	1.0234577669861198	0.008383576159807653	0.12161361015326484	0.2512575381992347	0.4915291336704583	0.8383576159807652	0.28438182276815	-1.4868287469577166	-2.032030023953711	-2.0267732675617953	-2.1378651196029264	-2.114389053067363	-3.0	50.00000000000017	0.19703546952988338	1.2016392046403088e-12	7.054555868611584	0.21223762526905834	2.2362476564608476	1465.5779741680738	1183.31064188333	801
0.31694133038118205	0.5385113647594859	0.7337564148982555	0.9493945368528106	0.44608402448303125	0.01	1.0388793710025783	1.0388793710025783	1.0388793710025783	1.0388793710025783	1.0388793710025783	0.008317279676873159	0.11486735165839101	0.24195723197452296	0.49802593140700635	0.8317279676873159	0.27264972149276107	-1.6763590131222834	-2.1265034939583503	-2.0664846340864056	-2.1771383755625124	-2.133805828285741	-3.0	49.99999999999988	0.19738021385521598	1.870666005964037e-12	7.0469638481826475	0.21228386654919632	2.2359333634646674	1477.9439312836284	1218.247617594933	801
0.3695982117409919	0.5309262450135341	0.7141171537178597	0.9574232023460543	0.44538432116456717	0.01	1.0403563972549343	1.0403563972549343	1.0403563972549343	1.0403563972549343	1.0403563972549343	0.008525732267674892	0.11680043416861514	0.23979277224985746	0.4880872570312018	0.8380877297520732	0.2741534839933061	-2.251531417942017	-2.166279353804758	-2.0984197203292285	-2.191498743682343	-2.15049664572247	-3.0	50.00000000000013	0.19748252634903907	1.030901739571236e-12	7.044713255864491	0.2122589284860563	2.2361028541284287	1477.1772583517202	1237.3413499127585	801
0.38072815072759697	0.617235407381191	0.8782666035104445	0.8772686251243428	0.25381271142775663	0.15811127797546606	0.9857234114500525	0.9857234114500525	0.9857234114500525	0.9857234114500525	0.9857234114500525	0.006888654472600387	0.14372267748380008	0.28343960800825474	0.6888654472600387	0.6888654472600387	0.24750609333259158	-2.103548006590232	-2.197084283729189	-2.1476509954135237	-2.2272077512213966	-2.1863724206644357	-3.0	49.999999999999595	0.20466783704210573	1.9399220070071997e-12	6.889504000957181	0.21705461444454638	2.2038700011816243	1447.1591427526007	1123.2029179339995	801
0.3794076115850309	0.6806835890199903	0.8142163976347269	1.0380851949122405	0.01	0.18033771997170098	0.9382308545314331	0.9382308545314331	0.9382308545314331	0.9382308545314331	0.9382308545314331	0.007329428084354304	0.1408186172848595	0.3121996825680264	0.6910291753287993	0.7329428084354304	0.18169394382135745	-3.0	-2.4612773902148306	-2.2534473531939505	-2.320944450692037	-2.4081720128060122	-1.4343936353894726	49.99999999999993	0.20937491199584193	1.8082560562017813e-12	6.7907535816106535	0.2217560754149906	2.1729544645391026	1273.1940545684042	1041.36359710363	801
0.16323594191859603	0.3079598551427118	0.4667797879992412	0.8250440595935791	0.66718743096719	0.01	1.4524373613548196	1.4524373613548196	1.4524373613548196	1.4524373613548196	1.4524373613548196	0.006428237673261297	0.06505295178806297	0.11562749294235099	0.2801346648379217	0.6428237673261298	0.6428237673261298	-1.5396618714393482	-1.9381602270283635	-1.9548023233084098	-2.0517096178423304	-2.0756112408942116	-2.1544012242172412	49.99999999999999	0.1995910235968884	3.6163939177390614e-12	6.998589945616774	0.21570519790703424	2.21286715295391	2250.777408895219	1962.5320400308674	801
0.3756951986631264	0.5290075182743459	0.732233007125993	0.9487022497068066	0.4409185923278822	0.01	1.03572158346924	1.03572158346924	1.03572158346924	1.03572158346924	1.03572158346924	0.008251939218946982	0.12068671407506477	0.2409733269195807	0.5016285181887	0.8251939218946982	0.2883896183231661	-2.7127154176220856	-2.3425371642443222	-2.1891224142651327	-2.2586600755225192	-2.2003008486457825	-3.0	49.99999999999999	0.19804432702076913	1.6804584366449711e-12	7.032375934458158	0.21233995990374202	2.2355521997152064	1483.2292693566485	1249.1913330532827	801
0.36398985588310073	0.688203395161981	0.8277901088931062	1.0386811323575118	0.01	0.1716176415182926	0.9270666895695465	0.9270666895695465	0.9270666895695465	0.9270666895695465	0.9270666895695465	0.007444116357662004	0.14284975061039693	0.3068281770421558	0.6909359661591347	0.7444116357662004	0.18553986312629403	-2.7088084045029195	-2.3281227951149903	-2.1852285559926328	-2.2750614020593574	-2.3691924008522447	-1.395119089292953	49.99999999999988	0.20995777776672617	2.669511143883168e-12	6.778680325354256	0.2217989644791638	2.1726754649344597	1228.9571137888347	1035.536207204434	801
0.3278764813749304	0.5657777851217789	0.7331699610325143	0.9608857559617746	0.40576111545837407	0.1263095467226882	1.0186533879937782	1.0186533879937782	1.0186533879937782	1.0186533879937782	1.0186533879937782	0.008398280776460963	0.11560115999518067	0.24584049991420664	0.5033215739695341	0.8398280776460962	0.27333999007497556	-2.957815747655567	-2.617984722549709	-2.2935900285176416	-2.333087778254623	-2.2471613050470727	-3.0	50.00000000113957	0.19677194105512405	2.2682241545240517e-12	7.06036830262982	0.21215814386329657	2.236788036170619	1456.9704412101712	1166.7928667814972	801
0.3287911443651055	0.5066772631306452	0.7262498074546105	0.9670262884358114	0.466006229947362	0.01	1.0343253834254036	1.0343253834254036	1.0343253834254036	1.0343253834254036	1.0343253834254036	0.008429795597358247	0.10902437720469313	0.24591274918526843	0.484648864231142	0.8429795597358248	0.2762544049637629	-1.6381788953095713	-1.9502659521297403	-2.0076902944928854	-2.131341682548188	-2.1015255819272434	-3.0	49.9999999999999	0.19726259286342318	1.1495480325783793e-12	7.049552627115623	0.21235804918071924	2.23542930151627	1457.8422717449123	1188.7830872268423	801
0.3093839011960143	0.5588777680248134	0.7362761008962094	0.9419576733109012	0.4488114553169728	0.01	1.0317730562547567	1.0317730562547567	1.0317730562547567	1.0317730562547567	1.0317730562547567	0.008331606045403612	0.11622922251207185	0.2484040911261817	0.4944702333487051	0.8267900745753777	0.3009981050228543	-3.0	-2.489976934549371	-2.2928252924992734	-2.3068813745155934	-2.238431438277463	-3.0	50.00000000000011	0.19920093519885773	1.0785075337445398e-12	7.007086270029326	0.21255195215770023	2.2341125855912916	1521.3330440719312	1262.5800468763912	801
0.33900990693702676	0.5661302404094811	0.7457852094478241	0.9442064459697264	0.4340963248556989	0.1452107971801861	1.0047031667459188	1.0047031667459188	1.0047031667459188	1.0047031667459188	1.0047031667459188	0.008456473796240462	0.12468092491696617	0.2617312177310384	0.5085506128886469	0.8456473796240461	0.24966127916629022	-1.3001386185486228	-1.953574015327903	-1.9877756714137425	-2.117806364379252	-2.08898238968157	-3.0	50.00000000085511	0.19570076462637825	1.4967056285581056e-12	7.084074774980128	0.21145474519625448	2.2415791590451657	1427.063682204757	1097.9356371501426	801
0.3836432836043079	0.6998086667510154	0.8321649838548926	1.010229284429484	0.01	0.01	0.938167570060488	0.938167570060488	0.938167570060488	0.938167570060488	0.938167570060488	0.0072011197719071465	0.15317358018730323	0.31335208677557247	0.6980056346604344	0.7201119771907146	0.18948729029523062	-3.0	-2.564564529364101	-2.3074634568934718	-2.346104731000091	-2.445139048579746	-1.447833248290031	49.9999999950424	0.21270888159191417	1.9018195093527985e-12	6.7221437589027015	0.22468408813956714	2.154030136702322	1277.8970243560464	1032.1805351227108	801
0.3612705839114613	0.5253053336144359	0.7262741083185711	0.9522180988115999	0.46866791433739685	0.01	1.0287543846137999	1.0287543846137999	1.0287543846137999	1.0287543846137999	1.0287543846137999	0.008468629476988922	0.11293506933901672	0.25048093942124344	0.4866549593030351	0.8468629476988921	0.26438264210515916	-1.0	-1.778683640303038	-1.8936294959696474	-2.049138318683495	-2.0468103531929707	-3.0	50.00000000000011	0.19700923806534526	2.7128028429439013e-12	7.055134086265489	0.21249332014271685	2.234510604923833	1439.0889824981807	1159.0205743295805	801
0.37303532838905884	0.7193587113626826	0.8454285017022649	1.0001531093567826	0.01	0.1752939962356528	0.921346991953017	0.921346991953017	0.921346991953017	0.921346991953017	0.921346991953017	0.007132815373589704	0.15223666761288926	0.32566694276782016	0.7132815373589705	0.7132815373589705	0.18922072793985167	-2.823721749352889	-2.351096850550076	-2.2334973520312165	-2.298052460947143	-2.400132905670792	-1.3931802838943044	49.99999999562367	0.2129876272526033	1.8874810482770847e-12	6.716456245987832	0.2220005924503829	2.171364568203473	1232.397913381655	1061.8169622245566	801
0.33939730823647796	0.5631004031548565	0.6997107104012443	0.9563802788714808	0.46111486838886867	0.01	1.0325322077562065	1.0325322077562065	1.0325322077562065	1.0325322077562065	1.0325322077562065	0.008350898395265942	0.12382136537803934	0.24092861855916167	0.4871859693888735	0.8350898395265941	0.29551755506372174	-2.4427236512198127	-2.2510623648120323	-2.1673616647923244	-2.225269586914507	-2.180979388497043	-3.0	50.00000000000011	0.19839086648577126	1.3112155313783442e-12	7.02478325761157	0.2122907147902492	2.23588682312127	1500.2585936232776	1241.6030495814398	801
0.37164078302677206	0.673331064019307	0.8109345219238363	1.0298297514471328	0.01	0.01	0.9583152433178395	0.9583152433178395	0.9583152433178395	0.9583152433178395	0.9583152433178395	0.007879476113757949	0.1530536275189713	0.3027943577654818	0.6849784467878063	0.7231700869983296	0.18275095313533105	-2.569985449023941	-2.4298383680203197	-2.235703913185392	-2.295635019298307	-2.402980793662426	-1.458265321518102	50.000000005457984	0.2108996854263848	2.76772653599862e-12	6.759240680447105	0.22462911208136455	2.1543831808011524	1318.3741832674925	1041.9844944843323	801
0.3258238460938879	0.535420935138432	0.7300497873267929	0.9393776701972113	0.4758327266026693	0.01	1.0356342436416	1.0356342436416	1.0356342436416	1.0356342436416	1.0356342436416	0.010069187670310646	0.11489689661022609	0.24915432333635587	0.4837388989222631	0.8425370015586723	0.27007918855226226	-1.2805496416633753	-1.9509878655387018	-1.9897704947879977	-2.1183591165289113	-2.0925903376267607	-3.0	49.999999999999815	0.1967264864291042	2.2161553603581017e-12	7.061371645564196	0.21228679056895872	2.235913491771982	1462.6389018571915	1197.8176960205099	801
0.34086575778598316	0.5542005311257078	0.7315043072994889	0.9328918689404595	0.4675064395212175	0.01	1.0302040356067625	1.0302040356067625	1.0302040356067625	1.0302040356067625	1.0302040356067625	0.008462676185611855	0.1224157514177018	0.25114826519848704	0.49674874455058704	0.8351939167182947	0.2681158104298657	-1.0	-1.8713037176645464	-1.9422069771890134	-2.0846708223517294	-2.073423835202062	-3.0	49.99999999999984	0.19716972837637498	1.975136026358727e-12	7.051597618505183	0.21234112438293695	2.235544287950723	1456.1862347745985	1184.0422569662164	801
0.3860714233267874	0.668009111702309	0.817094080592721	1.0337331164869115	0.01	0.01	0.9505757263875115	0.9505757263875115	0.9505757263875115	0.9505757263875115	0.9505757263875115	0.0072257931740194944	0.14378781827271886	0.3068471856097304	0.693301669377698	0.7225793174019495	0.17941426635860336	-2.950070795486762	-2.4720274553858728	-2.262937391925771	-2.307436166257397	-2.4201305723114173	-3.0	49.99999999442907	0.21153096703363222	2.5150648170156742e-12	6.746260451808476	0.22487496450803207	2.152805041110839	1290.6689906640925	1039.1974218599967	801
0.36757316911034105	0.6551833916122081	0.801558860330596	1.050380660552838	0.01	0.24004953333752527	0.9520004688028033	0.9520004688028033	0.9520004688028033	0.9520004688028033	0.9520004688028033	0.007928882543811222	0.14428504173088558	0.3045069960201703	0.6789325658140318	0.7575703443620498	0.10257300509068765	-3.0	-2.471682279395286	-2.242937531930962	-2.303842045137268	-2.3673478165940587	-3.0	50.0000000053764	0.21175020723330243	1.5468198444707564e-12	6.741761559666266	0.22201807079455327	2.1712509877504065	1216.6622100616428	986.24341270971	801
0.35303075885784474	0.5316345888380597	0.7484359788933935	0.9398850318585729	0.450604473654105	0.01	1.029440947827941	1.029440947827941	1.029440947827941	1.029440947827941	1.029440947827941	0.00829182280578644	0.12191808930786918	0.24386717252937973	0.5012268352782986	0.829182280578644	0.2862816063589971	-2.159218758231917	-2.2057466324930144	-2.139342484068058	-2.2167395785943804	-2.1664165350336404	-3.0	50.00000000000006	0.1976163008807	2.627761896397753e-12	7.041772343913575	0.21227442956550605	2.2359974992485996	1477.0660417140616	1222.5373361548095	801
0.3065141119544453	0.7318853441353768	0.83231213886955	1.0285623180882386	0.01	0.2798524188315478	0.9100821124649797	0.9100821124649797	0.9100821124649797	0.9100821124649797	0.9100821124649797	0.007737248101318111	0.144135672864957	0.3268606235897112	0.6890601521428245	0.7737248101318112	0.10024906178889294	-1.0	-1.9229395776691962	-1.9468430446052676	-2.117752039787189	-2.2170256609300223	-3.0	49.99999999605364	0.21290969805803772	1.1173886757017878e-12	6.718045559540435	0.2221943409955739	2.1701060212818115	1054.625787456378	960.6493586745412	801
0.33013230141569155	0.5607724787636199	0.7322984737332622	0.9511993016510712	0.4316656061815111	0.11858604295924555	1.0186025762638782	1.0186025762638782	1.0186025762638782	1.0186025762638782	1.0186025762638782	0.008427097071116635	0.11938668259984618	0.25252189559611443	0.4987402847929446	0.8427097071116635	0.26526469143055603	-2.5315063094798758	-2.315498986736608	-2.1646184974152174	-2.2454042217885806	-2.1768362361377642	-3.0	50.000000000000014	0.19609294522038284	2.614186568949914e-12	7.075380305391093	0.21152742554699536	2.241083367071562	1460.9028683607703	1161.9398640061538	801
0.25106977736378944	0.4950650665667628	0.6573234574993112	0.9738924273723293	0.43449553926748524	0.01	1.126444525280379	1.126444525280379	1.126444525280379	1.126444525280379	1.126444525280379	0.007597668519862717	0.09775346951822983	0.19314665714665935	0.45005808565704275	0.7597668519862718	0.4601714302114144	-1.0	-1.5764561163818618	-1.824498719527033	-1.9857222438730122	-2.0209463909506185	-2.2588526704655285	49.99999999999988	0.19944805865571277	2.517790610955875e-12	7.001701865750726	0.21468529276358692	2.2197047336105835	1776.3480650595245	1559.8354292399076	801
0.34105264338115504	0.5555421932833647	0.7449750274762271	0.9346155421398297	0.43619731416250807	0.01	1.0325895429078813	1.0325895429078813	1.0325895429078813	1.0325895429078813	1.0325895429078813	0.008256349375514477	0.12139587494536354	0.24590590162345577	0.502789716030076	0.8256349375514477	0.28482050209162824	-2.6076019417686402	-2.1919717774577747	-2.130254279410256	-2.2048650170669153	-2.1659539917620285	-3.0	49.99999999999997	0.198785973746201	2.110806714040654e-12	7.016142624916699	0.21233995113174647	2.2355522593145145	1507.8849933728218	1248.3707301047557	801


==> data/theo_sys-5slice_pwl-td_detune-cool_osc-sgen-sko-optim_results.7591232-combined.txt <==
coupling0	coupling1	coupling2	coupling3	coupling4	coupling5	pulse_duration0	pulse_duration1	pulse_duration2	pulse_duration3	pulse_duration4	norm_meas_weight0	norm_meas_weight1	norm_meas_weight2	norm_meas_weight3	norm_meas_weight4	norm_meas_weight5	detuning0	detuning1	detuning2	detuning3	detuning4	detuning5	amp_gain	min_eigval	eigval_err	gen_sqz	sml_sympl_eigval	log_neg	min_eigval_light	min_eigval_mech	num_feval
0.01	0.4589008726840864	1.1546132801420876	0.934853445471753	0.7803006742846204	0.6156650318484544	0.6339753924680036	0.6339753924680036	0.6339753924680036	0.6339753924680036	0.6339753924680036	0.010287942647840356	0.010287942647840356	0.26748613047393194	0.7917652801763272	1.0056089718100831	0.24171447257910278	-3.0	-3.0	-2.1846515626531176	-1.5834194620423976	-1.9790618891198886	-1.0	50.00000000000008	0.13586852053823498	1.0185438016648928e-12	8.668811535705084	0.37773083259367274	1.4045695451190765	299.47652451846005	281.8473184184171	801
0.01	0.48441689770235413	1.1910398503729662	0.857188423587026	0.8702301864624613	0.580466308202983	0.6188932056215529	0.6188932056215529	0.6188932056215529	0.6188932056215529	0.6188932056215529	0.009940704081076055	0.009940704081076055	0.27504011064454414	0.8209688923649068	0.9940704081076054	0.2604285973596554	-2.9876286313921705	-3.0	-2.1923118081100985	-1.623006070758953	-2.0704182131377107	-1.0	49.9999999999999	0.13670778821516852	8.093667148605252e-13	8.642067430581982	0.368852676344057	1.438883391198347	301.87531311626344	307.1963129460864	801
0.38310840816086705	1.0729067816639106	1.1826182105660625	0.01	0.01	0.11413861315961156	0.8440087381720147	0.8440087381720147	0.8440087381720147	0.8440087381720147	0.8440087381720147	0.008835178214449051	0.16093976081703507	0.8835178214449051	0.6727118859122152	0.22288643903637445	0.13644937404951915	-3.0	-1.9167671717864696	-1.1970650161568654	-1.0	-2.982626445035092	-1.4243089418139567	49.9999999999999	0.15676109791880782	1.0334397047115698e-12	8.047617034842512	0.5200604851360928	0.9432486706119918	383.5260468820776	84.54055341473563	801
0.01	0.6779730343930204	1.301299583028391	0.8157675749572852	0.01	0.01	0.7724908662205946	0.7724908662205946	0.7724908662205946	0.7724908662205946	0.7724908662205946	0.009620283305980993	0.027278886551112505	0.410060328475433	0.9620283305980992	0.5458653514194217	0.21914714539576058	-3.0	-1.9505355262324386	-1.3720911890496328	-1.0	-1.0	-2.6570016683556927	49.9999999999999	0.16089061398576543	9.47049743470387e-13	7.934692909729901	0.5818339135966566	0.7813207050291122	380.255367384415	64.16131580360697	801
0.01	0.5419832467533162	1.108914228284248	0.9381115214384574	0.8149762667914858	0.6359054990516284	0.619688288481038	0.619688288481038	0.619688288481038	0.619688288481038	0.619688288481038	0.010174958969151614	0.010174958969151614	0.2855652466701432	0.8044227405584552	1.0027691975103712	0.263119052309799	-3.0	-3.0	-2.1544496052924056	-1.5810241006298125	-2.0101300016932795	-1.0	50.000000000000036	0.13600863923272186	8.640342450463904e-13	8.664335044832063	0.37338495678560624	1.4212642905369266	298.5297751994125	299.7054129326651	801
0.3839474454196381	1.1528706299333185	1.102856921638268	0.01	0.01	0.01	0.8426186396812413	0.8426186396812413	0.8426186396812413	0.8426186396812413	0.8426186396812413	0.008839560336293711	0.20507079078238988	0.8839560336293711	0.6588783825502732	0.2197520264868658	0.11449080918824173	-3.0	-1.8796286484544509	-1.1093436258554579	-1.0	-2.4951253959778317	-1.7371037888106053	49.99999999999986	0.15617131551027616	7.991157803882826e-13	8.063987314035924	0.5469585727638859	0.8704965290202547	351.42936240167836	76.42710761128494	801
0.01	0.5758071797209999	1.1706376324135461	0.973873957513634	0.6427237105651666	0.6479371285228936	0.6236543542563595	0.6236543542563595	0.6236543542563595	0.6236543542563595	0.6236543542563595	0.0097950449703668	0.0097950449703668	0.2841576265389969	0.8507315845237232	0.9572916579114135	0.2550824955633121	-3.0	-3.0	-2.227241651835744	-1.64053514935651	-2.0037492220025515	-1.0	50.00000000000048	0.1364541869748535	7.323638432523928e-13	8.650131338513454	0.3606394213090548	1.4713709892469184	351.3992189047513	296.0081344531341	801
0.01	0.4643959994932475	1.151972371138774	0.9524956272972092	0.7564870711442766	0.5869435172181929	0.6384904211185172	0.6384904211185172	0.6384904211185172	0.6384904211185172	0.6384904211185172	0.009925780655758953	0.009925780655758953	0.2653668063194983	0.8079530015568721	0.9925780655758953	0.21691459629988732	-2.831324114880292	-3.0	-2.221137019064723	-1.600933083482398	-1.9994002783074891	-1.0	49.99999999999986	0.13600028096595157	3.6285892938959216e-13	8.664601944103978	0.3735094096622975	1.4207835062178737	308.26516308494564	282.20184196165076	801
0.01	0.5244667573753141	1.2004116088027899	0.8857945739647922	0.7951536492253829	0.6113294456188949	0.6158522411532649	0.6158522411532649	0.6158522411532649	0.6158522411532649	0.6158522411532649	0.009868805442616603	0.009868805442616603	0.31959869425707216	0.8270943606919826	0.9868805442616603	0.22093579808333155	-2.825346836528966	-3.0	-2.203556690173712	-1.5973602484809737	-2.019490467404602	-1.0	50.00000000000008	0.13665281391763429	9.80112775244021e-13	8.643814210052117	0.37440887115130095	1.4173134767011757	315.0555431466698	284.92557405040685	801
0.48721865007138404	1.0252878359974194	1.2504289698491902	0.775706855119561	0.01	0.5859904943559294	0.6000552572416497	0.6000552572416497	0.6000552572416497	0.6000552572416497	0.6000552572416497	0.010223325355267612	0.13729438244304015	0.5691795924128542	1.0223325355267612	0.6322879331583962	0.1486139813776054	-3.0	-1.7895351088939169	-1.2559461751242715	-1.0	-2.522507687868513	-3.0	49.99999999999999	0.15145589792204137	7.569800406040297e-13	8.19713809916972	0.3972526229629131	1.331871349515974	436.530553933743	136.3982937009339	801
0.01	0.5097974640281208	1.0917981357575224	0.9746955865759778	0.7844646072461182	0.6245687445172532	0.6306132396398844	0.6306132396398844	0.6306132396398844	0.6306132396398844	0.6306132396398844	0.010154982066608694	0.010154982066608694	0.2648598409217376	0.7894593923002812	1.0154982066608693	0.23516638499646395	-3.0	-3.0	-2.1854183734263	-1.5894912744900982	-1.9908571144626064	-1.0	49.99999999999993	0.13595167616795106	1.115780591244991e-12	8.666154335637605	0.3736943896611235	1.4200691904377252	299.20763758198575	294.2708224828861	801
0.01	0.7976602256205116	1.2979888154106904	0.8259510749259849	0.01	0.20308770409902616	0.7179161225391233	0.7179161225391233	0.7179161225391233	0.7179161225391233	0.7179161225391233	0.010844788996436275	0.04145554059924747	0.42191534045555273	0.9671593261776055	0.6064038624462521	0.23751822888499205	-3.0	-1.9537651017625879	-1.3865673840391541	-1.0	-1.0	-1.0	50.00000000104404	0.1592119385743394	1.0610498259017528e-12	7.980243696224817	0.5668874153810615	0.8188658524875766	350.82725909761575	65.19557835990706	801
0.010609861544063558	0.8721982783560588	1.3245562639100577	0.7371158177188396	0.1709607599548889	0.16008472006484867	0.6907227079455626	0.6907227079455626	0.6907227079455626	0.6907227079455626	0.6907227079455626	0.009686868461944087	0.058151869910202984	0.4710537676559718	0.9686868461944088	0.606830204640408	0.2437731966342498	-2.9106760339798776	-1.875356663285823	-1.3469747829499394	-1.0	-1.0	-1.0	50.00000000000068	0.16034256627051957	7.006858964370481e-13	7.949511698330126	0.5367916971564908	0.8975657381104325	374.4752761922731	91.04310233105528	801
0.06060139107844549	0.8248791706947213	1.2585936576206995	0.9450221207423042	0.01	0.5285390347319121	0.6600240121406306	0.6600240121406306	0.6600240121406306	0.6600240121406306	0.6600240121406306	0.009734917014467872	0.05653314078658614	0.40887726924047213	0.9734917014467871	0.7040494019703936	0.22636004868223208	-3.0	-1.7840250951821062	-1.2751416073612147	-1.0	-1.6759220815382998	-2.9157254797657544	50.000000000000014	0.15299079739999993	3.310980179053383e-13	8.15334691787619	0.4198532954343794	1.252042783477414	460.46768532288576	134.51950680801568	801
0.01	0.6542567612777059	1.1340855740032452	0.8821548800681726	0.8329332031980273	0.6151220803907133	0.6020395289265339	0.6020395289265339	0.6020395289265339	0.6020395289265339	0.6020395289265339	0.009658340546413057	0.029083907226788795	0.3268609589910165	0.8456280828390438	0.9658340546413056	0.2929941152672316	-3.0	-3.0	-2.1233162243893076	-1.574259608403814	-2.035549795300034	-1.0	50.000000000000036	0.1365295073414154	4.767967757331616e-13	8.647734768968538	0.36966375978103505	1.4357144799446373	317.08616089772113	309.75398556950324	801
0.01	0.4572157442307616	1.1602934288529643	0.9609348645320397	0.7506937912096059	0.6154630695203434	0.6311846951077079	0.6311846951077079	0.6311846951077079	0.6311846951077079	0.6311846951077079	0.009953992934596758	0.021360402467687545	0.24939824279652426	0.8088877705617226	0.9953992934596758	0.25899156090079223	-3.0	-3.0	-2.157915638730728	-1.592478369781132	-1.980635776854285	-1.0	50.000000000000014	0.1358612539950786	9.21516043259223e-13	8.669043812024563	0.3722484656781802	1.4256621925220085	312.9342978500729	286.8115363815889	801
0.4449705502699246	1.0697157822798873	1.2117367039889473	0.8035394256443935	0.01	0.5518443419787407	0.6000823414919008	0.6000823414919008	0.6000823414919008	0.6000823414919008	0.6000823414919008	0.010180728089913663	0.13706669100400826	0.573780454704811	1.0180728089913662	0.6295703178693159	0.16633332976196208	-3.0	-1.797248236189618	-1.28577002876873	-1.0	-2.5500985332421617	-3.0	50.000000000000014	0.15143272903471336	2.0632751857640056e-13	8.197802509718187	0.3944410691523352	1.3421183221326545	434.01374163785124	144.24272578415454	801
0.01	0.49343524976324243	1.1161413403234046	0.9772153882104454	0.7729439943587159	0.652599750215681	0.6232369528903081	0.6232369528903081	0.6232369528903081	0.6232369528903081	0.6232369528903081	0.01013951192106392	0.021333432410328746	0.261744586588057	0.7977978544895484	1.013951192106392	0.2545129546950882	-2.9289806105586678	-3.0	-2.1312222958682145	-1.5810942312070544	-1.987460030043058	-1.0	49.9999999999999	0.13590464900987825	7.680287885426113e-13	8.66765686720026	0.3729224122215733	1.423052590805358	302.84061803724626	290.688561805703	801
0.31876445720334856	1.0258323302709764	1.2310543283400497	0.8411179050842206	0.01	0.5698127112350443	0.6102025979150105	0.6102025979150105	0.6102025979150105	0.6102025979150105	0.6102025979150105	0.010211530995733398	0.12516966585766978	0.5267465719010344	1.0211530995733398	0.6455484235273565	0.17816856311190618	-3.0	-1.733628448561361	-1.237132168446896	-1.0	-2.272742574159967	-3.0	49.999999999511296	0.15161426223768648	5.43027383705447e-13	8.192599430325618	0.3968000825740859	1.333515768937746	465.1087486967701	147.23874677585158	801
0.01	0.4374298992532127	1.1290366729648624	0.9930019855426817	0.7510278199915329	0.6047578490153735	0.6366183664369531	0.6366183664369531	0.6366183664369531	0.6366183664369531	0.6366183664369531	0.010991729589874911	0.010991729589874911	0.2437479765319153	0.8003058516991285	1.0044075447317702	0.23608158426778048	-3.0	-3.0	-2.2149667191992757	-1.6259718451534046	-2.0198846837408553	-1.0	50.00000000114703	0.13596861438375446	5.916950165999488e-13	8.66561328195961	0.367323968880221	1.4448750560015822	309.86160681540736	297.7331177395166	801
0.4800530156391572	1.1509894464915387	1.0672797512818388	0.01	0.01	0.01	0.8442592035520795	0.8442592035520795	0.8442592035520795	0.8442592035520795	0.8442592035520795	0.009150943022689623	0.2137163339878832	0.9029813570272759	0.629383480938228	0.22074863312773207	0.11657964516034539	-3.0	-1.7822860649575674	-1.0230127675051122	-1.0	-1.2985466979578413	-3.0	49.99999999912978	0.15617021657717345	9.63053248402176e-13	8.064017874210185	0.5644894853691587	0.8249813864259319	340.6005579081253	71.03780231284397	801
0.01	0.8918094286036922	0.9941900345849399	0.9382894500652961	0.8608773733313742	0.6651332718988174	0.560906057797454	0.560906057797454	0.560906057797454	0.560906057797454	0.560906057797454	0.009732991027815835	0.09727665248590146	0.3830273993867122	0.8583190039448952	0.9732991027815834	0.35148185621379996	-2.920490361913701	-3.0	-2.0611438404282296	-1.6284293576910773	-2.0819861314926396	-1.0	50.00000000000021	0.1380612896931207	3.871924505603718e-13	8.59928073987047	0.3605756126119798	1.4716262709222752	346.26823051421405	381.04551902265086	801
0.01	0.6323171651585081	1.1300118085940307	0.9514608199443441	0.7369298818623917	0.7007384134598754	0.6015479713548412	0.6015479713548412	0.6015479713548412	0.6015479713548412	0.6015479713548412	0.010766489459113415	0.037744524372310524	0.30847968963002287	0.8475993205810974	0.9751772108715506	0.28229743483621184	-3.0	-3.0	-2.162404978247805	-1.623386423613455	-2.04085187774803	-1.0	50.00000000027215	0.1362408993223788	6.035814419719919e-13	8.656924982702243	0.36231006376693736	1.464703215276103	329.97512945534453	316.5288935776684	801
0.6490982131918608	0.5592640866171718	0.6405492739331697	0.9702714994333108	0.740010103928562	0.4869220854066001	0.7820122741533793	0.7820122741533793	0.7820122741533793	0.7820122741533793	0.7820122741533793	0.010999083036357797	0.20941955770792492	0.22912238945930283	0.44019644015748044	1.0876722709293154	0.20157934562120125	-2.204146249967608	-1.0	-2.059893691650612	-1.899027567299556	-1.8786784128599887	-1.2579780595393808	49.99999999999944	0.13984363690656734	1.3469120845245962e-12	8.5435728988763	0.32821004693514616	1.6073086925937532	582.0325004730138	669.6082309518106	801
0.6183176161792555	1.0663058003474057	1.2668055949646575	0.6878737067464076	0.01	0.5855112810545932	0.5839105545544034	0.5839105545544034	0.5839105545544034	0.5839105545544034	0.5839105545544034	0.010223364213039484	0.17060417666946717	0.630857452719173	1.0223364213039483	0.5942286249233597	0.16482915347793992	-3.0	-1.7734380557277203	-1.2671540727576693	-1.0	-2.795454115168451	-3.0	50.000000000000014	0.1518037762335916	5.769840637105455e-13	8.187174249029038	0.3971143836988031	1.332373477880139	405.06851808487687	134.86628790064995	801
0.01	0.4440050562082676	1.1580995524299111	0.936494881992013	0.7828608697864319	0.6160987958620529	0.6340533123920685	0.6340533123920685	0.6340533123920685	0.6340533123920685	0.6340533123920685	0.01011606614671974	0.01011606614671974	0.2526724027804158	0.7910198583940319	1.011606614671974	0.24149697816705334	-2.987512338059736	-3.0	-2.0995515549726167	-1.52768086614367	-1.9651120463493037	-1.0	50.000000084842725	0.13613748717037538	7.174729742559915e-13	8.660222698773847	0.38315864618612827	1.3839862336087876	290.1194890859749	255.55552452509068	801
0.591722393461902	0.2095065824116223	0.964628381618796	0.9308245160627037	0.8769755480754347	0.5173548555120446	0.7043091630838675	0.7043091630838675	0.7043091630838675	0.7043091630838675	0.7043091630838675	0.01244292669353664	0.0992699322033233	0.15878363615870808	0.6142459982057883	1.0879227240512825	0.21798918835360398	-2.082912175616309	-3.0	-2.950752702722794	-2.1352377202831563	-2.270531558325178	-1.3845500245711833	50.00000000000011	0.14060217309687154	1.2453114833248017e-12	8.520079669642271	0.3571308666490464	1.4854752641360265	371.2696455493648	489.84573683602986	801
0.01	0.47567959215064437	1.240271230100182	0.8731219052941905	0.7547307458018304	0.6311276273365001	0.6239688938974951	0.6239688938974951	0.6239688938974951	0.6239688938974951	0.6239688938974951	0.009934736457839943	0.009934736457839943	0.28349602332378604	0.8027138338898026	0.9934736457839942	0.2797992165109086	-3.0	-3.0	-2.1456248928097765	-1.6049148656585164	-1.9465299628866346	-1.0	50.00000000000019	0.1366529088246015	6.704140648123428e-13	8.643811193827522	0.3753012212457171	1.4138791100654227	325.57204556069024	294.5727268672875	801
0.01	0.591619528746225	1.1910840843280557	0.9331718222064067	0.681733720598783	0.6451815942353133	0.6161974300034635	0.6161974300034635	0.6161974300034635	0.6161974300034635	0.6161974300034635	0.009067669431600546	0.009067669431600546	0.2948487901766737	0.9067669431600545	0.9067669431600545	0.26686743442896954	-3.0	-3.0	-2.166614951240672	-1.6298100967993074	-2.0190896270748007	-1.0	49.99999999999993	0.1371062226029336	6.936337731597918e-13	8.629428341908618	0.3637667018985165	1.4589146057860518	349.5829411867398	297.4899737695054	801
0.683795210599395	0.5749257259270948	0.6717044964791197	0.8285255998102609	0.8784098963870154	0.4103489512305279	0.7782943647432411	0.7782943647432411	0.7782943647432411	0.7782943647432411	0.7782943647432411	0.01094491096003964	0.21087775420743815	0.28601215757982856	0.3967896839432961	1.094491096003964	0.21452812524396767	-2.8651416921474677	-1.273995160533015	-2.015420325917998	-1.931437677867986	-1.9431672445488886	-1.3013185714453388	49.99999999999977	0.14055291923777674	1.3488159479053497e-12	8.52160129809712	0.32877065863467286	1.6048465444416957	590.9183059650749	625.3047137634229	801
0.01	0.6421428920229786	1.1749495422861211	0.9165261067456482	0.7190627212328424	0.6537279753909451	0.6053139052285936	0.6053139052285936	0.6053139052285936	0.6053139052285936	0.6053139052285936	0.00908564325195382	0.034789759504852566	0.3058654785391859	0.908564325195382	0.908564325195382	0.2917518171105886	-3.0	-3.0	-2.153772191529164	-1.6208006086099036	-2.03495349187579	-1.0	50.00000000000017	0.13701358362928254	7.83096788669685e-13	8.632363744289824	0.3632735948884076	1.4608715898771383	345.2273261833071	306.2614331505329	801
0.01	0.5347509384081552	1.190414067715921	0.9203465439474604	0.7094809529426215	0.6646896584730414	0.6235378246695314	0.6235378246695314	0.6235378246695314	0.6235378246695314	0.6235378246695314	0.009985950917765449	0.009985950917765449	0.28698523455037994	0.8158013849733632	0.9985950917765449	0.22066204107100124	-2.70996573515266	-3.0	-2.1056572530381046	-1.5823287266380188	-1.9429256955957894	-1.0	49.99999999999984	0.1364396563713316	1.2960877340223109e-12	8.650593830510845	0.37400912324067803	1.4188546325457068	326.8667567907206	282.5683314174193	801
0.6455113837040316	1.057583941992924	1.1442282947074867	0.052499013619659834	0.01	0.01	0.8114572145391384	0.8114572145391384	0.8114572145391384	0.8114572145391384	0.8114572145391384	0.008705142720364841	0.19789063048174793	0.8705142720364842	0.6809281348533707	0.2841450517311917	0.13035626064189845	-2.8299606316046595	-1.671111661274869	-1.0	-1.0	-2.9196590471921846	-1.0553578110384823	49.99999999999999	0.15811835550096792	5.236767257077713e-13	8.010177111553324	0.5257776401071348	0.9274753055226455	371.45847979360235	84.67779737717359	801
0.01	0.738794927305959	1.1280969028373187	0.8503805962097349	0.8505649062950686	0.6752429106407247	0.5819220841755689	0.5819220841755689	0.5819220841755689	0.5819220841755689	0.5819220841755689	0.009793932953670597	0.029961650579096315	0.3609966236403016	0.8449017363038558	0.9793932953670598	0.31208642840105644	-3.0	-3.0	-2.1126863062239045	-1.6087880074353083	-2.078962293606192	-1.0	49.99999999866664	0.13696024243057012	4.1847337268560495e-13	8.634054839303152	0.36412159696925916	1.4575077816896498	324.4968676890738	335.9782227475739	801
0.5949552323108692	1.153268670458476	1.171675018045975	0.7682702904796862	0.01	0.5796228989852209	0.5737586902585796	0.5737586902585796	0.5737586902585796	0.5737586902585796	0.5737586902585796	0.010414285678793525	0.17231358439401542	0.5916880041885858	1.0414285678793525	0.6289116811113706	0.16799119902671733	-2.6823573351388865	-1.8181352226168834	-1.1523887072870822	-1.0	-2.919406787584264	-3.0	49.9999999999999	0.1528240562748234	5.093178507292341e-13	8.158082774024196	0.41003658643756086	1.2861754517002542	404.6243994373983	123.21107270491197	801
0.01	0.6233123047049315	1.1048428551288583	0.9726840274256182	0.7053241508072955	0.6852467992476137	0.616766927292693	0.616766927292693	0.616766927292693	0.616766927292693	0.616766927292693	0.009635083637770714	0.03462572406187935	0.31535405978721226	0.8343553934456833	0.9635083637770714	0.2715722582775636	-3.0	-3.0	-2.219580373400257	-1.6182074388882715	-2.0318538688575423	-1.0	49.99999999999995	0.13657572229614107	7.508529856481457e-13	8.646264939918616	0.3642862100500359	1.4568557115798666	323.1778253731223	305.5312729218801	801
0.01	0.7559842324244646	1.3013513000844088	0.7763156102175834	0.01	0.01	0.7576281429040153	0.7576281429040153	0.7576281429040153	0.7576281429040153	0.7576281429040153	0.009653264764566617	0.045911141970343836	0.4384773422395848	0.9653264764566617	0.5343269351757769	0.2307321289634245	-3.0	-1.9966219522642503	-1.3968316441154667	-1.0	-1.0	-1.0	50.00000000000008	0.16079848305979844	4.604845587085923e-13	7.937180526140999	0.5868164189446285	0.7690188571436052	361.0329935801843	61.28197023160171	801
0.6536322828165547	0.9430407266458025	1.329132947481258	0.7068118377543455	0.01	0.548000410602462	0.5951009822173615	0.5951009822173615	0.5951009822173615	0.5951009822173615	0.5951009822173615	0.01033350984840007	0.15378725905032606	0.6044030732207754	1.0333509848400069	0.5997089853733651	0.09929546490596329	-3.0	-1.7046989049614407	-1.1963856332359	-1.0	-3.0	-2.813428725314678	50.000000000000036	0.15219019326148506	4.726562595126103e-13	8.176133314658362	0.3979099026811752	1.329486291429352	424.91319260789993	124.76110488446466	801
0.01	0.4488273010070806	1.1555429250567384	0.9773360837427392	0.7059642826960566	0.6253272115200124	0.6409207463462078	0.6409207463462078	0.6409207463462078	0.6409207463462078	0.6409207463462078	0.009976727863664277	0.009976727863664277	0.2463891276553475	0.8002549506633011	0.9976727863664274	0.23481715595154926	-2.7957704710391216	-3.0	-2.202872767466486	-1.5951375086876005	-1.968068800848352	-1.0	50.00000000000232	0.1359095992853617	4.0653674064783475e-13	8.66749867995731	0.37429460989646507	1.4177538223150803	311.70636929183723	273.2332185143371	801
0.01	0.43172084261886695	1.1608568487239723	0.9664051500364995	0.7486079661982333	0.6043216395954076	0.6360907384929694	0.6360907384929694	0.6360907384929694	0.6360907384929694	0.6360907384929694	0.01000316647510273	0.01000316647510273	0.24716112935565884	0.7999133821238351	1.000316647510273	0.2498769495494786	-2.9326279555854033	-3.0	-2.1424494704991113	-1.5671470475463973	-1.9633474075938893	-1.0	49.99999999869033	0.13587223502153764	6.373200956792169e-13	8.668692806396464	0.37727611328741845	1.4063073340785774	306.49144027062977	269.8774772665105	801
0.01	0.4657296211570702	1.1499681333341174	0.935506636375452	0.7863235235755387	0.6103699996359229	0.6330229016646042	0.6330229016646042	0.6330229016646042	0.6330229016646042	0.6330229016646042	0.009884327476661424	0.009884327476661424	0.26792158131975674	0.8067481664864382	0.9863959259092372	0.26591262703489155	-2.9253831278277453	-3.0	-2.1769794380390555	-1.5728914063757717	-1.9641453985412183	-1.0	49.999999999999794	0.13595259145211216	5.016500847182617e-13	8.666125097195412	0.3809713644504789	1.3922455326487162	299.1103809707783	277.38191348566573	801
0.5002533858367464	1.0355633241627153	1.2399916308241876	0.7766948056370127	0.01	0.5714181538585789	0.5998726858446609	0.5998726858446609	0.5998726858446609	0.5998726858446609	0.5998726858446609	0.01020791513507338	0.14374146705117408	0.5732064674910311	1.020791513507338	0.6226924827320968	0.1737229358923076	-3.0	-1.8180492001831348	-1.2640128578434566	-1.0	-2.490004012894398	-3.0	50.00000000000011	0.15140186127703836	3.5234836795719815e-13	8.19868785751545	0.39905078536198235	1.3253557315789486	433.24494952712575	136.5398162132102	801
0.01	0.48452501706652384	1.1859293603982246	0.9246419009402368	0.776596307420547	0.601986665192704	0.6227620726921846	0.6227620726921846	0.6227620726921846	0.6227620726921846	0.6227620726921846	0.009966968028140132	0.009966968028140132	0.2648986572808215	0.81174753136529	0.9966968028140132	0.2720059556131789	-3.0	-3.0	-2.123701711667648	-1.5772392406924864	-1.9818207077983496	-1.0	49.99999999999995	0.13603466053559074	6.944417947376675e-13	8.663504227951664	0.37266591469597476	1.4240452236281103	316.2837891275429	286.17219703701676	801
0.01	0.4833164162406276	1.0966866558500066	0.9371185242721362	0.863686668504146	0.5931554402369277	0.6271183734335385	0.6271183734335385	0.6271183734335385	0.6271183734335385	0.6271183734335385	0.01026644304043696	0.01026644304043696	0.2777580542618392	0.7737437503506185	1.026644304043696	0.24502091712722737	-3.0	-3.0	-2.159544571032533	-1.5726573261120729	-1.9893668839984935	-1.0	50.00000000000015	0.1361283820779152	5.302376641097707e-13	8.6605131715698	0.3793687554695931	1.3983272305429515	287.0909419395134	296.63055955257164	801
0.01	0.5732852061200393	1.1452325824793403	0.9270133961055027	0.7760882264000394	0.6302607386978919	0.6155111913226126	0.6155111913226126	0.6155111913226126	0.6155111913226126	0.6155111913226126	0.009938953361245171	0.017009359217864756	0.28862021767270535	0.8185386245021451	0.9938953361245171	0.26668846075146	-3.0	-3.0	-2.1171649131389914	-1.5839134058122386	-1.9864466206399518	-1.0	49.99999999999993	0.13602054014361792	6.468780098211976e-13	8.663955048837007	0.3700367988396682	1.4342593461359603	320.42195332341254	303.29625033143327	801
0.43938358667741745	0.6917949902017432	0.5725491710432218	0.916157543490757	0.8163573428477839	0.48367256041932605	0.7909780058561284	0.7909780058561284	0.7909780058561284	0.7909780058561284	0.7909780058561284	0.011025106679215694	0.1937009255483044	0.27054771011096973	0.3764271702293279	1.1025106679215693	0.21637078980832625	-2.9034589548743064	-1.0	-1.977177209863553	-1.8884603384000582	-1.9126965432288572	-1.2742849220395804	50.000000000000036	0.14055744524810732	9.184339480408003e-13	8.521461451150149	0.33181043357633644	1.5915688432163138	517.3203124460239	657.4236585694492	801
0.01	0.5439258220062501	1.1258517662981682	0.9574510035578476	0.7658672794914773	0.6485298445508869	0.619007215904608	0.619007215904608	0.619007215904608	0.619007215904608	0.619007215904608	0.010098852994245308	0.025974036046186005	0.28128931522483286	0.8104782158085411	1.0014593336476203	0.25471846435014345	-3.0	-3.0	-2.1413784284133417	-1.5918587054166067	-2.0057864807349515	-1.0	50.00000000000017	0.13593547678527595	6.51629257064745e-13	8.666671851999666	0.36895337879454143	1.4384895670332845	312.4992190420847	300.89040972837665	801
0.49301928380066545	1.0522020369393643	1.2228856006521116	0.7973974845160816	0.01	0.5920918859622539	0.5948227102374964	0.5948227102374964	0.5948227102374964	0.5948227102374964	0.5948227102374964	0.010938173898531774	0.14672032414287198	0.5823118551147756	1.016614277266614	0.6365137299577694	0.1508204576290152	-3.0	-1.7951851597436008	-1.2869679256469981	-1.0	-2.582255560245536	-3.0	50.000000000000036	0.15145377762857296	7.094781094964668e-13	8.197198898267782	0.3930454426263358	1.347231973086417	432.05880961898686	142.67797553319713	801
0.38311301807719217	1.0515954464376063	1.1937672238079793	0.8503311506991796	0.01	0.5644277867655332	0.6073921052106356	0.6073921052106356	0.6073921052106356	0.6073921052106356	0.6073921052106356	0.010217587073470544	0.13952419408566122	0.5353688748735156	1.0217587073470544	0.6378769113188911	0.18299805964439095	-3.0	-1.8037351511147746	-1.2584519774731031	-1.0	-2.3752610137013077	-3.0	49.99999999943693	0.1515233909105376	6.974978110674179e-13	8.195203192459175	0.39834971869251323	1.3278925387739162	446.4612948304299	144.64779391095345	801
0.5161163805955024	1.1396583749449896	1.0633857419465311	0.01	0.01	0.01	0.8459008888323969	0.8459008888323969	0.8459008888323969	0.8459008888323969	0.8459008888323969	0.009066988330991389	0.22441298021260708	0.9066988330991387	0.6180686724994804	0.22323105389687956	0.10378339058047557	-3.0	-1.7567765350680926	-1.0	-1.0	-2.5331968288644746	-1.088953060310783	50.00000000000021	0.15582942660888657	6.294370778689775e-13	8.073505273622759	0.5672469565058796	0.817951131572656	337.94748675402786	70.12286400538272	801
0.01	0.70669002685174	1.1266549276348035	0.8803168218344688	0.861610558499711	0.583400122586174	0.5886358255053877	0.5886358255053877	0.5886358255053877	0.5886358255053877	0.5886358255053877	0.00910275895129947	0.05006238620783402	0.33855990789012147	0.910275895129947	0.910275895129947	0.31993660832962334	-3.0	-3.0	-2.140978852090607	-1.6386928105443959	-2.070903297858689	-1.0	49.99999999999986	0.13776515926871014	3.553303128410014e-13	8.60860601372598	0.3637953712259304	1.4588009080053814	342.10010473270535	346.25643669460266	801
0.010233369765111558	0.38774000708898637	1.1410178557582378	0.9794168700114673	0.7776885714607331	0.5948448573052428	0.6395823815421487	0.6395823815421487	0.6395823815421487	0.6395823815421487	0.6395823815421487	0.01016449034331183	0.01016449034331183	0.24903512265786104	0.7750332123181565	1.0164490343311832	0.24899990668270025	-3.0	-3.0	-2.1873006267008317	-1.5884990728802946	-1.9716627788923642	-1.0	49.9999999999999	0.13592345434285572	6.834499669510317e-13	8.66705596889322	0.3785614671427022	1.4014005248158548	297.23995021831195	277.9007511690209	801
0.38415537211442974	1.0441612311243327	1.2325229190686793	0.8091913988446476	0.01	0.5509579729965984	0.6062831116084277	0.6062831116084277	0.6062831116084277	0.6062831116084277	0.6062831116084277	0.010282255843018447	0.1277552553745026	0.5597703709979324	1.0078292245406102	0.645386168600319	0.16819855674730355	-3.0	-1.8300369890925035	-1.313618857443867	-1.0	-2.433728003265813	-3.0	49.99999999999995	0.151505571379005	6.462998636688819e-13	8.195713963717813	0.3972192551285326	1.3319925359557754	434.24909142391016	140.94034202972963	801
2.0	0.6669004631307964	0.9415736078534098	0.8762087902044325	0.6560845633444098	0.7206410527071883	0.43749656211592486	0.43749656211592486	0.43749656211592486	0.43749656211592486	0.43749656211592486	0.05674239539183755	0.3587335317180702	0.5980668326686684	0.9897300854446285	0.8860330797143338	0.4759461628998561	-3.0	-2.7927875992784763	-1.6272864555308093	-2.002105885403807	-2.0793890467404577	-1.0	50.00000000000006	0.17189142213938333	4.0424828147688567e-13	7.647457952761975	0.36401150499385876	1.4579440457400932	479.52149298503036	260.5587302887619	801
0.01	0.6946599417563487	1.1570268395649281	0.9322886852852679	0.703465102695052	0.6564237271488269	0.5982574822815958	0.5982574822815958	0.5982574822815958	0.5982574822815958	0.5982574822815958	0.00911915379751479	0.05593054600336462	0.32032874806430817	0.911915379751479	0.911915379751479	0.2805291422252759	-3.0	-3.0	-2.2052590801824725	-1.6340561521185166	-2.087372376978978	-1.0	50.000000000000014	0.13723891931259272	4.296453239335238e-13	8.625227104528326	0.35630639893391586	1.4888097017127249	352.9121862559952	312.2953388758752	801
0.01	0.4860577796069703	1.1457739311127102	0.9408289770589492	0.7787682117365804	0.6387038754367795	0.6269762547786645	0.6269762547786645	0.6269762547786645	0.6269762547786645	0.6269762547786645	0.010129384042070104	0.010129384042070104	0.282294177026128	0.7899159846642838	1.0129384042070104	0.23890553657713054	-3.0	-3.0	-2.1978035751374794	-1.6049768233675794	-2.011931443236245	-1.0	49.99999999999988	0.1359582077759698	6.577440905530407e-13	8.665945689943678	0.3719600627724774	1.4267803669227517	302.64109519155636	295.8878812578853	801
0.01	0.6384255727776856	1.1331020250475918	0.9293255419841758	0.7585458815788277	0.6665825466624135	0.6050207168188108	0.6050207168188108	0.6050207168188108	0.6050207168188108	0.6050207168188108	0.010190295703355454	0.0456188725319573	0.3125825318144247	0.8363995638285763	0.9817673107407221	0.26780747483294715	-2.9724920783983193	-3.0	-2.1399986883909783	-1.5902871365454565	-2.0103616182681017	-1.0	49.99999999999993	0.1362375641945987	5.715977975339333e-13	8.657031297716847	0.36756454405566313	1.443930486535982	325.70197550135845	305.89193308391225	801
0.49561290557526844	1.130600699029779	1.0825146780644983	0.01	0.04605309864446424	0.01	0.8447658680860818	0.8447658680860818	0.8447658680860818	0.8447658680860818	0.8447658680860818	0.010011227015386892	0.22371744806383162	0.8941145234863623	0.6365807001088333	0.22011058379319967	0.10297290524524423	-3.0	-1.788976994415602	-1.0338531547126766	-1.0	-2.533752219188371	-1.214992454855867	49.999999999999815	0.15554047510726302	4.3720018797423334e-13	8.08156578801574	0.5538682360719137	0.8523852914927142	346.7032394008963	74.27657895423744	801
0.01	0.4312001912866813	1.1167360354850135	1.0060222665529233	0.7408576123042537	0.609021363294419	0.6402794593090094	0.6402794593090094	0.6402794593090094	0.6402794593090094	0.6402794593090094	0.01013229122681998	0.01013229122681998	0.2308024512347576	0.7869268389413387	1.0132291226819978	0.24311044694504436	-2.9344315692438094	-3.0	-2.1634783051509667	-1.6075150407605951	-1.9651987727855897	-1.0	49.9999999999999	0.13594369273838586	7.248171058956505e-13	8.66640937193497	0.3710308073333337	1.4303891135890594	312.33346066476946	296.4110766111074	801
0.01	0.5999359473510474	1.0819210036036857	0.9577630802875147	0.7938554942955961	0.6592386859519576	0.6134483490260384	0.6134483490260384	0.6134483490260384	0.6134483490260384	0.6134483490260384	0.009961354640783257	0.03391257446680039	0.290455338826374	0.8190577536995699	0.9961354640783258	0.2615820354550738	-3.0	-3.0	-2.150822309995803	-1.5889023586026716	-2.0173565488485945	-1.0	49.999999999999794	0.13616436340739974	4.910364852200426e-13	8.659365400048396	0.36972980747219586	1.4354567371646796	306.2358943170958	308.4471125350216	801
0.8864982214736884	0.8470910998365382	0.5510261664886845	0.566106366105856	0.9429010115191153	0.12687083879613328	0.7880256875907565	0.7880256875907565	0.7880256875907565	0.7880256875907565	0.7880256875907565	0.00959015551647205	0.3637362688099922	0.5053329678412548	0.42876888997618	0.959015551647205	0.00959015551647205	-1.0	-1.3041299097830896	-1.7310275174782364	-1.770967773057795	-1.9046795193459047	-1.0	49.99999999902841	0.1585928256528406	1.7255750730168286e-12	7.997164629822019	0.3397141653498457	1.5576067181365585	527.8178588208734	550.4264610678343	801
0.01	0.49151992825979135	1.1412687730441011	0.9310925941975776	0.8058490678720033	0.604463148886647	0.6274479549175475	0.6274479549175475	0.6274479549175475	0.6274479549175475	0.6274479549175475	0.010060044962502962	0.010060044962502962	0.2712092249547276	0.7921489067555108	1.006004496250296	0.26719831451638665	-3.0	-3.0	-2.12750662426205	-1.5734146044856263	-1.9752664084422265	-1.0	50.000000000000014	0.13596478737556256	5.635136970753228e-13	8.665735521340967	0.3755449508371096	1.4129424934900336	303.8554039852816	294.5547139924246	801
0.01	0.45210602076053796	1.1482192708628771	0.9575525072018733	0.7349927924905884	0.637226410941413	0.6405253515786932	0.6405253515786932	0.6405253515786932	0.6405253515786932	0.6405253515786932	0.010164482251066273	0.010164482251066273	0.24893189615225073	0.7870210666877051	1.0164482251066271	0.20874888946883066	-3.0	-3.0	-2.1809550950885104	-1.5784973226173107	-1.9487487330155282	-1.0	50.00000000000017	0.13592208419749985	6.440208972836086e-13	8.667099747177806	0.37974498722842437	1.396897174132156	301.66636155149354	269.5290212832517	801
0.369772693925281	1.0312801768633155	1.237016196271335	0.8118355263988954	0.01	0.5551806358268032	0.6096164974327968	0.6096164974327968	0.6096164974327968	0.6096164974327968	0.6096164974327968	0.010202804528015306	0.12450539588591074	0.541299907380496	1.0202804528015308	0.6345068807884712	0.18194374635182073	-3.0	-1.7875541199159632	-1.2794862800876656	-1.0	-2.356676999486537	-3.0	50.00000000000019	0.1514651650324774	7.520453698239191e-13	8.196872376153463	0.3969408705990182	1.3330039793250152	446.8452878736527	142.88624217183428	801
0.01	0.4474928746673752	1.1541622656669854	0.946491846973688	0.7748676734227891	0.617451175830235	0.6334392355897802	0.6334392355897802	0.6334392355897802	0.6334392355897802	0.6334392355897802	0.010104440677486984	0.010104440677486984	0.2584441234014406	0.791924620624819	1.0104440677486983	0.23878433383246278	-3.0	-3.0	-2.163226984791241	-1.590554104154681	-1.984101940969276	-1.0	49.99999999362727	0.13585472122916495	5.52418128950935e-13	8.669252643631618	0.3746874572103003	1.416240411117775	303.2452346300741	287.17586265212606	801
0.01	0.5337317839425139	1.116648031479982	0.9998360807842898	0.6930621202721574	0.6525017569179158	0.6301323850149457	0.6301323850149457	0.6301323850149457	0.6301323850149457	0.6301323850149457	0.009834788502913739	0.025045372709204688	0.2660722519831403	0.8192799167748177	0.9834788502913738	0.2513817365505149	-3.0	-3.0	-2.182955614396514	-1.5841737877120092	-1.9792930968317615	-1.0	49.999999999992575	0.1360037656092873	7.132339642471946e-13	8.664490669187941	0.3712985348176714	1.4293484727069636	316.6099787568845	277.17534351587915	801
0.01	0.46793846790758814	1.1525124933639215	0.9402202358256359	0.7784815732568812	0.6123362903485827	0.6319301870704069	0.6319301870704069	0.6319301870704069	0.6319301870704069	0.6319301870704069	0.010268562466853714	0.010268562466853714	0.26080242988885105	0.7673340492159193	1.0268562466853715	0.2594222509219283	-2.8299488463934104	-3.0	-2.1474788257308406	-1.574625276364673	-1.9662954488900861	-1.0	50.000000000000036	0.13607297852380912	6.677147147807511e-13	8.662281087652596	0.3750352701660018	1.4149018147433463	304.0969598223951	289.35823043568865	801
0.03664728183965114	0.42784239350121434	1.1628212272042209	0.9759479534981841	0.7017689578444452	0.6228374800582114	0.6434532832163868	0.6434532832163868	0.6434532832163868	0.6434532832163868	0.6434532832163868	0.009865922960272232	0.009865922960272232	0.24210794130224622	0.8074073207863575	0.9865922960272233	0.24363689258296842	-3.0	-3.0	-2.184764108836114	-1.5883494023397133	-1.9736838430091654	-1.0	49.999999999923766	0.13602551142916536	6.36897447541392e-13	8.663796325571663	0.37414630910031516	1.4183255516808457	310.2668653569671	270.1839974806607	801
0.01	0.7728374487811344	1.299077547907992	0.8099116562788066	0.6071154831949837	0.4420113085649895	0.6088290211290127	0.6088290211290127	0.6088290211290127	0.6088290211290127	0.6088290211290127	0.00885045837708738	0.013687275746302652	0.29961981336112226	0.885045837708738	0.8429284313298809	0.5387587557282196	-3.0	-2.1200041597185533	-1.5796650498057803	-1.0	-1.6570092142917783	-1.0	49.99999999999999	0.15671085045539435	5.463484051349985e-13	8.049009325054774	0.45440031050932445	1.1379642741950546	329.9799099064018	150.9888860893501	801
0.01	0.4122396802582829	1.150314763376264	0.9563861132750517	0.7910727149736896	0.5782543303899669	0.6382297582133832	0.6382297582133832	0.6382297582133832	0.6382297582133832	0.6382297582133832	0.010134883971882074	0.010134883971882074	0.2542325463135685	0.7787644068566338	1.0134883971882076	0.2485795817760581	-3.0	-3.0	-2.2099037228688543	-1.6011265575285862	-1.9903558048688954	-1.0	50.00000000125868	0.1359320245297689	7.84473207243519e-13	8.666782148045325	0.3753554108469355	1.4136708149122488	300.9510193478805	288.34194149686886	801
0.01	0.6328116456230156	1.2872092708170593	0.8199661125153611	0.01	0.01	0.7989740227663457	0.7989740227663457	0.7989740227663457	0.7989740227663457	0.7989740227663457	0.00954141991256521	0.00954141991256521	0.3943636932948119	0.9541419912565211	0.537547063250341	0.20453346325806832	-3.0	-1.9555603819330714	-1.4023029831631217	-1.0	-1.0	-2.590679673814079	49.999999999999595	0.16098843444019142	5.769752359143184e-13	7.9320532296954225	0.6032078892833856	0.7292727973225863	367.41455794339333	57.70759084038406	801
0.8834429349377941	0.49279573495830836	0.602610901986764	0.9662422261990045	0.8675771260280458	0.2629194176158659	0.7508505619552069	0.7508505619552069	0.7508505619552069	0.7508505619552069	0.7508505619552069	0.010455395133579569	0.27572660547472316	0.22541825765093684	0.5515021542096938	1.0455395133579566	0.15130962842718568	-1.0	-1.6971640184592327	-2.126811791919675	-1.7413818872198492	-1.9440699790178726	-1.0	49.99999999999966	0.14996621728517776	7.780459276658138e-13	8.24006562937914	0.33100946505741174	1.5950556240900478	443.27451512038203	603.9901821971694	801
0.01	0.4932365486121276	1.15426436984118	0.9634004881738695	0.7366433713102006	0.6200693986705814	0.6289358493507089	0.6289358493507089	0.6289358493507089	0.6289358493507089	0.6289358493507089	0.01002408585960468	0.01002408585960468	0.27079306915402623	0.7984933870139905	1.002408585960468	0.25372682956918585	-3.0	-3.0	-2.148977066907178	-1.5942886936077654	-1.9828092908024744	-1.0	49.99999999915938	0.13592210064620264	6.561728736039529e-13	8.667099221613437	0.36943574287012293	1.4366046412175595	319.73113369174536	294.3801829473053	801
0.4742862352623323	1.1534676109302873	1.0599284271281784	0.01	0.01986828304850185	0.0711195003155238	0.8478906528127751	0.8478906528127751	0.8478906528127751	0.8478906528127751	0.8478906528127751	0.009442237577490931	0.218167667814104	0.9076910064227903	0.623985494262565	0.20275236269852615	0.12546663587620221	-3.0	-1.784711938764106	-1.0319727496501636	-1.0	-2.533292018380778	-1.1219313288874302	49.99999999999999	0.15549285058552603	5.081503191496202e-13	8.082895746283667	0.5555619093426641	0.8479804068104277	346.4643243393662	74.91979451292228	801
0.01	0.6731170415234331	1.0854238033151635	0.9196017447357402	0.8415523461633923	0.6370210408422954	0.5974621987697958	0.5974621987697958	0.5974621987697958	0.5974621987697958	0.5974621987697958	0.010122300165283418	0.011581985627456848	0.31786717181341423	0.8065567872256111	1.0122300165283418	0.2989043411501462	-3.0	-3.0	-2.0880829565363834	-1.6007966165058964	-2.040102587160687	-1.0	50.00000000000013	0.13661333471018894	4.996385235590752e-13	8.645069074743468	0.36377186646448	1.4588941233153538	319.0256393659987	341.0446637919	801
0.5266074787085473	1.1586155818314412	1.0462446492380921	0.01	0.01	0.06873621990799343	0.8394830983707529	0.8394830983707529	0.8394830983707529	0.8394830983707529	0.8394830983707529	0.009148869637426374	0.23447675040016963	0.9148869637426374	0.6129992707253666	0.2099251170730563	0.12895802764201245	-3.0	-1.7210191359949545	-1.0	-1.0	-2.6406929109168815	-1.2063438355036524	50.00000000000019	0.1556898282144621	9.495568384983673e-13	8.07739760550919	0.5527957362607533	0.8551816066922859	348.89073289012225	77.8560810791654	801
0.01	0.5487566470284787	1.09835734421911	0.9500101927551657	0.8339163130979468	0.592461488406497	0.6176885556468387	0.6176885556468387	0.6176885556468387	0.6176885556468387	0.6176885556468387	0.010290304367766968	0.013729299481499648	0.28270060582290985	0.7810117257589447	1.029030436776697	0.256817732397037	-2.931516060374167	-3.0	-2.1408668198676404	-1.5984274049800313	-2.0130041864678394	-1.0	50.000000000000234	0.13618367475075396	8.009877800892351e-13	8.658749510914209	0.3675606428269957	1.443945798984399	309.8739076926686	322.5838412078084	801
0.01	0.6039984667373206	1.077135157069956	0.951577155788235	0.8271742522702796	0.5939627118171704	0.6149413911800345	0.6149413911800345	0.6149413911800345	0.6149413911800345	0.6149413911800345	0.010112429881305316	0.010112429881305316	0.2947098382697957	0.8033269886769551	1.0078248459385288	0.2621768439990013	-3.0	-3.0	-2.1624244445723266	-1.6054635642221244	-2.0149762186264213	-1.0	49.99999999999995	0.1362898312559867	4.0260831596442453e-13	8.655365461767628	0.3669441731381101	1.446367506650612	315.5419847073095	327.9522031712337	801
0.01	0.5268161728186433	1.125994550984567	1.0146261644405945	0.6599990876977564	0.6602012824422492	0.6307542647564313	0.6307542647564313	0.6307542647564313	0.6307542647564313	0.6307542647564313	0.010177248160200169	0.010177248160200169	0.26643403947802635	0.8104412226273279	0.9963158004538977	0.234622294707881	-3.0	-3.0	-2.1637032976061894	-1.5889511141543189	-1.9453798378261227	-1.0	49.99999999999886	0.1361468956317812	7.812213023068661e-13	8.659922568238901	0.3718719010495693	1.4271223540575282	328.6798907337929	273.9505226421701	801
0.01	0.6898203483201999	1.0879672847583954	0.9496105806040219	0.7708281226280554	0.6578742514926323	0.6004049761375438	0.6004049761375438	0.6004049761375438	0.6004049761375438	0.6004049761375438	0.009889663664256	0.03203895246020077	0.32214294749826927	0.8320464797533945	0.9889663664256001	0.2731004532022302	-3.0	-3.0	-2.1635430901280537	-1.636315105309562	-2.0490085908591436	-1.0	50.000000000000014	0.13645801244143094	3.7442290346003e-13	8.65000958660724	0.35867252786358195	1.4792608470348931	335.3809582887255	343.09166486360857	801
0.01	0.4380972992793656	1.162235537239565	0.9794194566840325	0.7124681288729617	0.5901526439554703	0.6421779724616071	0.6421779724616071	0.6421779724616071	0.6421779724616071	0.6421779724616071	0.009992018192621402	0.009992018192621402	0.2480578552117273	0.8097798975526426	0.9898828385224414	0.22404625984587792	-2.8443498821148894	-3.0	-2.2014270248248136	-1.5959500953563668	-1.9666004052064265	-1.0	50.00000000000017	0.13594510879924845	5.804964672575657e-13	8.666364133777664	0.37457035580470815	1.4166913683599147	317.4901301714325	272.2764728897427	801
0.01	0.479594299488924	1.1243324978463254	0.9921412388671859	0.7304493146096345	0.6395270830358526	0.6320226946074755	0.6320226946074755	0.6320226946074755	0.6320226946074755	0.6320226946074755	0.009953990602538513	0.009953990602538513	0.2668130756529748	0.8047984334165155	0.9953990602538513	0.24800365088157783	-3.0	-3.0	-2.163962162022927	-1.5946386349659207	-1.9773874573964756	-1.0	50.00000000089841	0.13588340055470877	6.81901552710672e-13	8.668335932145363	0.3725849448674174	1.424358714767589	311.7218242413546	287.47683671710325	801
0.01	0.5205973232997037	1.1435857805154863	0.9590523418944185	0.7327419826525424	0.6368040338527414	0.6280481874169639	0.6280481874169639	0.6280481874169639	0.6280481874169639	0.6280481874169639	0.009859512814361652	0.009859512814361652	0.27914342554582616	0.8193231416734857	0.9859512814361653	0.2401296110388122	-3.0	-3.0	-2.16500772045061	-1.6000329934046917	-1.9665741188981327	-1.0	49.99999999999993	0.13594094051907	9.29936507849068e-13	8.666497296996978	0.3726794122261941	1.4239929718215705	320.66040680303695	292.2186175286451	801
0.608986100557564	1.0634468176952938	1.2037211702403143	0.8071009516049565	0.01	0.5689092905054478	0.5827084262185523	0.5827084262185523	0.5827084262185523	0.5827084262185523	0.5827084262185523	0.010313302255533723	0.15956107607833483	0.5744998230069878	1.031330225553372	0.6416309260236658	0.17107750945988223	-2.5841510831530696	-1.5522698137209927	-1.0	-1.0	-2.487211898430452	-3.0	50.00000000000015	0.1527217295927738	1.0209414818758663e-12	8.160991661469712	0.4003357076926238	1.3207177931425162	443.34604155996817	143.5969975586517	801
0.01	0.7428395881794437	1.268989663785878	0.8629019890395491	0.11637942586624019	0.01	0.7346554671732537	0.7346554671732537	0.7346554671732537	0.7346554671732537	0.7346554671732537	0.009625066257977693	0.03750018368664244	0.3884117885461103	0.9625066257977692	0.6103428195355396	0.2406625423092979	-3.0	-1.982749754924733	-1.34387652111031	-1.0	-1.0618926004638984	-1.0	50.000000000000014	0.16042747857975204	5.45434115268136e-13	7.947212422023081	0.5619727740509147	0.8314278571336591	393.74239483606624	76.33129941055287	801
0.48571606248299987	1.1292034934594963	1.0839135920934635	0.01	0.01	0.01	0.8480028291252562	0.8480028291252562	0.8480028291252562	0.8480028291252562	0.8480028291252562	0.009001462349622073	0.21470832153681613	0.9001462349622072	0.6283834199259135	0.2242616782422585	0.1009691806083522	-3.0	-1.8252432537368979	-1.054126279438273	-1.0	-2.5738999352403313	-1.1733661896501613	50.000000000925894	0.15580498284725386	8.980640124616747e-13	8.07418657135457	0.5568985117863451	0.8445136575968955	345.1210776974638	72.71122112094866	801
0.01	0.465950352698084	1.1246627587925582	0.9711193214319636	0.7720079756703276	0.6277355072799627	0.6315521408542168	0.6315521408542168	0.6315521408542168	0.6315521408542168	0.6315521408542168	0.010066522644205707	0.010066522644205707	0.26061110791385067	0.7936275053406732	1.0066522644205707	0.2533454336317266	-3.0	-3.0	-2.160613570188074	-1.571996594815853	-1.9899604680450858	-1.0	50.000000000859124	0.13584162703679922	4.877112721841888e-13	8.669671253269186	0.3758102288251128	1.4119237602357457	296.9343497261249	279.04501984562603	801
0.01	1.0059206912077983	0.9144580975779695	0.9653151174701484	0.8426895078682873	0.7366535845326518	0.5448601547509557	0.5448601547509557	0.5448601547509557	0.5448601547509557	0.5448601547509557	0.010034682615983784	0.0967754305238739	0.39017782539993906	0.8618302716869195	1.0034682615983785	0.33205896113935623	-3.0	-3.0	-2.0393741219594004	-1.665659511091559	-2.136117454473738	-1.0	50.000000000000014	0.13884744666874083	5.90237711079164e-13	8.574621022865884	0.3563893478367346	1.4884738782654083	349.9458197910317	401.94020244861554	801
0.47546248348142156	1.1418289639420116	1.0673215196471049	0.01	0.01	0.10908660409107591	0.8507207410854011	0.8507207410854011	0.8507207410854011	0.8507207410854011	0.8507207410854011	0.009130848188967181	0.2207673176433195	0.9130848188967182	0.6069647364022914	0.21997189299146375	0.11047437218114012	-2.815605974582425	-1.748785371020358	-1.0	-1.0	-2.3544918585805696	-1.1935750909173606	49.99999999999977	0.1554503309583068	2.9990901240769314e-13	8.084083489941353	0.5599019377455595	0.8367539218536534	342.44663932580863	74.03522628453184	801
0.01	0.3192745144039673	1.1924115698174633	0.9202898878167004	0.8206230685378305	0.511771261086865	0.6515166120800515	0.6515166120800515	0.6515166120800515	0.6515166120800515	0.6515166120800515	0.010111088108341573	0.010111088108341573	0.22481295625266254	0.7793206259406592	1.011108810834157	0.22514366524723106	-2.7116982275733497	-3.0	-2.253511421737242	-1.609858200963498	-1.9933775776527476	-1.0	49.99999999999997	0.13654356342860097	6.636448874848448e-13	8.6472876739042	0.3812557965656554	1.391168822601978	294.45761804060373	274.1626904628853	801
0.530834196362145	1.0823148239642573	1.2189440479586846	0.7728932870458123	0.01	0.588134030511559	0.5875902655775793	0.5875902655775793	0.5875902655775793	0.5875902655775793	0.5875902655775793	0.010302357948403805	0.1522172365739995	0.5908206607534506	1.0302357948403804	0.6215320894452185	0.1600877572431407	-3.0	-1.7365720629331176	-1.2405461784908556	-1.0	-2.7004503661592882	-3.0	50.00000000000013	0.15149964732840243	5.80625978089724e-13	8.195883781419205	0.39347144154885744	1.345669167238482	430.10457881490044	141.9230785343353	801
0.01	0.8497632074539818	1.2875932337693285	0.7200949715106383	0.01	0.01	0.7489898112198284	0.7489898112198284	0.7489898112198284	0.7489898112198284	0.7489898112198284	0.009656613524744638	0.045339838274752325	0.4815824552590516	0.9656613524744637	0.5132076900599295	0.22143531667157762	-3.0	-2.0622191216280275	-1.3992418400009443	-1.0	-1.012598347961461	-2.7060514631121673	50.00000000000019	0.16117575173385526	1.0371661052150437e-12	7.9270029553532195	0.5878015455947824	0.7665989423986338	354.4291477474543	60.97267281072538	801
0.38674151543146873	1.0277017702467233	1.228599167317909	0.07897752849574001	0.01	0.01	0.8321555693414797	0.8321555693414797	0.8321555693414797	0.8321555693414797	0.8321555693414797	0.007793671135747602	0.16465260948295418	0.7793671135747603	0.7793671135747603	0.2601644722331088	0.12076935311472443	-2.86210448653551	-1.7524734249976213	-1.0	-1.0	-2.861997356478513	-2.765861694050497	50.000000000000036	0.16092029532735502	6.74248587406365e-13	7.933891790654609	0.5768563207335418	0.7937160674856454	348.19731702358496	62.3332800235268	801
0.38468944261289656	1.0565605339288682	1.1960538124834805	0.8316116888038656	0.01	0.5805242623865565	0.6086538321579973	0.6086538321579973	0.6086538321579973	0.6086538321579973	0.6086538321579973	0.010098374649384715	0.128702965333778	0.5506891489723926	1.0098374649384714	0.6413251701603729	0.18325358244221962	-3.0	-1.7848208787983229	-1.2537341665838484	-1.0	-2.2792765906902424	-3.0	49.9999999999999	0.151537163846032	4.4278735876945377e-13	8.194808452213698	0.39852082581181797	1.3272729766681812	451.59038867571377	147.3125272863689	801
0.01	0.5108507920346282	1.1667523750962911	0.9302064736959222	0.7561398474430732	0.6194489158085449	0.6268824919433962	0.6268824919433962	0.6268824919433962	0.6268824919433962	0.6268824919433962	0.009933324075366422	0.009933324075366422	0.281556074871643	0.8142369876639673	0.9933324075366422	0.23345736884834323	-3.0	-3.0	-2.1645262856728316	-1.5949184998157686	-1.9937855985059587	-1.0	49.99999999999988	0.1359611789354479	5.771962824194663e-13	8.665850782538815	0.37130914808237653	1.429307235039454	316.3668773069472	291.53319685961645	801
0.01	0.4647017534979323	1.1403511147955059	0.9783949492872094	0.7402496506959624	0.6269845983820044	0.6326705128895391	0.6326705128895391	0.6326705128895391	0.6326705128895391	0.6326705128895391	0.010080421708670672	0.010080421708670672	0.25725161081543907	0.7965104850579378	1.0080421708670673	0.23861596136281618	-3.0	-3.0	-2.166230875148255	-1.6016838057319438	-1.9866219924150113	-1.0	50.00000000000017	0.1358407179301506	1.0027282113361592e-12	8.669700318094948	0.3704353495395866	1.432706317638944	312.7197075206585	291.9438870693672	801
0.01	0.5384511234036874	1.0881441507305016	1.0190596433441086	0.7387232142634266	0.6286182733173424	0.6223401104425472	0.6223401104425472	0.6223401104425472	0.6223401104425472	0.6223401104425472	0.010390799950158208	0.010390799950158208	0.280077132672547	0.8077696297794175	0.9997946457996139	0.25652869706287673	-2.933293615365054	-3.0	-2.141882857492183	-1.5744477939682433	-1.9909255167778415	-1.0	49.999999999999794	0.13613486554453835	5.946537788935359e-13	8.6603063325048	0.3703451177429142	1.433057776598739	314.73837195986295	286.7942577754695	801
0.5404926355557974	1.0379381661690792	1.215490310047813	0.8098728641043	0.01	0.5604300607191192	0.5958384905854496	0.5958384905854496	0.5958384905854496	0.5958384905854496	0.5958384905854496	0.010159678287739598	0.14600515260248814	0.5730164600618742	1.01596782877396	0.6370057445263068	0.17799217422166475	-3.0	-1.7621897093893686	-1.2377003420291592	-1.0	-2.4979269258966936	-3.0	49.99999999999999	0.15144696911548702	2.692091030972707e-13	8.197394137117172	0.3930339802078769	1.3472740471409925	445.74728920821093	146.24817229267884	801
0.35879470073365116	0.9713508006158939	1.2686710794143363	0.7842271275130122	0.01	0.49987714209762957	0.6307313643815456	0.6307313643815456	0.6307313643815456	0.6307313643815456	0.6307313643815456	0.011457328765751803	0.11142285894820601	0.5407679743078578	1.0095830805997075	0.6076881637215165	0.18687450506650202	-3.0	-1.9654975408159867	-1.3442464790496722	-1.0	-2.272092304813614	-2.9353905620780285	50.000000000000014	0.15177778709514814	2.4477393619000125e-13	8.187917834332389	0.41695911733631513	1.2620221599167125	415.3712468390735	120.69014368735296	801
0.23261396633933926	0.01	1.0799270277643234	1.0668684571614035	0.7000352787813585	0.5295751528487925	0.715039177324141	0.715039177324141	0.715039177324141	0.715039177324141	0.715039177324141	0.010528811177219252	0.010528811177219252	0.11221453348507145	0.6864521766012951	1.0528811177219253	0.17110652362720277	-1.3651441318632487	-3.0	-2.3017983614697224	-1.6412370640347207	-1.8715400528905495	-1.0506429442839942	50.00000000489024	0.13801594200000214	8.342066262339582e-13	8.600707460425784	0.40193380052138195	1.3149701893142223	287.83324322793624	237.22217667878854	801


==> data/theo_sys-5slice_pwl-td_detune-coolish_osc-hotish_bath-optim_results.2318085-combined.txt <==
coupling0	coupling1	coupling2	coupling3	coupling4	coupling5	pulse_duration0	pulse_duration1	pulse_duration2	pulse_duration3	pulse_duration4	norm_meas_weight0	norm_meas_weight1	norm_meas_weight2	norm_meas_weight3	norm_meas_weight4	norm_meas_weight5	detuning0	detuning1	detuning2	detuning3	detuning4	detuning5	amp_gain	min_eigval	eigval_err	gen_sqz	num_feval
1.1878352947403432	0.16766112366548508	1.7634283578675838	1.5572767492165005	0.8334143152096956	0.6012389176968701	0.2630567420938976	0.2630567420938976	0.2630567420938976	0.2630567420938976	0.2630567420938976	0.13146092203758108	0.016166134540335175	0.591805062822722	1.1377513106379276	1.6166134540335173	0.19135050039122287	-1.2216667833813135	-3.0	-2.0340523389170238	-1.0	-1.529512495464364	-1.4657746224323995	29.649656888124678	0.8379035618302008	2.646386246258698e-11	0.768059634402779	402
0.8239640203574181	0.17949662797275046	1.712794218454367	1.7747683855926095	0.6592742388109604	0.18118412705188364	0.26650224168448655	0.26650224168448655	0.26650224168448655	0.26650224168448655	0.26650224168448655	0.3244765998185327	0.18675981263717317	0.6420010333263544	1.0038887862033599	1.455821474956181	0.7709299578708845	-1.2943966175032178	-2.6084160279470385	-2.8023737886476434	-1.2729040156046754	-1.0073189980690391	-2.753834660653332	27.224191476406617	0.8167926745627083	1.6698694581750952e-11	0.8788816589085663	343
1.063939163676217	1.7873490952565045	1.9546814121823208	1.2907200471774882	0.47388263954256976	0.10925268277468282	0.18647873996668896	0.18647873996668896	0.18647873996668896	0.18647873996668896	0.18647873996668896	0.053349161931743896	0.6338704802588363	1.0600520072405484	1.3325834301005663	1.454365996225775	0.5859155063036335	-2.299463691654594	-1.8893318285037344	-2.8735773943831635	-1.2233031366955742	-1.9828617258750596	-1.606531304717205	30.67448800378055	0.908518742388633	2.1138407785385847e-11	0.4166610893712376	375
0.32425068788401856	0.18340335516404255	1.3012533892109872	1.4830378299755913	2.0	1.299448294420439	0.22735474198599948	0.22735474198599948	0.22735474198599948	0.22735474198599948	0.22735474198599948	0.48447653609363034	0.034604248468495746	0.398839012838057	1.1068988558110069	1.0764000661435555	2.0109976372392624	-2.602059179950931	-1.8147398307601112	-1.2019195219887853	-1.0	-1.0681656524136862	-2.29529906466428	47.26716263189325	0.8920504050538002	2.3072969968687462e-11	0.4961060524467098	398
0.9363445929273138	0.40028610355914496	1.3714014306253517	1.2894170502156532	1.6623853719729373	0.612152604257379	0.25790259973578766	0.25790259973578766	0.25790259973578766	0.25790259973578766	0.25790259973578766	1.3693327443965417	0.46110068628744	0.2326894689770148	0.2599077829781146	1.3893944495710093	1.4383968312273694	-1.0644266969335743	-1.9220857651619545	-2.556598137445203	-1.8363357603282955	-1.3472061708107774	-1.5357234078259465	31.355309907642784	0.9021313176318844	2.167101764782715e-11	0.4473024031624705	375
0.17789471396108403	0.01	1.690481965883552	1.2586697918780916	1.5377800095660041	0.5158397654534147	0.3094786924399232	0.3094786924399232	0.3094786924399232	0.3094786924399232	0.3094786924399232	1.5530641047621023	0.024102523451481412	0.12389204238444575	1.0891663200462238	1.1605208789920534	0.45945695718166113	-1.6071275939468008	-1.2943608565228768	-2.7681308000457565	-2.332113039596097	-1.3725430560335339	-2.038394505751703	48.23336060118404	0.8888282704929876	1.781358033211305e-11	0.511821404715006	407
1.22876159316079	1.6991557114770062	1.7663821902146213	0.34997378790063727	0.7012738876584025	0.22956275365587717	0.2743520152340503	0.2743520152340503	0.2743520152340503	0.2743520152340503	0.2743520152340503	0.013463275470904042	0.20570376813940436	1.3463275470904041	1.3463275470904041	0.013463275470904042	1.2134736164796383	-1.0	-3.0	-1.0	-1.0	-1.7807041882138899	-3.0	45.887012934003586	0.8779207257404191	2.3155882964627207e-11	0.56544698134727	427
0.8615242462429434	0.5816171710054023	1.809028571795766	2.0	0.4316819276950983	0.7213338855224926	0.2318117260359953	0.2318117260359953	0.2318117260359953	0.2318117260359953	0.2318117260359953	1.6762577436141315	0.5649132540471102	0.3301187712396057	1.2776937725610238	0.7280239775343829	1.2476762996622814	-2.8680626704898247	-2.888323326550685	-1.280143526500273	-1.454589046415093	-1.6861779212507453	-3.0	36.08297425338125	0.9017087207992163	3.385043436099668e-11	0.44933730062505145	346
0.43778633560914715	0.5433343353023713	2.0	1.4345242366800763	0.3772048532495701	0.8334261008983109	0.26818716969027223	0.26818716969027223	0.26818716969027223	0.26818716969027223	0.26818716969027223	0.9460508878537445	0.1976869607593874	0.9248192458928136	1.110475115485494	1.18117216521908	0.35074942356993943	-2.480673787489151	-2.3760629753636247	-2.021651649479482	-1.0	-1.1051693749224052	-2.5084897863186035	29.48295588230438	0.8523861126196239	3.670792644912988e-11	0.6936363458171702	407
0.31864876713082657	0.34902349303783414	1.8839679165987828	1.754601134564733	0.08808149095624887	0.11750074452353607	0.3108688800406251	0.3108688800406251	0.3108688800406251	0.3108688800406251	0.3108688800406251	0.37677237049978046	0.5443218307318486	0.8300294800260967	0.1826063174557511	1.3102607274691906	1.1939676110983926	-1.272508071802408	-2.018728818044239	-2.344236739983582	-1.4948294023940076	-1.3363546977735106	-2.9169909764273667	40.58588661762289	0.8636477832348771	2.4543358359702226e-11	0.6366333736473029	369
0.13345017283956695	1.1152619780302346	1.9179695877775134	0.5319382162392763	0.29929290691099664	1.7744511192887211	0.30724397279388604	0.30724397279388604	0.30724397279388604	0.30724397279388604	0.30724397279388604	0.18516324053551655	0.3467228114832847	1.2098105584147802	0.5912904060155699	1.1333401420034241	0.7547004621325476	-1.7998513752363774	-2.5978089885765536	-1.7450389502454744	-1.3400248375734016	-1.5474934826579563	-1.441189159204651	37.96636374067169	0.8948901675222148	2.9029571536879134e-11	0.48230263640595233	385
0.2291644673941551	0.15966833912368106	1.0657461928701781	1.3364097833711572	0.9124438329998236	0.7747169364457627	0.4372311733826457	0.4372311733826457	0.4372311733826457	0.4372311733826457	0.4372311733826457	1.2279642001473916	0.35182433232376387	0.3665568064342364	0.34599292913706226	1.1826367299633118	0.43491208524704605	-2.835390696718328	-2.0785165324686705	-2.916213086459673	-1.0752540570715068	-1.2541053018763393	-2.021984984530604	30.899098906113775	0.8862186134236094	3.5086793856972985e-11	0.524591326363066	413
1.537216115912601	0.26711662071835607	1.953840688294699	1.2389942599542714	1.0077891125504008	0.10166669049980447	0.22208983600916554	0.22208983600916554	0.22208983600916554	0.22208983600916554	0.22208983600916554	0.752198168464656	0.07991103704221718	1.2055110660562809	1.247294175673073	1.217154297092711	0.45945480362142677	-1.5762124015772614	-2.3520734354710253	-1.6017631739815552	-1.401789720775159	-1.780650511336337	-1.1026891722345575	19.19839861557781	0.9044480496479986	2.3873143471009503e-11	0.4361637341351399	419
0.8589856107046473	0.32949255792235305	1.9075188041264288	1.7785625338193203	0.8999219088256963	0.014078694196174857	0.2595624160268295	0.2595624160268295	0.2595624160268295	0.2595624160268295	0.2595624160268295	0.21813741161462213	0.9429405875441353	0.027431235925875416	0.7584300932502558	1.5943227130342736	0.8369473456809632	-2.945437248933297	-2.585284165887885	-2.410644157399412	-1.5041232656877308	-1.0589725413724915	-1.9687881192178727	45.766550788755225	0.8268347980726172	7.977547941572383e-11	0.8258125399334604	390
0.675160794063157	1.320403415890346	1.455257525977438	0.9355627121294924	1.0350998554834856	0.9987278837108983	0.27914761584110837	0.27914761584110837	0.27914761584110837	0.27914761584110837	0.27914761584110837	1.0457403815527166	0.013277092103982886	0.2910927384302619	1.3277092103982884	1.3277092103982884	0.17639238943908025	-3.0	-3.0	-1.0	-1.0	-1.0	-3.0	35.93196290253555	0.8787984338246135	5.565119137413802e-11	0.5611072574098354	402
0.4644490818862331	0.01	0.4965730949265503	2.0	0.8102670511615392	0.7365306639439788	0.3838412899854523	0.3838412899854523	0.3838412899854523	0.3838412899854523	0.3838412899854523	0.6791338608669186	0.011890468592786202	0.7367743041451389	0.9659002522639495	1.1243086792207568	0.051071997501942475	-2.843147372480919	-1.5802979160158181	-3.0	-1.5344557139695965	-1.2210255670180858	-3.0	34.0362223460011	0.8492590055166838	1.0453124519271786e-11	0.7095983918803033	403
0.804590158068241	1.0364521198237706	1.9848244948699085	1.0787927766562404	0.881417662040038	1.0821987398507287	0.25465164053451184	0.25465164053451184	0.25465164053451184	0.25465164053451184	0.25465164053451184	0.7596078590005828	0.30791507720728656	0.9789239857479708	0.7158918501665971	0.9495570904800645	1.6650296194464984	-1.9762538311267597	-2.978106343137375	-1.3781591697856932	-1.7231009402906539	-1.0889615051189219	-1.4434139870875058	46.88492271332078	0.8769318150609797	5.5477416840426365e-11	0.5703417344578883	414
0.8717198132845172	0.01	0.2491088647420434	1.9022188002888918	0.904759154348429	2.0	0.32079064397839363	0.32079064397839363	0.32079064397839363	0.32079064397839363	0.32079064397839363	0.6684180488688181	0.01677359136038207	0.0371407484345332	0.01677359136038207	1.6773591360382067	1.1454952531510496	-3.0	-1.4443166552970588	-1.233266806438396	-2.5084215843692403	-1.233731183880892	-3.0	44.75183130902069	0.8501429677571216	2.27043249273366e-11	0.705080332422987	394
0.3541078671157018	0.8002030440009134	1.7371353805855692	1.279633043711381	0.920115773107248	0.9650796727740083	0.2878722883375797	0.2878722883375797	0.2878722883375797	0.2878722883375797	0.2878722883375797	0.2827724756866397	0.25384491754503774	0.2668178581025847	1.2687075043019411	1.4725722218969721	0.10616479918862551	-1.4584659886654	-2.450583016754555	-2.81336907696714	-1.2544540116696294	-1.6040267480240424	-1.6345935522528332	40.62760063895548	0.8399910510988045	2.9923797577716084e-11	0.7572534069896426	361
0.8094381676225268	0.3034049220768293	1.8888247319971392	1.7029778786828424	1.173326589212725	0.3308756963910405	0.24336608143113858	0.24336608143113858	0.24336608143113858	0.24336608143113858	0.24336608143113858	0.011096982135915465	0.011096982135915465	1.1096982135915465	1.1096982135915465	1.1096982135915465	1.1096982135915465	-3.0	-3.0	-3.0	-1.550519252453327	-1.0	-1.0	42.15081244826199	0.8370070449032349	1.154778870073897e-11	0.77270886630725	421
0.4020375319002066	0.014382328749552909	0.4250942443226786	1.9047798863718604	1.2903313159408043	0.03967081087112176	0.3837475250894977	0.3837475250894977	0.3837475250894977	0.3837475250894977	0.3837475250894977	0.06845662368677134	0.1584233137499437	0.6825615198692336	0.38352783038725385	1.1701412040356576	1.2345708566834253	-1.2240617395224647	-2.3736875940489828	-2.6507480761618796	-2.240871373942089	-2.1338549698208666	-1.7663013240494463	40.2333973605945	0.8908596109284421	3.2847001373239844e-11	0.5019073030985974	427
0.9339802425253062	0.05432906931563487	0.6443919748949967	1.9724121697892445	0.026188673739926047	1.0810465165155607	0.3787979484144013	0.3787979484144013	0.3787979484144013	0.3787979484144013	0.3787979484144013	0.6616667170979221	0.28494850857147996	0.25448397110726273	0.46702386044940447	1.2435250641558298	1.1352423904258009	-1.6555457581905433	-2.9838109455249544	-2.4689463305238903	-2.299875975940973	-1.037737469042685	-1.2088530749016848	21.21477131280655	0.8903075862573969	1.2668971937213501e-11	0.5045992601093043	377
1.2770319707133244	0.7963858799672955	1.8183140269908142	1.2105334719993495	0.2705859391746125	0.26769450905216713	0.3277666964709606	0.3277666964709606	0.3277666964709606	0.3277666964709606	0.3277666964709606	0.9485614337982039	0.012505824895116377	0.72420744348844	1.0628868929839526	0.8786168519377776	0.9277602418299672	-1.719423280527951	-2.6840476556369466	-1.4157550542762645	-1.0	-1.0	-2.7493193436635326	48.111546820045156	0.8297616846716158	3.4730754830374165e-11	0.8104662315837579	396
1.4091845494084163	0.043726090788980015	1.5876572266608824	1.2018611462418018	1.8528382197474247	0.5897990384991174	0.25423609756958865	0.25423609756958865	0.25423609756958865	0.25423609756958865	0.25423609756958865	0.4312066323001786	0.01714163947116877	0.984362117079965	1.2569519617693157	1.1752452842940178	0.5785008025217437	-2.5054807115464204	-2.1733634097136694	-1.8108160305504328	-1.0436431056427753	-1.3349141724955946	-1.1799213053109805	45.2538145099246	0.8771025864240706	1.4514364868735384e-11	0.5694960833027114	461
0.3515976397425879	0.3604513624732499	0.6067025883919497	1.972705705915613	0.39694510108447595	1.6955327882314766	0.35076625217649426	0.35076625217649426	0.35076625217649426	0.35076625217649426	0.35076625217649426	0.3330156817912061	1.1615779712916874	0.21647545550211159	0.6871544138110481	0.8127052131118567	1.0781851822260446	-2.2204144664879384	-2.843466989794996	-2.3374437330032594	-1.033128059282287	-1.191638482095007	-2.898273732642094	34.08869851719761	0.898775782115238	1.8579050545813172e-11	0.4634863833948639	382
0.01	0.30965072300166036	0.231719338761482	1.0310717882780907	1.9375557565202988	1.05195629703183	0.3506937108067373	0.3506937108067373	0.3506937108067373	0.3506937108067373	0.3506937108067373	0.05680063152133715	0.7529465142814701	0.01746691802077354	0.2641388158469151	1.5780493391081087	0.7736539719470475	-2.0711573277103206	-2.4537389260977838	-2.2076132004696674	-1.498785726459579	-1.3150801530345948	-2.853905309789182	36.530089414246824	0.8684158902060539	3.992241008454131e-11	0.6127223845844219	420
0.9868359275985648	1.273160023487855	1.6655776736617933	1.6109464399226472	1.099092813151525	1.1465446397198207	0.20538652734214402	0.20538652734214402	0.20538652734214402	0.20538652734214402	0.20538652734214402	0.7873011803929497	0.8767287783714957	0.3864415802062689	1.016942279087622	1.543041795832715	0.9385959433346035	-2.2208171506098773	-2.3512118004379845	-1.9193058619790822	-1.0317001650577697	-1.4514018153476531	-2.796860158364611	44.84328045108198	0.8843469430375553	3.6305742433416106e-11	0.5337732108792185	419
0.4858137923766865	0.057483434761861026	0.16510730573617582	1.5655686901142063	1.3232491390806493	1.3547524774102933	0.383678078561117	0.383678078561117	0.383678078561117	0.383678078561117	0.383678078561117	0.3587970283284577	0.025524284418851653	0.33973654738402415	0.544856861682021	1.5395004954924163	0.5245001147327433	-2.0133620825357137	-1.806159734270592	-1.4231907185811778	-2.3242902897158717	-1.1904102091033515	-2.164752923901379	42.914155190479875	0.8391345919421063	3.217928395739764e-11	0.761683754647396	391
1.9247165125692929	0.12556781758544042	1.9843510036791887	0.7436741843384178	1.880348552521104	1.2679364991482631	0.20489576907958496	0.20489576907958496	0.20489576907958496	0.20489576907958496	0.20489576907958496	0.24928456801818805	0.5557050044645038	1.3498959066307574	0.591338931988831	1.1370102429862232	1.6667503340153196	-1.9892380465300936	-2.9503341805811294	-2.1302683466988723	-1.0592982211984079	-2.130699569143272	-2.4194432666025785	40.772941239933644	0.9136744670199705	5.342867171128002e-11	0.39208511442912036	371
0.8050367806504325	1.4717426418280024	1.6623810493729871	0.8916698678676968	0.5638064186198083	1.4363417807531453	0.2657964919468111	0.2657964919468111	0.2657964919468111	0.2657964919468111	0.2657964919468111	0.11321063240084896	0.014205653472440074	0.29709178438756273	1.4205653472440074	1.2827632273897545	0.7483532692283814	-1.3608653600839837	-3.0	-1.5107700858018178	-1.0	-1.0	-1.0	42.972384465197464	0.8478261560223349	2.2559831273335627e-11	0.7169318927647448	400
1.400390585311842	0.01	2.0	0.5747714748707203	2.0	0.01	0.2675701010191265	0.2675701010191265	0.2675701010191265	0.2675701010191265	0.2675701010191265	0.9031028184650153	0.32764354463524126	0.26149353887764676	0.6201811875748704	1.3947044194517315	1.4152046741897317	-1.5592159385238027	-2.421381450171256	-1.7943262699268103	-1.497058751086609	-1.0	-2.6265714280562387	42.16367347854636	0.8654688365979891	2.7170111208484154e-11	0.6274856538210832	360
1.5627134127565419	0.711033342127356	1.9499533053442961	1.5584468550588497	1.0717829652420807	0.9421619382026578	0.21225802681060646	0.21225802681060646	0.21225802681060646	0.21225802681060646	0.21225802681060646	0.9204374574895974	0.3005049499372195	0.13078367493415902	1.7334270129723965	0.8730618051114208	1.4797879027234329	-2.7785989090877097	-2.229421773448288	-1.9892223773681357	-1.7178007852656054	-1.109083679134009	-1.9981761719200557	47.7278669639882	0.8746778228627939	3.7852303697966136e-11	0.5815188471323672	373
1.0483667948058273	0.01	1.3712708335946804	1.535262678861037	1.2835024479534716	1.3165327790562418	0.2605815919570452	0.2605815919570452	0.2605815919570452	0.2605815919570452	0.2605815919570452	0.8314888462617075	0.028622121172801204	0.028622121172801204	0.056020565942033335	1.1991091516777153	2.2643807239007923	-1.5932220295545514	-2.637789932873955	-2.646738530671932	-2.4925036861476424	-1.8350276261170941	-2.662674704323514	34.553057167251296	0.8702203745650106	2.8418067061055176e-11	0.6037075273995975	391
1.3619741575791802	0.20721701765692233	2.0	1.3404002448946628	0.5422741015719624	0.36237900371043913	0.3088666652908594	0.3088666652908594	0.3088666652908594	0.3088666652908594	0.3088666652908594	0.01301900637440235	0.08371276109728899	0.01301900637440235	0.922783334245557	1.301900637440235	1.301900637440235	-1.0	-3.0	-3.0	-1.0	-1.0	-2.834471997168656	45.63027749344266	0.8094726058660785	2.0533555664966966e-11	0.917978440353848	373
0.5632524514725195	0.01	1.8469258944909277	1.2598160862799996	1.8392195924578763	0.2961290288332247	0.26220274185718984	0.26220274185718984	0.26220274185718984	0.26220274185718984	0.26220274185718984	0.01771702652298963	0.01771702652298963	1.2937214075321408	0.4238762393350572	1.3321799728188273	1.2025434452412216	-2.8091134682762595	-2.7271520751366527	-1.0	-1.0181764126905988	-1.0	-1.8634046451417667	50.00000000000015	0.8796557865193405	4.3830421587137946e-11	0.5568723609927324	381
1.5918215745029658	1.343349139132013	1.860464986744511	0.3975982187907549	0.23748019754299124	1.1993158895050988	0.25499653766940833	0.25499653766940833	0.25499653766940833	0.25499653766940833	0.25499653766940833	0.4138699670601574	0.014160516748283936	0.9073650704283076	1.294559481496771	1.025850419654955	0.9809848542209612	-2.2123201905063223	-3.0	-1.0	-1.0	-1.7439855868926564	-1.3460778456004934	33.68960468009995	0.8742188635040322	3.680020811253872e-11	0.58379826732977	407
0.01	0.9608123232757383	2.0	0.8138887066607611	0.2245665976842929	2.0	0.269270796144086	0.269270796144086	0.269270796144086	0.269270796144086	0.269270796144086	0.532298992621222	0.015472251798454682	1.5472251798454681	0.015472251798454682	1.2215491302769121	1.2284525524372958	-2.092700298912005	-2.707175040792168	-1.8321525640724936	-1.0035495378140307	-2.1392650778200313	-2.0665357399384026	32.913504385074354	0.9174439320630972	3.180462017866837e-11	0.3742046739156412	401
0.2985699422333474	1.5075986157335537	1.8026025089046362	0.8776451432170855	0.01878955216471017	1.1557761844821215	0.2774415960574377	0.2774415960574377	0.2774415960574377	0.2774415960574377	0.2774415960574377	0.6662009864155246	0.7198174267486577	0.7316847571629338	1.1356490611512895	0.9809808330940064	0.5330281693710782	-2.766708858744172	-2.3974896231235308	-1.9814283666688608	-1.105063080216089	-1.1176590789906677	-2.414937206951528	32.362940989048916	0.8773908604182148	5.4052671622978923e-11	0.5680689385472268	385
0.9161523028846239	0.43156545507080063	1.7181201880942973	2.0	0.48343752647897537	1.021235524720099	0.2245759409923499	0.2245759409923499	0.2245759409923499	0.2245759409923499	0.2245759409923499	1.1646334101826994	0.020009611235788833	0.6303180629573781	1.3779703161962142	0.9702712569140127	1.3910721035313767	-1.0	-1.4216420544913284	-1.3204983107871904	-1.0	-1.2173446766682687	-2.5672377600173655	29.741809541616895	0.8764161084148266	3.74078232484994e-11	0.5728964876151472	366
0.24630830938775863	0.8620651727951134	2.0	2.0	0.1001400273713176	0.9225626026059902	0.22744466872826918	0.22744466872826918	0.22744466872826918	0.22744466872826918	0.22744466872826918	1.0847366934636993	0.016509872469851344	1.1907883847454337	0.20783929489317943	1.573677124785564	1.2489748845614697	-2.836887382993779	-1.0	-1.1642990033472738	-1.0	-1.0632471061757909	-2.783991247016573	41.982918454832344	0.9000360664835156	2.8742068008715276e-11	0.4574008704852751	340
0.01	0.01	0.5719811416669313	1.316489510907182	1.4913458529802155	0.8727983846765984	0.43939751590457576	0.43939751590457576	0.43939751590457576	0.43939751590457576	0.43939751590457576	1.2559289467251864	0.01554211087598268	0.11868390900431916	0.01554211087598268	1.2394832850188198	0.9582330245526655	-1.9358419708353567	-3.0	-1.643395338180847	-1.782718473470905	-1.0	-2.9158266205566794	50.00000000000004	0.8591575485929932	4.747183398360185e-11	0.6592718982338458	343
0.01	0.5296479920127891	1.436557521663223	1.6538882604468175	0.6404778258157399	1.7760713248671725	0.27909087626997253	0.27909087626997253	0.27909087626997253	0.27909087626997253	0.27909087626997253	0.02046518192815445	0.02046518192815445	0.7849746276500293	0.02046518192815445	1.190296947396965	2.0465181928154452	-2.22260994235335	-1.9877865814963893	-2.1439378966696356	-1.0	-1.0	-1.5219029150767225	37.455516176357705	0.8790489770260308	1.8392046820722544e-11	0.5598692713375626	375
0.4974148441076395	0.594612125852341	1.3716278241050552	1.699405075057984	0.36115940936939744	1.0982206615553844	0.3342652660906147	0.3342652660906147	0.3342652660906147	0.3342652660906147	0.3342652660906147	0.01550550296049007	0.01550550296049007	0.01550550296049007	1.550550296049007	1.0996427229647272	0.01550550296049007	-3.0	-3.0	-3.0	-1.5076009096011673	-1.0	-1.7271133567729946	38.76451103075161	0.809637451469432	1.666173360194709e-11	0.9170941084231623	390
1.5854455781708574	1.0679811426729722	1.9144473732476595	1.2260821798031754	1.9051276019494885	0.743030707072906	0.17462543344884307	0.17462543344884307	0.17462543344884307	0.17462543344884307	0.17462543344884307	0.9040624544642368	0.5251875495982707	0.36145986545842423	1.2110665254873605	1.733678918637998	1.1713266169849519	-2.8987925003650576	-2.1915159720997934	-2.8162271581278215	-1.199327071398016	-1.6037689115153297	-1.5930522609809679	45.42461501824731	0.9024317558881665	1.5029125617938993e-11	0.44585630598829973	427
0.7770655426747691	0.3580696223769318	1.7826949732292816	1.4751088250497348	0.6391378138412991	0.5017742228681877	0.2874039974958219	0.2874039974958219	0.2874039974958219	0.2874039974958219	0.2874039974958219	0.5914371336591924	0.01936487321969597	0.9915263664548355	0.5124553681286841	1.655327730787292	0.361457414248067	-1.7009817179373234	-1.4275210689218727	-2.234190082004797	-1.0	-1.1588743970291193	-2.0047991095238755	28.29904210442874	0.8377400696398836	3.0687706575780986e-11	0.7689071147975459	374
1.0324583713220044	0.6734385864839509	2.0	1.698775310473497	0.01	1.0381701905595886	0.2210297285981554	0.2210297285981554	0.2210297285981554	0.2210297285981554	0.2210297285981554	1.3008719836424858	0.013008719836424857	0.013008719836424857	1.3008719836424858	1.3008719836424858	1.3008719836424858	-1.0	-3.0	-3.0	-1.0	-1.0	-3.0	26.694800609425442	0.8789046238382502	2.4133716313663965e-11	0.5605825073752867	402
1.516175782143827	1.0671089612075808	1.9962863685945575	1.6854407746238516	0.5272198598309724	0.3304106766759491	0.19845936862517943	0.19845936862517943	0.19845936862517943	0.19845936862517943	0.19845936862517943	0.2125083117006299	0.25221206954679776	1.0173231964248626	0.6437353818615262	1.8135894798089813	1.1320542844820556	-1.85879747297758	-2.225287021632469	-1.856592490544811	-1.088005622259624	-1.1724509231400848	-2.560577708604873	35.922120778307175	0.8751175296249414	1.524202966422479e-11	0.5793361664639766	368
0.01	1.1902431539977563	1.5505996167807412	1.1886034680425852	0.8182285239458792	1.3447130193827228	0.2733082934356357	0.2733082934356357	0.2733082934356357	0.2733082934356357	0.2733082934356357	1.147703294291599	0.011477032942915988	0.41110747472138126	1.147703294291599	1.147703294291599	1.030698706585613	-3.0	-3.0	-3.0	-1.0	-1.3601743304887983	-3.0	34.21504016037574	0.8578163627178993	4.989561343152892e-11	0.6660567391611445	403
0.6990994989303945	0.8670164447477381	1.1736103814932763	1.8445304509467977	0.6222117207822054	0.9023475670393462	0.2629058288666243	0.2629058288666243	0.2629058288666243	0.2629058288666243	0.2629058288666243	0.5114995865016877	0.284339909304213	1.185315395033536	0.1504303725141151	1.373576793920693	1.3040005329183453	-2.436314604420453	-2.8577046484476796	-1.6887701556198025	-1.1760832383320305	-2.0217656401060022	-2.0181676773553394	26.222524863424358	0.9055405798444427	1.380786137438206e-11	0.4309208294503022	382
1.3157262082095094	1.7902830813366524	1.0873465829417663	1.2487304589623613	0.0917937079862592	0.8890863187802533	0.23897762588926674	0.23897762588926674	0.23897762588926674	0.23897762588926674	0.23897762588926674	0.2641788676126078	0.6386387762371609	0.3209610638568743	1.2357981047140714	1.1673093945781452	1.3682870500633106	-1.863713744794553	-2.745619472586305	-1.649034770802478	-1.1100703537169982	-2.5555624296630906	-1.1181126809652309	25.337505181014787	0.9055218774278728	4.6886331886969745e-11	0.43101052659224476	388
0.2968638799114095	0.01	0.01	0.5649985314511612	2.0	1.0982569267748208	0.38597976883118956	0.38597976883118956	0.38597976883118956	0.38597976883118956	0.38597976883118956	0.5307578232899164	0.13954229033168486	0.6876213349421717	0.15491320012498638	1.3990217851008244	0.8941218523502046	-2.508051781816603	-3.0	-2.341997963434572	-2.1107274644248344	-2.0948377306676598	-1.0	30.393099987290753	0.8958645155801249	1.6969405548527804e-11	0.477576650979207	363
0.7403118251760828	0.7566056463127908	1.3084512161178854	1.748902411093518	1.4323960636225592	0.6032711778907083	0.25464633634465195	0.25464633634465195	0.25464633634465195	0.25464633634465195	0.25464633634465195	0.01654366807135944	0.01654366807135944	0.3037812245451867	0.8394266521434253	1.3723633318400967	1.654366807135944	-1.0	-1.9176570174706147	-2.1214212998202497	-1.0	-1.0	-2.862354784287193	48.87268774734587	0.8138244401501589	4.418625063996186e-11	0.8946927188876673	376
0.6104244921940144	0.3044839862385146	0.81841060641202	1.9216923462595432	1.8220861198724092	0.5394605442042735	0.2521523502277465	0.2521523502277465	0.2521523502277465	0.2521523502277465	0.2521523502277465	0.5017948962075087	0.3039396840241036	0.5431258690329205	0.6840506589540872	1.7757387822510236	0.6974356525655783	-2.3073494941977923	-1.5901829709790605	-1.8862821685454554	-1.0601822490643074	-1.921527814308668	-1.7700011933035114	45.46882331864915	0.876603063750985	6.7825041027872e-11	0.5719701580866067	413
0.22493526085850366	0.34985317740272914	0.990606784147767	1.74929453625846	1.1081726796632299	1.040912526460693	0.33380850197757117	0.33380850197757117	0.33380850197757117	0.33380850197757117	0.33380850197757117	0.05708949382674567	0.8301793820786315	0.17953452097620015	0.044101908700452885	1.6083641868371266	0.8495792682267119	-1.2410165225635823	-1.8707676801414928	-2.6149438244092575	-1.6604803622228836	-1.390512580256539	-2.5807013192003048	45.627292971909135	0.8481206725400726	4.2194889870032824e-11	0.7154235093931147	361
0.7225632248725556	0.03566214151078704	0.8654491743036281	2.0	1.3892945432805432	0.6572304422503148	0.2588460248016996	0.2588460248016996	0.2588460248016996	0.2588460248016996	0.2588460248016996	1.0543422768984603	0.010543422768984604	1.0091061951483185	0.9850329932337895	1.0543422768984603	1.0543422768984603	-2.4192474072741637	-1.0	-3.0	-1.0	-2.3279931374599965	-3.0	30.439659304547526	0.9030051446654787	1.7923258427431427e-11	0.4430977538586973	406
0.5263503340508685	0.460809851587727	1.6240727283651268	2.0	0.7666276104412206	0.7202234572908378	0.24469994149742724	0.24469994149742724	0.24469994149742724	0.24469994149742724	0.24469994149742724	0.7026780553277137	0.9882124113973673	0.017628944910769585	1.0403334886016677	1.0170268862193999	1.5038272499596932	-1.4066895671305886	-2.2171371112624643	-2.927944914225769	-1.5769069655950152	-1.1105356261968629	-1.3522323243915375	36.16943379302927	0.8606562157195884	8.58498988474653e-12	0.6517029039445522	420
0.017241727431369546	0.606883184808493	1.9354618283829925	1.2785422168869056	1.1494926209171528	0.7562951926101404	0.2650008533649417	0.2650008533649417	0.2650008533649417	0.2650008533649417	0.2650008533649417	0.23840171148053863	0.2952333362273757	0.05177770536848535	1.078507782158402	1.045619856262275	1.8383981337362372	-2.9975258194907646	-1.273438633891046	-2.07271607077561	-1.5056635936839027	-1.3012667842800425	-2.659527305524321	38.824799925399496	0.8548508628729257	2.1464427501416692e-11	0.6810964560029332	411
1.9366296331896367	1.520865731674249	1.4887206231455836	1.8270419372959574	1.1191401629502113	0.37617670124979047	0.1681558498676683	0.1681558498676683	0.1681558498676683	0.1681558498676683	0.1681558498676683	0.083808678541251	0.46694318378901783	0.1398781505709554	1.8202948972372754	0.9852446778248163	2.1303866550248993	-2.2308718186610124	-1.1836508452339884	-1.6589981351748837	-1.366066963386821	-1.568663470332662	-2.3832107065184616	38.336386766901605	0.9134707437809144	1.6881149864854368e-11	0.3930535747178936	394
0.7998098915626966	0.8505138583069136	1.9523815624814618	1.6455763209338377	0.06584189837434042	0.021086723511162322	0.24538437121004486	0.24538437121004486	0.24538437121004486	0.24538437121004486	0.24538437121004486	0.9498872208419167	0.5696331300002667	0.7761640696612325	0.9581783339386163	0.9002151888906275	1.4540276373509096	-1.9531509890896626	-1.1505465691598398	-1.5184565837306396	-1.2008277986195444	-2.0771247429531385	-1.9178698116259414	30.03563029708098	0.9007083115603207	2.88096861865995e-11	0.45415829653124407	374
1.3012181107465874	0.11664278074033575	1.247840761612675	1.804884889315957	1.3881716115909912	1.231544297706222	0.22712978193597255	0.22712978193597255	0.22712978193597255	0.22712978193597255	0.22712978193597255	0.6790565041840749	0.09302870095143653	0.7360755769440871	1.2984161838503434	1.254321413676311	1.0477040527941492	-2.487101776462984	-2.1131342514757936	-2.4784053236276233	-1.7255284720269388	-1.4458649243311381	-2.811971919560774	35.02710116877044	0.8782185273856405	2.3775675983212427e-11	0.5639740501747461	401
2.0	0.6527334837720821	2.0	1.0048211987460922	0.579751191031843	0.43887568951075645	0.2545360324484526	0.2545360324484526	0.2545360324484526	0.2545360324484526	0.2545360324484526	0.7317789892105108	0.012662964420234426	0.012662964420234426	1.2662964420234426	1.2662964420234426	1.2662964420234426	-1.0	-1.0	-1.0	-1.0	-1.0	-1.352624827046348	36.466677066864605	0.8686289202733068	2.6747775825928526e-11	0.611657152615815	355
0.7921891756052911	0.048673900747894266	1.8963725455539067	1.5963324860104835	0.14340505427526715	0.9326986762509607	0.31291347811401227	0.31291347811401227	0.31291347811401227	0.31291347811401227	0.31291347811401227	1.468494771631866	0.031467323178255485	0.7412340426018174	0.9243949673088044	1.1080709210177762	0.27859893505040406	-1.3370659490235464	-2.315554521456229	-2.8039924664987135	-1.111388560401375	-1.8160620736982391	-2.1629269116172782	37.33843525782752	0.8486506186410624	2.965897399989161e-11	0.7127106785473096	370
0.5285111811235271	0.4020442873501812	1.966154100757366	1.0512847824239757	1.1030071244882775	1.078927067594172	0.27404506770118087	0.27404506770118087	0.27404506770118087	0.27404506770118087	0.27404506770118087	0.5004625723881828	0.0145805875177867	0.9811829138752378	0.754281310193394	1.084042799566513	1.4572337954056693	-1.01696264840146	-1.4647576688115846	-2.3622159031084036	-1.0	-1.0	-2.8735989842853304	35.65227677394507	0.835748371090577	4.194066518275035e-11	0.7792446119314239	383
0.01	0.5211611241982359	1.6386764447314979	0.8691110875918008	0.6775020380745637	0.5346551710161374	0.41885635146496336	0.41885635146496336	0.41885635146496336	0.41885635146496336	0.41885635146496336	0.5163218679033995	0.5235210928467043	0.017501551987738295	0.8990832598691775	0.9383486760103509	0.9628104443692626	-1.0968599435552775	-1.61791722274752	-2.108046352646312	-1.0	-1.1186967224707547	-1.798581803451632	27.45547364799881	0.8529940292624666	4.036454899958168e-11	0.6905400877085798	401
1.3556428419522621	1.3194706218989019	1.9113686235802934	1.7101666797220159	0.0737824479133482	0.2951784459377295	0.19483549560223878	0.19483549560223878	0.19483549560223878	0.19483549560223878	0.19483549560223878	0.31909462987315135	0.23199524663108675	0.6351542348248401	1.3575332812263925	1.2472607151503106	1.6559044837224381	-2.415673501274712	-2.9159940282030083	-1.3841417167805798	-1.1900919734003075	-1.3904037501954907	-2.534624826894238	30.455789413144004	0.8914594827030894	2.9479302526665943e-11	0.49898390950037125	385
0.0574238016194014	0.5808384286525232	1.5321273895752017	1.3096688382669648	0.30604765585361593	1.5398658495544175	0.28481079299496237	0.28481079299496237	0.28481079299496237	0.28481079299496237	0.28481079299496237	1.2677120415198522	0.07783698008125176	0.2858591100191068	1.4375136513696247	0.8330759045148403	0.8772313910415773	-1.8234676681998334	-2.3765503576795197	-2.579710627091662	-1.3503703075302511	-1.6839079740192249	-1.5875101255967572	17.800192971756235	0.8854445989674375	4.732121952258037e-11	0.5283860682334696	390
0.6484484341470785	1.3997621511035625	1.858378566084354	0.9857164277069482	1.5243324106115648	0.900619615962656	0.21627754226453744	0.21627754226453744	0.21627754226453744	0.21627754226453744	0.21627754226453744	0.2596928207310671	0.7959549028176247	0.3163348084290575	0.08018470698194807	1.5252806615347587	2.0025068633043275	-1.0930569157109549	-2.8035982065366527	-2.2915504648594407	-1.0562696197735233	-1.4030860400726288	-2.772177139512607	48.10545543255668	0.8863243797630012	2.825146776756421e-11	0.5240730457030197	414
1.3781566688980755	1.4221274207537762	1.6433707191901272	1.537751364441612	0.3652280567517086	0.029244025136745143	0.22750301157651653	0.22750301157651653	0.22750301157651653	0.22750301157651653	0.22750301157651653	1.2105718645767347	0.22924236353593275	0.4602887384777	1.1133651436898278	1.3869667950448112	1.0115146720897263	-2.6602139832110616	-1.3452960072934266	-1.5272214629848373	-1.0	-1.4485862720998144	-2.3345818264855196	36.61485575127277	0.8785314369221355	3.7594208967965966e-11	0.5624269331776456	394
0.01	0.20180199122263065	0.46511895050024493	1.1130237759823831	1.4138185101235448	1.0026450269054314	0.40389489033225057	0.40389489033225057	0.40389489033225057	0.40389489033225057	0.40389489033225057	0.9521237388849376	0.041323152317917076	0.012391930526966598	0.9910442572441786	1.04305844405712	0.7287794215799875	-2.2163944093993972	-1.2428259116677993	-1.9166736937970414	-1.3088791145816545	-1.0	-3.0	22.722687359342718	0.8794716626964529	1.965455371606196e-11	0.5577814930808555	384
0.06914873046194031	0.01	0.7647614143066218	1.2306121383948216	1.3929503530890706	2.0	0.28852932948005416	0.28852932948005416	0.28852932948005416	0.28852932948005416	0.28852932948005416	0.086919258821768	0.6071292962202864	0.020851338617396093	1.148915115988194	0.7973999352260576	1.8134583726323674	-1.8058952367718386	-2.457432082148762	-2.25002870225946	-2.812534183393241	-1.5435660163773393	-1.2044754609973158	29.155811267309932	0.9066720971071061	9.584945928685098e-12	0.42549749505403767	418
0.5515178513912774	0.43866473852544835	2.0	0.8216037779506936	0.8967457383437799	1.6566632002248174	0.29725802048393946	0.29725802048393946	0.29725802048393946	0.29725802048393946	0.29725802048393946	0.6476211664981071	0.5127766804618942	0.011947914722052774	1.0548096381452792	1.1947914722052773	1.079551935624724	-1.6794091409726015	-3.0	-1.7306148812152835	-1.249957667588228	-1.0783647209251008	-3.0	46.52241511764417	0.8473939211314058	4.7753851456460773e-11	0.7191465578057542	384
0.6005228068262324	1.6287055314235248	1.4927896219978327	2.0	0.35503466373123116	0.6359732682042025	0.21609250493462562	0.21609250493462562	0.21609250493462562	0.21609250493462562	0.21609250493462562	0.019767618453130707	0.4491697176857007	0.019767618453130707	0.7231378896486718	1.9767618453130709	1.0445001108710403	-1.7917992617984728	-3.0	-2.0625586366000497	-1.0	-2.4481348796034617	-3.0	43.01214708086948	0.8764640773731412	4.002959542998272e-11	0.5726587913473385	404
0.01	1.105686052073215	1.737901597625592	1.2877996610073457	1.610879833336425	0.07077020190072249	0.21693424171611564	0.21693424171611564	0.21693424171611564	0.21693424171611564	0.21693424171611564	0.013381395947263699	0.20546061181031694	0.5371777613883194	1.33813959472637	1.33813959472637	1.287963122138102	-1.251376286034407	-1.0	-3.0	-1.0	-1.0	-1.9784211022459934	29.30955793811799	0.8767407641359009	1.7581829333575667e-11	0.5712880041759278	389
0.828901289709339	0.16005193459873282	0.44625851249998766	2.0	0.8109230884592066	1.75832683201007	0.29735231541903584	0.29735231541903584	0.29735231541903584	0.29735231541903584	0.29735231541903584	0.013070821445717496	0.013070821445717496	1.3070821445717495	0.013070821445717496	1.3070821445717495	1.2517211183099823	-3.0	-2.6066024863872648	-2.4626322454695764	-1.0	-1.0	-3.0	33.32624741814199	0.8837935091960545	3.210990587574082e-11	0.5364919233096472	424
1.1771009156739252	0.6001345121587314	1.7754742638966983	1.5138086769448167	0.45536182578318574	2.0	0.2500422244870084	0.2500422244870084	0.2500422244870084	0.2500422244870084	0.2500422244870084	0.059815767995810135	0.8290422574250591	0.017999375372358694	1.37088558590297	1.447743431014228	0.33379620292234613	-1.9360800257642263	-2.4724276280749353	-1.7503866779057051	-1.469731847265443	-1.9448680560808629	-2.2196725980729144	50.000000000000064	0.8908145430289688	4.07285036364777e-11	0.5021270148793732	411
0.9549647627248812	0.154977201920809	0.8896444100385543	1.5933413541093588	1.8782363251264398	0.39865047557286915	0.24052694471380798	0.24052694471380798	0.24052694471380798	0.24052694471380798	0.24052694471380798	0.3608643324887907	0.019221321462115297	1.3427811427574425	0.2222020172362484	1.3762866281130233	1.4763580213426792	-2.0854016926083907	-1.2477501043181463	-3.0	-1.0	-1.3997048031356734	-1.3620860115978703	25.83868108135112	0.8846678115233999	2.3335826530677555e-11	0.5321977416640764	439
0.2316742631081785	1.5844618462347506	2.0	0.01	0.5605032396004364	0.4863945575526813	0.3092669018875892	0.3092669018875892	0.3092669018875892	0.3092669018875892	0.3092669018875892	0.37373346312986394	0.7110602111132064	0.45971974966445645	1.2827739193754117	0.3092809346494485	1.6029947679214778	-1.9762518760082863	-2.3620685990369	-1.0	-1.0	-1.9749618598637007	-2.3109576366312257	39.041197934132335	0.8992375040614641	4.4757516079922414e-11	0.46125588488443553	406
1.0578107682953704	1.3379963068300647	1.503762165014773	1.8119624725528896	0.8490303250633163	0.29156422022292944	0.2088792670232017	0.2088792670232017	0.2088792670232017	0.2088792670232017	0.2088792670232017	0.01914217272741424	0.8903395945328871	0.01914217272741424	1.0188440419860514	1.914217272741424	0.5540142756386317	-3.0	-3.0	-1.0	-1.4232898865586332	-1.0	-1.0	33.66935066724113	0.8865334626720361	2.113463630098061e-11	0.5230486707993846	416
0.4656804350909307	1.3133838602487184	1.757383713530031	0.8377947535897019	0.9555363731765755	0.13939653220488288	0.26094992532708405	0.26094992532708405	0.26094992532708405	0.26094992532708405	0.26094992532708405	0.5523659830749008	0.7245166980802275	0.6759398854878521	0.7414863686871317	1.1132004903988775	1.3780650507385221	-2.0813678524256325	-2.756914228549528	-1.8677098407585335	-1.5606330748069315	-1.0432538658888846	-2.904481406469129	24.636930606222542	0.8910216146443759	5.809487652373725e-11	0.5011176060182087	400
0.4303456468745057	0.9828024103251413	1.7091548400966043	0.838910008900131	1.5931290937905116	0.11218629048744613	0.2898101499592647	0.2898101499592647	0.2898101499592647	0.2898101499592647	0.2898101499592647	1.2491898669345611	0.012491898669345611	0.012491898669345611	0.8533016852408476	1.2491898669345611	1.2491898669345611	-1.0	-3.0	-2.257393167203682	-1.0063119417342228	-1.0821264112593392	-1.0	43.335196327188136	0.8348888812276772	2.342621650993969e-11	0.7837132269718632	395
1.5736733492925834	0.9406896136328612	1.6479915361545774	1.4782612260773331	1.2879405210738235	0.9067781650391078	0.21071909478714523	0.21071909478714523	0.21071909478714523	0.21071909478714523	0.21071909478714523	0.4661120742176973	0.07796004562213463	0.830352205823885	0.8934754101428165	1.519885216092929	1.428307808791717	-2.0362580691286283	-2.756255971128403	-2.4394328201084337	-1.6487822312397407	-2.015190593394089	-2.7086563241947585	42.716056358203225	0.8826506606676109	1.9336919338578056e-11	0.542111493826208	380
0.7666868323605087	0.3116808962293097	1.8476283528273325	1.8627992331768481	0.36661586220626585	1.5496913451155276	0.24042954729650512	0.24042954729650512	0.24042954729650512	0.24042954729650512	0.24042954729650512	0.15163636105486517	0.3709493636179435	0.2607872235779831	1.402343945256548	1.480240472413609	0.5565511068189879	-2.513274032910215	-2.0955640111207954	-2.256531336565204	-1.9446320374232373	-1.211089491915061	-1.33963331396285	38.203549854342704	0.8573376023936673	4.3591341979901405e-11	0.6684812791919266	376
1.1355714689182694	1.0179327271060652	1.9676185448187267	1.201523920581372	0.4588990993619871	0.3142506235085595	0.21868569258681603	0.21868569258681603	0.21868569258681603	0.21868569258681603	0.21868569258681603	0.29254285389010404	0.21542761683834608	0.4528559357417075	1.821655057444008	0.9211664125647674	1.0705521160775462	-2.4863230471668647	-1.2758623835431184	-2.0461605783800585	-1.0	-2.3862304755735466	-1.767690901003821	20.539439088922695	0.8907560350895153	2.5391322260265558e-11	0.5024122651587998	422
0.5581880984703183	0.4897098115331176	1.9573430547759638	0.12096056967161939	0.5021564579545434	2.0	0.34556245485483006	0.34556245485483006	0.34556245485483006	0.34556245485483006	0.34556245485483006	0.013691915439323714	0.013691915439323714	0.013691915439323714	1.3033326961009561	0.7952728146734249	1.3691915439323714	-3.0	-3.0	-3.0	-1.0	-1.0	-3.0	35.716755408410464	0.8623865714070074	1.9764887783351487e-11	0.6429801469124445	412
0.3203429335509371	0.5390452350988317	1.7744557719767267	1.2562167090269951	0.9223924777634545	0.6398662425163927	0.31359020539834914	0.31359020539834914	0.31359020539834914	0.31359020539834914	0.31359020539834914	0.6284358086066675	0.14818075555042945	0.4542135021779192	0.5947514789386206	1.322739160580552	1.2695781563103685	-1.1550020244350707	-2.7800516674227174	-1.15128751225899	-1.2766884425878267	-1.041020412938768	-1.4331826484117416	37.6509843459289	0.8438130594568296	4.9348003185367156e-11	0.7375375744886612	430
1.0028795841538571	1.2023357626353768	1.706688300018351	0.4996442458638675	0.8183251882091435	0.749009592027295	0.30531213145392044	0.30531213145392044	0.30531213145392044	0.30531213145392044	0.30531213145392044	0.3932076202974824	0.12076638155829207	0.7608425204603118	1.213287828617744	0.6698874126176982	1.3620425851612443	-1.3892526297405479	-2.094811231592171	-1.0222623544961318	-1.1476573371682548	-1.0892972125980038	-1.5399655567745456	33.51560844305634	0.8885705055158591	2.65078353343815e-11	0.5130810647247986	372
0.03319766963753809	1.6613319884768536	1.223483166242093	1.8441651941102692	1.2030241843993237	0.1869424354298467	0.23044266868455776	0.23044266868455776	0.23044266868455776	0.23044266868455776	0.23044266868455776	0.1378552459471688	0.616758367051248	0.35899939807692405	1.3550868590836287	1.3602235059026622	0.8801302272329049	-2.7466267529315402	-2.754467588095244	-2.1295812905313074	-1.001955916810726	-2.4456618478826058	-1.6081404993343493	46.80157641731901	0.8810754595880166	2.775010889670806e-11	0.5498689490318582	383
0.01	1.728517669567641	2.0	1.2233586456447798	0.3531544725636208	1.101106132258899	0.23311138964777045	0.23311138964777045	0.23311138964777045	0.23311138964777045	0.23311138964777045	1.252590664278877	0.015324805505158207	0.015324805505158207	0.6583971311943508	1.5324805505158205	1.5324805505158205	-1.0	-1.0	-3.0	-1.0	-1.0	-2.563890676752333	50.00000000565838	0.8904303341867588	1.2167864543957079e-11	0.5040005336166599	410
1.577541999414931	1.7092468242225063	1.8350096634080402	0.2593399386552267	0.34374810048296256	0.6802575388224661	0.25590635618552904	0.25590635618552904	0.25590635618552904	0.25590635618552904	0.25590635618552904	0.015920964806195818	0.497735244465279	0.5769915773266495	1.3467188210702665	0.7496835268982093	1.5920964806195819	-1.010348066986681	-3.0	-1.0	-1.0	-1.0	-1.0	46.711065033306205	0.8642818238487541	2.8920914630261695e-11	0.6334462026984533	390
0.8107016441141547	0.7019965721876482	1.9931635132516403	0.5846188529514106	1.9719049876582975	0.44373177615809606	0.2126656525352929	0.2126656525352929	0.2126656525352929	0.2126656525352929	0.2126656525352929	0.8912161496432591	0.08951623212328128	1.2091062527663068	0.14962754805097095	1.4662105308409181	1.711743970795863	-1.806679860153231	-2.6880372309911227	-2.777765178834873	-1.0833699549903437	-1.3523453070124483	-2.416189999992249	27.620484174098074	0.8934715691082069	2.260982415275646e-11	0.4891926249339054	405
1.7655584500832546	1.244736056328517	1.2458609061958026	1.5070365942082515	1.5116143441302914	0.8108546789824433	0.20604331099665307	0.20604331099665307	0.20604331099665307	0.20604331099665307	0.20604331099665307	0.5137746496457791	0.5627758762159102	1.0650600909057504	1.3199968599058285	1.0757469193918916	0.9350877607207456	-2.6813284354868223	-2.4937003858224998	-1.8595579895918244	-1.0779955245467245	-1.9176602519318757	-2.4748885235959914	48.24681112738132	0.9070241418651147	4.340828347915903e-11	0.4238115335967555	388
0.01	0.01	0.8141027181174688	1.5724344864696844	0.7657286546737638	0.6057560158303386	0.5450111714753431	0.5450111714753431	0.5450111714753431	0.5450111714753431	0.5450111714753431	0.7115732327648945	0.6212284896721748	0.014740111504933859	1.1517352656743742	0.4535252854352518	0.2448219348227504	-1.9320751961615477	-2.0948853191071155	-3.0	-2.1648997139333184	-1.0	-1.958410859082505	50.000000005855135	0.8521052281681176	2.858561241048454e-11	0.6950677003277711	402
1.0007944575021293	0.3996930664051634	1.760555416454007	1.7869026427244268	0.2461859106610337	1.5379157656581661	0.2637385584551609	0.2637385584551609	0.2637385584551609	0.2637385584551609	0.2637385584551609	0.615443390398336	0.6884072955780225	0.30685953784203257	0.8731805728843987	1.2990951037635545	1.1792538212448338	-2.0015703828563276	-2.7071330143813395	-2.3169229997104916	-2.0209909688012733	-1.2922353624193683	-1.4722197163145367	43.52614433434108	0.891532373773769	4.057793647157895e-11	0.4986288188174965	401
0.42548635034910587	1.2280823602017938	1.7263718638097738	1.908049316114714	0.4445870276819174	1.7025400241545763	0.21150510290760194	0.21150510290760194	0.21150510290760194	0.21150510290760194	0.21150510290760194	0.42139649144593533	0.07016663916796384	0.1585758952023206	1.082722234720884	2.007148253330109	0.46818199074912004	-2.6547512748768765	-2.9738290791814292	-1.6234842028128171	-1.1007367962665864	-1.044588663784818	-2.514727349133783	46.80109954956287	0.8966324094579083	4.596307547031715e-11	0.4738556728335682	387
0.22684562397962701	1.0397109938655666	1.4837680162517692	1.519947396146171	0.7458929852341888	1.1712153700193266	0.26418833508969897	0.26418833508969897	0.26418833508969897	0.26418833508969897	0.26418833508969897	0.11462560492262418	0.16608556642955039	0.8522810806582095	0.5662551573575828	1.3309207890912909	1.5016737419568713	-2.8549115037854254	-3.0	-2.9188082821396044	-1.0	-1.462721067746942	-2.7833194828840275	32.482661667605214	0.8427123204921017	4.2122106617063987e-11	0.7432065662744822	410
0.19272093174856547	0.7488604769200833	2.0	0.09337082851855669	1.130044751845405	2.0	0.2945127702816598	0.2945127702816598	0.2945127702816598	0.2945127702816598	0.2945127702816598	0.1423642598069327	0.3639729362222184	0.912786427545862	0.8989518701512981	1.1802952357020635	0.79367420309388	-1.9820092694668963	-3.0	-2.2449651219389692	-1.0	-1.230001025156789	-2.274080319006929	50.000000000000014	0.8688983576356434	1.0105840642233816e-10	0.6103102366610902	379
1.1550193027838882	0.46332445027179436	1.8322334674810017	1.7791777282509778	0.8232624061336656	0.700715350322731	0.23581035283078977	0.23581035283078977	0.23581035283078977	0.23581035283078977	0.23581035283078977	0.31986488836548693	0.6265329510433537	0.41337490604099164	0.7787991934910162	1.8167531975927815	0.6107073182455452	-2.0481228757000274	-2.8913594098408852	-2.293528459883463	-1.8722669813643138	-2.518461690880661	-2.101589181572252	39.22443350324939	0.9028217854973658	3.099012242366911e-11	0.44397969745873284	394
0.6705566436188468	0.8546214334352823	1.5079140671776745	1.6229990677668467	1.5773812563169793	0.9253133714063634	0.20363985870159085	0.20363985870159085	0.20363985870159085	0.20363985870159085	0.20363985870159085	1.3552783860393982	0.013552783860393982	0.013552783860393982	1.3552783860393982	1.3552783860393982	1.3552783860393982	-2.750490898842616	-1.0	-2.878863428402968	-1.0	-2.424265734562369	-3.0	33.598617626145604	0.8991790466399388	2.1582553531809533e-11	0.4615382192034094	427
1.0746031083300989	0.9798394956697426	1.755150099670992	0.8983669909089207	0.23918787821875262	0.6414961437817861	0.27942690057128294	0.27942690057128294	0.27942690057128294	0.27942690057128294	0.27942690057128294	0.2516338338325616	0.010663335252818422	0.9256462262329118	1.0663335252818422	1.0663335252818422	1.0663335252818422	-1.0	-2.179578421991538	-1.9728475540922827	-1.04670886020503	-1.0	-2.0612059524955053	20.046327961326398	0.862622637970318	7.856371061766932e-11	0.6417914876764199	377
0.14371358087381633	1.8189884510551138	1.1518711221223452	1.612669484268348	1.439520061069808	0.46177339078048724	0.2236519978572824	0.2236519978572824	0.2236519978572824	0.2236519978572824	0.2236519978572824	0.5678011321412564	0.5438204896387925	0.149294821609094	0.509020660109741	1.6927736944208542	1.5189498324484885	-2.853037633464157	-2.720460238201293	-2.056764676423854	-1.304492643794403	-1.0194790711004602	-1.6846872672690951	48.63154471183912	0.8667014904264282	3.989489601662613e-11	0.6213045659938407	428
0.9791261166460564	0.3843195232734763	1.532576911634127	1.7677281158754483	1.6137428445880784	0.6416780898400554	0.22595975809209234	0.22595975809209234	0.22595975809209234	0.22595975809209234	0.22595975809209234	0.0944975560914005	0.8069770825711328	0.37761466999530563	0.2693941011734504	1.403575304947505	1.986454769145675	-1.073600238022323	-1.5028302309861916	-2.7089895860962203	-2.554345832129279	-1.2061176742212567	-2.9846531875711726	45.78057482040642	0.8804120593426467	2.5374753821398668e-11	0.5531401737936893	407
1.1430379768668004	1.2812388150413352	1.810466278367984	1.1137224076507293	0.11929707091101543	1.9196621033403167	0.22340442854811182	0.22340442854811182	0.22340442854811182	0.22340442854811182	0.22340442854811182	0.45049584793920816	0.3503957322026411	0.7641925410759355	1.5970164341933155	1.0236476344089738	0.7517344926915087	-1.1783865633015982	-2.268707527986897	-1.0241126142407013	-1.532285048458049	-1.6354309595898977	-1.5576460990625691	33.125182180974086	0.9002372965698348	3.6554558572047054e-11	0.45642998330515205	397
0.5531496554027775	1.4630277480077862	1.5097705758333746	1.7224294966570204	0.24968039941897302	1.4331635005514067	0.220741696935429	0.220741696935429	0.220741696935429	0.220741696935429	0.220741696935429	0.4442938062370632	0.657567827415168	0.876011550678115	0.8856506248874778	0.9442089273812603	1.848318479408183	-2.3806316393691476	-1.9145272540419607	-1.0445382108028247	-1.4848948915984632	-1.1446391175928523	-2.03325355895511	32.53996800788822	0.9010311359763002	5.451361723953134e-11	0.45260201308331793	348
0.17603591924703893	0.3653663433454497	1.8624318184055357	1.1961611931963316	0.9822377043399643	0.500043442671178	0.2933272738027496	0.2933272738027496	0.2933272738027496	0.2933272738027496	0.2933272738027496	0.15600656537626093	0.1948844287130338	0.5431366555588457	1.0692914347009221	1.2668369177237908	0.9061428094863039	-2.9595280355575064	-2.4510116616877236	-2.0047161604441035	-2.0986241866841158	-1.0506859808828952	-1.8342494718605156	27.3244278106145	0.8700201319441615	2.506594668343377e-11	0.6047069785137984	418
0.8916714899102837	0.3886168450480457	1.8008280139036763	1.5002472710235932	1.0895049968141806	1.2211295126840092	0.23635290090231786	0.23635290090231786	0.23635290090231786	0.23635290090231786	0.23635290090231786	1.4993671411978169	0.023982086441848675	1.3270960519507282	0.023982086441848675	1.8346566435922382	0.023982086441848675	-3.0	-3.0	-2.70159140690106	-1.0	-1.0	-2.308380116980834	35.549984204130624	0.9074136090967573	2.8229115607921656e-11	0.4219471161253647	422
1.4043404351535307	0.9181887531543749	1.125301744190717	1.5370555782534645	1.0634678505730406	0.9958377877697153	0.2604305002714016	0.2604305002714016	0.2604305002714016	0.2604305002714016	0.2604305002714016	0.8577461204444504	0.026889892222942018	0.07594095000180456	1.118179269470055	1.2835909453289682	1.3181567200868036	-1.2017383251664602	-1.7700316578207829	-1.9238159698694897	-1.1153146722186211	-1.3192672232070053	-2.7023258402390775	37.7647312949751	0.8704699665903077	3.412861141787198e-11	0.6024620854333425	389
1.1895858724952986	1.4779013684893658	1.5791042195205984	1.8144925986043394	0.01	0.053703403784392256	0.22805625221254155	0.22805625221254155	0.22805625221254155	0.22805625221254155	0.22805625221254155	0.23864286712673544	0.06733613924315122	0.16825005620727104	0.5538147098787733	1.597107217886315	1.8376744485709675	-1.7530198878011038	-1.319302263524706	-2.637918083225798	-1.759909941289104	-1.0693543932067748	-2.7095310830066435	40.43620766146045	0.8945897441237022	2.1882146808926886e-11	0.483760850321463	415
0.9577852097129993	0.29948060985738434	1.3913384023743829	1.3916480717206763	1.6198321790362387	1.0721214974337279	0.26472990259231977	0.26472990259231977	0.26472990259231977	0.26472990259231977	0.26472990259231977	0.01540803456617377	0.01540803456617377	0.01540803456617377	0.6446458889754988	1.540803456617377	1.540803456617377	-1.0	-1.6375083399424466	-2.8833675094064377	-1.0	-1.0	-3.0	47.450405971609655	0.8355930760473274	5.338638919865354e-11	0.7800516735962899	396
1.9967908083706816	0.07267202237368159	1.6776636813346693	1.780184401390394	1.0093383154570155	0.792668382257433	0.22864231472624186	0.22864231472624186	0.22864231472624186	0.22864231472624186	0.22864231472624186	0.0408063073321564	0.5184070085312892	1.0657035025158388	0.259247526020719	1.0134030358604589	2.188860928642741	-2.417648973171131	-2.0559213768489046	-2.647989508579137	-1.4662282572533647	-1.4254701265384462	-2.9406155262091414	41.74735973645739	0.9010170790088892	3.3475793295964285e-11	0.4526697678007364	361
1.2719073972452466	0.01	2.0	1.708146795365285	1.0988158830653818	1.2242100812878938	0.2253634310059729	0.2253634310059729	0.2253634310059729	0.2253634310059729	0.2253634310059729	0.5936763612235293	0.5341771350554033	0.4149573833252885	1.0561164762183326	1.4019817114205737	1.277933201887853	-1.6727548929865024	-2.3273511780537843	-1.8013359675449792	-1.5132429047062015	-2.6429834192289805	-2.313846300845859	50.000000003324736	0.8895772772217835	4.928089049210451e-11	0.5081631895359547	378
0.5466681294305469	0.13097124859982398	1.268631713156606	1.4253395888563862	1.8583793799782156	0.26990661008099953	0.2440133158529404	0.2440133158529404	0.2440133158529404	0.2440133158529404	0.2440133158529404	0.2396794908063686	0.02863481997418899	0.27678103161710454	1.340460463758002	1.2889083804378085	1.2177109297184796	-2.9968153259564287	-1.6194450194674488	-1.95649033037916	-1.4959415142818269	-1.5818736157773312	-1.1269168722761145	25.018273484211885	0.8747803460036214	2.394426802206299e-11	0.5810098297100349	347
0.34081129384046466	1.015187105915949	1.9035147550696316	1.5079481582520784	1.0096481817082257	0.24631013982842104	0.2422210861769536	0.2422210861769536	0.2422210861769536	0.2422210861769536	0.2422210861769536	1.3681092357696223	0.05851385178094681	0.7778621032224811	1.0388983930140578	1.1269105782645457	1.1132207541742658	-1.3545138011204512	-2.240945250799756	-1.7722674087920915	-1.3137489914335465	-2.010213917353685	-2.83693144771306	40.962668421837165	0.8871660591717787	4.1479963976947776e-11	0.519950815978149	391
0.6103072558139928	0.9411066894751866	2.0	0.8216669734380148	0.3678610707926581	1.4915116411942622	0.255773080903684	0.255773080903684	0.255773080903684	0.255773080903684	0.255773080903684	0.9550987913545912	0.1680642502967281	0.0167271553737508	1.6727155373750802	0.5993577090838065	1.5282740696821593	-2.953706439376838	-1.0800015963219307	-2.905370866085124	-1.2026389205616574	-1.7632340164907438	-1.9897960582787002	25.269443936489484	0.9022122481580583	2.917724030427463e-11	0.4469128134898067	392
0.9626814353775782	0.46021234807983075	1.5223704265512839	2.0	0.6712076114906456	1.4426629375762903	0.2500545297694986	0.2500545297694986	0.2500545297694986	0.2500545297694986	0.2500545297694986	0.02406846370941357	0.6795315925941458	0.02406846370941357	0.02406846370941357	2.0993349258046416	0.7598988435753523	-2.9290566152055537	-1.690544173696518	-3.0	-1.0	-1.0	-3.0	49.99999999999984	0.8668809272943564	3.116205305523695e-11	0.6204055208596385	392
0.5518934496077733	0.2332233274129714	2.0	0.7344433272093852	0.39373921419600655	2.0	0.29884292738461526	0.29884292738461526	0.29884292738461526	0.29884292738461526	0.29884292738461526	0.7690526234359222	0.5983861860692128	0.41175952550807027	1.029326502774539	1.0115048606309673	1.0144259930656208	-1.495841367197098	-2.386118995782001	-1.115139329283242	-1.0078664576822427	-1.0860955620670287	-2.3784281295369083	29.239517339597942	0.8850462342535672	6.345854734727407e-11	0.530340414414677	405
0.3214456877176519	0.9528924420975713	1.8726939591516591	0.13252563157156858	0.3546476860603964	0.6337580326248579	0.4364140125534377	0.4364140125534377	0.4364140125534377	0.4364140125534377	0.4364140125534377	0.19594715994759385	0.17069568762891063	0.7105942998516348	0.9043298508144713	0.6495185764729816	1.092636226019048	-2.7838506646827383	-2.9675626019041803	-1.4456636925413535	-1.049207161631936	-1.3484765240388494	-2.595352428911262	35.124938904446324	0.8560001083198082	4.503417701534994e-11	0.6752618036643088	402
1.2503779467908467	1.0786108445851952	2.0	1.8564358932678575	0.49145152113756657	0.17950085053378612	0.21324694533309763	0.21324694533309763	0.21324694533309763	0.21324694533309763	0.21324694533309763	0.6596792259626204	0.3372196284531098	0.019582578968678502	1.0395068861250434	1.9178320499149615	0.6423378702736869	-1.5195080958541909	-1.1251938611425594	-3.0	-1.0	-1.5039590838745793	-1.0584661579129404	49.99999999999993	0.8584278545745957	2.065785592448674e-11	0.6629619867051256	423
0.5641725301637549	1.1804261959802853	1.471996506278666	1.9031802615694628	0.582484374085458	0.34168829060461753	0.23103828699629325	0.23103828699629325	0.23103828699629325	0.23103828699629325	0.23103828699629325	0.2529387561050725	0.6582285313896342	0.6733122807171567	1.2527658518089124	1.2432104843802263	0.8927986390286655	-1.4516487591136242	-1.7401272073259306	-2.917260165005309	-1.2302582379485936	-1.753007441011099	-2.994923921663569	29.581317082664196	0.8797218996529803	5.573714054430285e-11	0.5565459663890009	418
0.49509045126536516	1.359716328198367	2.0	0.4403331326500439	0.32639359845324206	1.0968335851291948	0.2725516093139668	0.2725516093139668	0.2725516093139668	0.2725516093139668	0.2725516093139668	0.01919691781291779	0.5081721570379268	1.417520957518287	0.9038867247677547	0.5641647136591196	1.0442573117462322	-2.9231834444878917	-2.2921444705190486	-1.6090867237882578	-1.0	-1.0119325245299167	-1.4815408138017898	28.94528683129692	0.8809666587357934	7.137384433169957e-11	0.5504052768450879	413
0.5201080192260612	1.352936758531192	1.9206936431451465	1.4675741432114868	0.6919705356334162	1.0036642585392181	0.22692303963413063	0.22692303963413063	0.22692303963413063	0.22692303963413063	0.22692303963413063	0.01272913246174792	0.06873214530597763	1.272913246174792	0.8145208444672611	1.272913246174792	1.272913246174792	-1.0	-3.0	-2.9938358521675337	-1.3266331607754391	-1.0	-3.0	46.73733544745533	0.8510378646629954	2.882966501188454e-11	0.7005111670934	419
0.9086401121338279	0.9433809091639291	1.9443273133340053	1.2210598825006826	1.211656796901152	1.2313461906542895	0.22058188608824425	0.22058188608824425	0.22058188608824425	0.22058188608824425	0.22058188608824425	0.8194987377877545	0.41615312428134255	0.6098317415388234	1.1638146446547144	1.5455370596180706	0.5860027346701703	-2.5326563239296336	-1.9866714962422538	-1.2053546846163372	-1.1435921987583029	-1.417719958334098	-2.418018439198459	43.387103652359905	0.8875001415548255	3.1745209988353595e-11	0.5183156900360104	370
1.427236613619679	0.226423844521009	1.743677135813227	1.7956636002021633	0.22598110662440585	0.6844817633004461	0.26816359282999325	0.26816359282999325	0.26816359282999325	0.26816359282999325	0.26816359282999325	0.014455898937337992	0.014455898937337992	0.014455898937337992	1.1928756922015298	1.2249321771522927	1.4455898937337992	-2.5979174661031044	-3.0	-2.4515654415621007	-1.0	-1.148953956909063	-1.0	33.54277257948722	0.8246303478712883	3.070075898869249e-11	0.8374068642707743	356
1.1468480742194453	0.014522337857308398	1.2795930863024276	1.2128519153803805	0.7991312851673784	0.7277075250603544	0.3995985902553285	0.3995985902553285	0.3995985902553285	0.3995985902553285	0.3995985902553285	0.23869893534611797	0.12247455871098613	0.11035521418187895	0.9714549762013974	0.7849739113097166	1.4831213266236807	-2.1421726706700026	-2.7799998437250153	-2.2892381005697318	-1.2929946760078583	-1.5176497501717725	-1.8116044849723123	27.768501650346593	0.8907548148277327	8.1357247344198e-11	0.5024182146365557	354
1.741452795521777	1.1820400938803584	1.8132104360398893	1.2695837507116234	1.3220502768904059	0.5765298921868834	0.20021361908362656	0.20021361908362656	0.20021361908362656	0.20021361908362656	0.20021361908362656	0.4210893702728805	0.6896890939683648	0.38054079355865017	1.9233392232982724	0.8921082255065919	0.8858189772192413	-1.4604450018375756	-1.6945337592969356	-1.9255259875156898	-1.1729974882542813	-2.1564112163518683	-1.6375314424067864	44.28019006281186	0.9090312636481108	2.4561111383843475e-11	0.4142118014835899	405
0.01	2.0	2.0	1.3879543079810852	0.16919561329438612	0.01	0.2177966226974133	0.2177966226974133	0.2177966226974133	0.2177966226974133	0.2177966226974133	1.0233610124670673	0.3229621128464866	0.5602517141439112	1.3392681553580188	1.0494785931387587	1.4010416752245862	-1.8169243182311847	-1.2033525163271088	-1.3542437142846206	-1.053615859354481	-1.4250839792459185	-1.559898491817402	49.999999998224595	0.8967412578249727	3.5024938158092574e-11	0.473328484929556	431
0.3106994119412059	0.43596612974695786	1.3219194222553576	1.184850879407014	1.4186171310255893	1.144697232203212	0.2692746385268029	0.2692746385268029	0.2692746385268029	0.2692746385268029	0.2692746385268029	0.2546426040466852	0.3873075837166794	1.3103000052455411	0.2712119395327622	1.1120465310992513	1.3851320648212992	-1.294209926497263	-2.5844959822988125	-2.9060232275373146	-1.3529787066229126	-2.0150189873356323	-1.798257943510532	23.97415740020431	0.9125998122617113	6.491278686865609e-11	0.3971962490557932	370
1.166812399557282	0.8581503522712712	1.0875257794399709	2.0	1.3534029675188863	0.01	0.23014514876359138	0.23014514876359138	0.23014514876359138	0.23014514876359138	0.23014514876359138	0.8853234811175752	0.034939700168419616	1.113146742101958	1.1638991831919936	0.9746830155073005	1.2153437980147292	-1.1285273677982275	-2.752186005426336	-1.997047188036375	-1.0	-1.509653562341966	-1.5630683704431996	37.911165811352596	0.8758147511484788	1.4399669852282605e-11	0.575877443591987	391
0.01	0.01	0.714907076790305	1.611104847378698	1.6662258210874632	1.1607528507438087	0.2786698780048219	0.2786698780048219	0.2786698780048219	0.2786698780048219	0.2786698780048219	0.724118695807979	0.26164259486536423	0.27126415021740474	0.38449826714348945	1.4600854956388245	1.5070191423507688	-2.5466753057216467	-2.704734473938193	-1.0	-2.7527203893318277	-1.2912617273183054	-2.3645205672814193	33.43598693286518	0.8878119400715369	4.7136369598886314e-11	0.5167901849930703	398
0.022803078626414182	0.6037169995218848	1.9883201129229064	1.06443369883603	0.35694248602905176	0.9273935799192812	0.30245233549914763	0.30245233549914763	0.30245233549914763	0.30245233549914763	0.30245233549914763	0.6798367581316224	0.05143881751443531	1.120979595890071	0.8175479561145487	0.8265980921237043	1.2362177919034145	-1.2365372966076	-1.0335566958677256	-2.052898710899951	-1.0697085307477818	-1.7811108532096194	-2.941777726139347	25.48290241270782	0.9020607776769232	3.0504358827269954e-11	0.4476420024023587	426
1.162882049917894	0.3601343000435854	1.9720575684526587	1.2233805449228063	0.4005600645727131	1.069537017154116	0.2564870348063055	0.2564870348063055	0.2564870348063055	0.2564870348063055	0.2564870348063055	0.08552509696458682	0.7147284959944891	1.1563059670776834	1.0025728711085586	0.8338213638818397	0.9555310919589239	-1.7823659489932773	-1.8368353266268893	-2.4045269871948305	-1.117033633632149	-1.0014817182540838	-1.3897600245924027	22.88510900207656	0.896263220063435	2.5612030838468392e-11	0.4756442534561449	380
0.01	0.01	2.0	0.427331840493414	0.5918926498456528	0.482867179345279	0.547755938814779	0.547755938814779	0.547755938814779	0.547755938814779	0.547755938814779	0.8263544274739573	0.008263544274739573	0.008263544274739573	0.8263544274739573	0.8263544274739573	0.8263544274739573	-3.0	-1.0	-2.157559517771514	-1.0	-1.0	-3.0	49.99999999999995	0.8468526676113566	2.9114766479777914e-11	0.7219214009322111	383
0.32974749241768125	0.2761021282334821	1.9028598333600533	1.4118627989562909	1.4332470226000207	0.9603932060110675	0.25155095134800687	0.25155095134800687	0.25155095134800687	0.25155095134800687	0.25155095134800687	1.1054628106953062	0.012348685783559325	0.012348685783559325	1.2348685783559323	1.2348685783559323	1.2348685783559323	-2.814474323527043	-1.0	-2.1033638240430492	-1.9284684459603292	-1.0	-2.9999998891143322	49.13572986644696	0.859112742184277	2.128425842545685e-11	0.6594983954987776	397
0.3787431991236262	1.2467604737009312	1.838758410288652	1.7099771081900683	0.9273221297471765	1.3563755956669625	0.1954377454049132	0.1954377454049132	0.1954377454049132	0.1954377454049132	0.1954377454049132	0.7013673719373992	0.5057489247481587	0.5006059588372241	1.2756319865711305	1.4144479895998394	1.3025094812435287	-2.422763344426652	-1.9269774093937246	-2.020287749156269	-1.2847817925439844	-1.6216966475784431	-2.864682177487146	39.28707189690486	0.8920193177499879	3.861093877510755e-11	0.4962574035327322	404
1.1347073846866347	0.2647443832174249	1.6184633981000085	1.8305665656507861	1.212468633953363	1.0479420187345618	0.2330419698064078	0.2330419698064078	0.2330419698064078	0.2330419698064078	0.2330419698064078	0.8967374502155439	0.013647015141351795	0.013647015141351795	1.2116503652523767	1.3647015141351795	1.3647015141351795	-3.0	-3.0	-2.4496503531277134	-1.0	-1.0	-3.0	45.60934856936602	0.8558653145896803	5.478516888326606e-11	0.6759457379564239	425
0.9347089711849006	0.7353859181572281	1.7853419745733476	1.5025430734897576	1.179780373741659	0.6802979323225034	0.24007903460768176	0.24007903460768176	0.24007903460768176	0.24007903460768176	0.24007903460768176	1.0241744790296297	0.12515752468799285	0.0249443917430716	0.36846056435158187	1.401867248376445	1.9536223486678772	-2.3817874674590778	-2.6343914290296393	-2.4094960270509813	-1.1622686257950794	-2.310357046550693	-2.0923769820246534	41.982299834515494	0.8823018599864126	1.9133047189376475e-11	0.5438280523322063	405
0.123097511693229	0.7391507106104515	1.4385057889429507	1.5540997837581927	0.0503831256145617	1.4853452460405103	0.3480315036777063	0.3480315036777063	0.3480315036777063	0.3480315036777063	0.3480315036777063	0.29576374527657123	0.5603328968501222	0.3926515083154315	0.9644073137541983	0.8340282611784829	1.3005154067449103	-1.9230262550104937	-2.960808475535566	-2.667064210716035	-1.0292198529039993	-2.5796059042633983	-2.3193444130464838	39.376535175275386	0.8555027829218329	7.448976182190437e-11	0.677785733752131	393
0.01	0.01	1.1323008936814152	1.3434825134684991	0.7855586686002786	0.8890471695114569	0.49856017112179396	0.49856017112179396	0.49856017112179396	0.49856017112179396	0.49856017112179396	1.2363810996521192	0.012828404691637802	0.43384220670587076	0.012828404691637802	1.165299579654687	0.7186138449225734	-1.6131743513390489	-1.8348815469705526	-3.0	-1.7071643488465365	-1.6021958780091616	-1.3249371104953613	45.48835727975292	0.8766326989376532	3.26487887387728e-11	0.5718233392922916	359
0.032871727074127347	0.08246160645166156	1.8661800995115219	0.320981938732471	0.9179502064967671	0.23960257847707314	0.5083354837966808	0.5083354837966808	0.5083354837966808	0.5083354837966808	0.5083354837966808	0.34513809159859254	0.6705110611221443	0.6518739304250779	0.771454723002969	0.4611439555469262	0.7409553432521406	-2.726755381187937	-2.72519854941065	-2.777831198358384	-1.2196486648186262	-1.1475937628331028	-1.8479560594873148	31.699394271138203	0.8439076270446927	1.8186079279423164e-11	0.7370508804290656	401
1.0023494066073793	1.0125298959056956	1.8085260148076752	1.5838271956240113	0.01	1.0224349956024046	0.24052129621793816	0.24052129621793816	0.24052129621793816	0.24052129621793816	0.24052129621793816	0.5443047312938462	0.29206514304867487	0.10902793418395372	1.0819087298773677	1.4192799812490997	1.357188811272869	-2.6533592710670453	-2.532722525292546	-1.6128375569850646	-1.7417060446008148	-1.5493263492670273	-2.6108624108089744	30.900290721891274	0.8761722103703138	2.7661585861377886e-11	0.5741052549500356	421
0.01	2.0	0.15371075070517606	2.0	0.6816709745017998	0.5428711563402298	0.29878496125690845	0.29878496125690845	0.29878496125690845	0.29878496125690845	0.29878496125690845	0.012824368595839764	0.6881874139129258	0.012824368595839764	1.1154498236925698	1.2824368595839764	0.8634192605537381	-1.0	-3.0	-1.0	-1.0	-1.0	-3.0	50.00000000114805	0.8468926152094222	1.159912313783762e-10	0.7217165410682829	356
0.5925576084985168	0.5158066768791921	2.0	1.389175476968811	0.3137335703594917	0.8411853151076412	0.2790642773797679	0.2790642773797679	0.2790642773797679	0.2790642773797679	0.2790642773797679	1.0597137016866767	0.8767266145930044	0.011243306472420658	1.0311857289515636	0.9486675332489478	1.093865161291658	-2.3862593215473695	-2.1970850929991927	-1.9519416441377997	-1.0	-1.1334048736088773	-1.0	31.026593111719446	0.8649429653632335	2.154556151396722e-11	0.6301252911862232	414
0.7301884930765306	0.7561721707483121	1.2210821157468537	1.8766131850417875	1.3785588328683331	0.01	0.2362166669483703	0.2362166669483703	0.2362166669483703	0.2362166669483703	0.2362166669483703	1.4928615445167956	0.598918500134079	0.015559838368257486	0.7376947708345309	1.4224867460459392	1.0663842705310074	-1.9118154598042842	-2.6203818640943712	-2.0994861098652557	-1.0	-1.2402137150030397	-2.4486470771425095	31.317894674540508	0.878110415184354	3.7142024432001685e-11	0.5645087169033578	423
2.0	0.49831935410869155	2.0	1.9006108457139839	1.1418351761725352	0.2910328201619732	0.18806188410700841	0.18806188410700841	0.18806188410700841	0.18806188410700841	0.18806188410700841	0.012623637655262252	0.012623637655262252	1.2623637655262254	1.2623637655262254	1.2623637655262254	1.2623637655262254	-1.0	-3.0	-3.0	-1.0	-1.0	-1.0	47.00827093173127	0.8790611262353528	2.076841908986469e-11	0.5598092485374168	428
0.0731537010604281	0.655026538391128	1.0956896398918246	1.6941223524339917	0.5591243242949985	0.29858717564130405	0.2885149811882377	0.2885149811882377	0.2885149811882377	0.2885149811882377	0.2885149811882377	1.138805806894672	0.3433968769930147	0.026132498553860364	1.2869974248008593	0.9784230882189672	0.9883098063601612	-1.3339811999407076	-1.7451446851813817	-2.5629697218374936	-1.1093501993703139	-1.4397640724199774	-2.4293212312278376	13.303033460118304	0.8732718835046258	2.4355778316935366e-11	0.5885052247677683	404
1.0146305387548256	0.014783311239465219	1.901060423111858	1.7176011186694164	0.5121279176292742	1.2436568884970396	0.27870791880672263	0.27870791880672263	0.27870791880672263	0.27870791880672263	0.27870791880672263	0.6016293660056122	0.012097841917523704	0.17803659796578078	1.1885128935353184	1.2097841917523704	1.2097841917523704	-3.0	-3.0	-2.4944190956259367	-1.3163333949805853	-2.091815643305473	-3.0	49.99999999477586	0.8194766378088073	6.821000640683217e-11	0.8646342307620851	421
0.3161761431387758	0.36140019254053546	1.9147904769708457	1.0663409629255083	1.9221595435322218	0.5148776687299602	0.23406161357051525	0.23406161357051525	0.23406161357051525	0.23406161357051525	0.23406161357051525	0.5991757030636	0.12536350567274832	0.9466999759739798	0.26950582077393703	1.385259389188765	1.8190473775755067	-2.2642206528409	-1.4549175731851531	-2.242022254924512	-2.498803233915887	-1.3610343571185395	-2.508250670513218	39.194924230055115	0.8930915607998157	2.0212232124225958e-11	0.49104014446610456	411
0.64672893735524	0.01	0.3555250214335626	1.2560117388746084	1.2946625150019386	1.582720119690534	0.391396725830617	0.391396725830617	0.391396725830617	0.391396725830617	0.391396725830617	1.0924535428605238	0.48769472266766817	0.011301748908351021	0.22002624483304745	1.1301748908351021	1.1301748908351021	-1.6822191013254115	-1.9464915831196872	-2.109884166993478	-2.4561912876688305	-1.6462445041123628	-1.2506566855015393	36.77737703690322	0.8834422564573412	2.3011174659219262e-11	0.5382183158052061	373
0.8047418319719972	1.4075085643032474	1.8327202103014368	1.303788173545431	0.9267803990859407	0.14528960861992252	0.2454127043464568	0.2454127043464568	0.2454127043464568	0.2454127043464568	0.2454127043464568	0.01453042282833805	0.4083675208755536	0.01453042282833805	0.9936528084190187	1.4530422828338052	1.4530422828338052	-2.460780998545043	-3.0	-2.6576858917507433	-1.0	-1.0	-3.0	49.999999999999886	0.828203960110638	2.8661346708664138e-11	0.818626972216074	391
1.3097830015708087	0.086028704304253	1.687189246352044	1.3370087241851594	0.7097900428679864	1.5773945202883044	0.2991846869901097	0.2991846869901097	0.2991846869901097	0.2991846869901097	0.2991846869901097	0.4003051048699897	0.442857923119627	0.08506173170815277	1.0946101285300158	0.9345909194013542	1.5831486495583817	-1.1103650679058306	-2.6599052006323	-2.388159103871928	-1.4180684592751622	-1.4228351020513978	-2.057697659449	44.924281333161645	0.8569209520819159	5.614812791881839e-11	0.6705923835450894	435
0.5383905484683899	0.5026708309155916	1.7887822124005337	1.7318880398213696	0.47670560649221816	1.7431738448459637	0.2595202915344632	0.2595202915344632	0.2595202915344632	0.2595202915344632	0.2595202915344632	0.10002106402363636	0.08222156964075615	0.31905429547105446	1.0371294819084347	1.5090010817512856	1.0527387084810202	-1.7530433276167228	-2.888071428144088	-1.1928236052708687	-1.0	-1.0	-1.551578788851686	50.000000002439755	0.8598592523999562	5.5310426514377076e-11	0.655726312081984	423
0.6794385317829011	0.8244336286845951	2.0	0.9611880477632384	0.9690742887182825	0.27488250750159243	0.25940656322901356	0.25940656322901356	0.25940656322901356	0.25940656322901356	0.25940656322901356	0.9735195448447588	0.020463269917348956	0.020463269917348956	0.785968826711515	1.6305325334045946	1.031179910706665	-2.3823385448176033	-1.9463783068633427	-1.8334672091138602	-1.0	-1.365988463596127	-2.5726463395348818	26.50887763017191	0.8658162344274998	3.195596587460548e-11	0.6257427523783163	391
0.9400256581622144	1.547537033667552	1.2190230573016414	1.839891303201236	1.1035401782799648	0.45471293894511505	0.2221306271022675	0.2221306271022675	0.2221306271022675	0.2221306271022675	0.2221306271022675	0.5770838841083287	0.016763042270126323	0.8035550400042859	1.0507514881091409	1.240088118682418	1.5732942315484109	-2.775895929404209	-2.901234939869048	-2.9389182989487894	-1.0	-2.6099352194736225	-1.8410027738617711	48.23567364359252	0.8742333142410542	3.7429930521609113e-11	0.5837264795459448	411
0.8526021248774516	0.14307148075348214	1.532572704588961	1.4892676906247955	0.742164456408527	1.7191667088193863	0.26619680595256834	0.26619680595256834	0.26619680595256834	0.26619680595256834	0.26619680595256834	0.9507646972746174	0.3862984054529196	0.6239959151340855	1.1139468326934787	1.0456715099577722	1.0344712392902558	-3.0	-2.30672838161277	-2.9897655718087486	-1.1117909699562247	-1.0042173782018917	-1.88660621544306	28.942366183727337	0.86443069456698	2.573591186877038e-11	0.6326982040472773	388
0.41694710022724324	0.4069960346066262	0.4915086197406185	1.8693609831016513	0.756845591043087	0.6267992938669696	0.4068861425429685	0.4068861425429685	0.4068861425429685	0.4068861425429685	0.4068861425429685	0.12587393098724292	0.1610793492565578	0.4811376513225829	0.37520991867507053	1.4974278879686016	0.5916659770046455	-2.5394203256158496	-2.2575282987447656	-2.815529110184185	-1.6558072201395275	-1.517782284603763	-1.0608005071026219	31.287784026777892	0.8532070735715659	4.3845280909331504e-11	0.6894555265959433	380
1.0056916142218955	0.8524400593186046	1.9700325149477014	2.0	0.46818271475055345	0.5771727820332953	0.19372504966468784	0.19372504966468784	0.19372504966468784	0.19372504966468784	0.19372504966468784	0.16710847807210097	0.43229869241296803	0.02091814038806143	0.8718489153986352	1.7126548275158193	1.758492956500622	-1.7852779594936103	-1.9319516140886	-3.0	-2.402153562522184	-1.7092987796768981	-2.866834749139838	31.37234100750936	0.8837963055912736	2.7680958029407006e-11	0.5364781818974401	389
0.8913484803308032	1.4953350638202796	1.6585417850579072	1.1350325308425395	0.8044303278281799	0.21103738485992807	0.2639898520249534	0.2639898520249534	0.2639898520249534	0.2639898520249534	0.2639898520249534	0.39192761892653627	0.012642743710594071	0.012642743710594071	1.2642743710594069	1.2642743710594069	1.2642743710594069	-2.336824758279047	-2.8479035867307063	-1.3835292844415006	-1.0	-1.0	-3.0	43.689672462314235	0.8400727251100208	3.740140273311831e-11	0.7568311542999957	429
0.11612595073776791	0.6444924048118225	1.1615231906372268	1.4968986342399728	1.4495258983839632	0.24846573293132543	0.27147099867964053	0.27147099867964053	0.27147099867964053	0.27147099867964053	0.27147099867964053	1.1752378064430005	0.1963640922224233	0.34638413037731947	1.1585781662670218	0.8679061561553513	1.4750212219046588	-1.4697496819121405	-1.6984725546926807	-2.62840289547055	-1.098864401647872	-1.197718591345546	-1.1286425219190503	23.229834523932826	0.8639684293444088	1.7136233059972826e-11	0.6350212697946257	385
0.394500846724118	1.0852016925620696	1.540674620145539	1.5992381776408684	0.9891345408301504	0.503056267979848	0.2704373297899906	0.2704373297899906	0.2704373297899906	0.2704373297899906	0.2704373297899906	0.24516894894170335	0.0164897621488677	0.24111366136237816	0.0164897621488677	1.6489762148867702	1.6489762148867702	-1.0	-3.0	-3.0	-1.0	-2.056363818343966	-1.2455397513054876	45.92424624886475	0.8591097601658997	2.9338860610748385e-11	0.6595134700787514	421
0.41056193544694897	0.030164073848196908	0.3596406573200008	1.8125570804706068	1.5179587164886041	0.9962908720784588	0.3036737334203997	0.3036737334203997	0.3036737334203997	0.3036737334203997	0.3036737334203997	0.4235848360392929	0.5002541484581304	0.19189925115448755	1.1439928771906376	1.2846004588717501	0.6317289560164963	-2.9139454971134304	-2.8362417249912433	-2.459789964894309	-1.2573897619580765	-1.482994756724699	-1.8456179250819649	34.8438675122045	0.8745290211263983	4.035631524880496e-11	0.5822577394296642	390
0.6845170691981317	0.04877554680538505	0.6314440647400145	2.0	1.1721301189330464	1.116989525383755	0.2829659284284457	0.2829659284284457	0.2829659284284457	0.2829659284284457	0.2829659284284457	1.3678942033979515	0.1108394321390356	0.013678942033979517	0.7684959515811146	1.2275532556830777	1.330616489382745	-1.4216592751801	-1.0014380113739096	-3.0	-3.0	-1.9070524423940114	-2.7896767662331703	31.25403868632837	0.8662718879136692	1.8906633698195478e-11	0.6234577901213069	413
1.1315830563391422	0.4114270204667722	1.7943749355987164	1.6443425588466782	0.8998007361776967	1.2012670496692044	0.2401691768460188	0.2401691768460188	0.2401691768460188	0.2401691768460188	0.2401691768460188	1.4205831016967256	0.021556599155836687	0.5018909409209172	0.8733756654735688	1.7584490397678139	0.12875951840142374	-2.211313513790568	-3.0	-1.2557853213856123	-1.1773756066939671	-1.0984728759638864	-2.852237419384501	41.32973513847858	0.874137373659837	2.0478003459731437e-11	0.5842031114792458	411
1.0667499239325404	1.0877489078342637	2.0	0.6088838351953845	0.859260262247744	1.183763583821174	0.25841918919983164	0.25841918919983164	0.25841918919983164	0.25841918919983164	0.25841918919983164	0.4581708283894238	1.0262182952631105	0.5094414327568842	1.231079495669194	0.8028714488830585	1.0149344807939777	-2.9866823308469375	-3.0	-1.5045030276113585	-1.0	-1.9395929886036332	-1.1626341341988737	38.682345528814245	0.8891550449478505	2.4989722924657773e-11	0.510225030407786	395
0.42890403401983085	0.8279929078416657	1.619838358627616	1.7819727404075383	0.5963117979436063	0.6921438954336723	0.26933226079362504	0.26933226079362504	0.26933226079362504	0.26933226079362504	0.26933226079362504	1.393502374950461	0.01393502374950461	0.9442190939968124	0.054377173032924365	1.3178639129259873	1.393502374950461	-1.832917459136083	-3.0	-1.4776109439631306	-1.0	-1.0	-1.3842703145892956	38.98994954482731	0.8716891648141346	4.720899196470594e-11	0.5963835230580838	366
0.9834036118274574	0.09084258202180716	1.76112763243722	1.49374952637886	0.7717714034666223	0.8454115675388905	0.2786820464637755	0.2786820464637755	0.2786820464637755	0.2786820464637755	0.2786820464637755	0.7397196648688824	0.9344670006632863	0.626600601524698	0.8353032280205457	1.0236677315009972	0.830373710296538	-2.2507802937576664	-1.252762270019796	-2.0625167188292246	-1.0	-1.0	-1.8008680842293994	29.632832949354796	0.8842365712696102	3.5541568583427606e-11	0.5343152700972418	396
0.43302182796184746	0.3914069745474836	1.753539627813749	1.4371424534021862	0.625980768868491	0.22716370620734436	0.31087764742043855	0.31087764742043855	0.31087764742043855	0.31087764742043855	0.31087764742043855	0.013301611686148712	0.5912309669405436	0.013301611686148712	1.1278642800483674	1.3301611686148713	0.6687134643931453	-2.345007348372124	-3.0	-3.0	-1.0	-1.6107148515183067	-1.5647502067712165	27.708286143641967	0.8210457581084214	2.626392778689893e-11	0.8563263832487404	374
0.74842643532742	0.16671793787814018	1.9893257106589568	1.6393291579536844	0.5518186304005123	0.4790977059572734	0.2652214773783649	0.2652214773783649	0.2652214773783649	0.2652214773783649	0.2652214773783649	0.3656711987413059	0.0316126699241801	0.2948984259615785	1.5981939522810895	0.9238999903235827	1.0971092723551017	-2.0124848177076062	-1.9728082348080536	-1.5975793074176547	-1.326296816089188	-1.22015138875216	-1.6481253997515308	32.167326226069626	0.8402619404119331	3.209293665421208e-11	0.7558530734028315	413
1.292104805625533	1.0414735923291032	2.0	0.13848681335279667	0.5949876590336086	1.4397800628371211	0.2807577435616577	0.2807577435616577	0.2807577435616577	0.2807577435616577	0.2807577435616577	0.7248472777520047	0.6214694801076845	1.163352276703081	0.848911865201298	1.013458634365207	0.14183487677887335	-2.775215358169286	-2.907109133597729	-1.2321057920407585	-1.0	-1.351947477188719	-1.5151683121799135	37.07544090986136	0.8888646255044355	3.6047335646159755e-11	0.511643772449061	387
0.01	0.6147098560406752	1.7583858641628896	0.7933413036603725	0.9779260103477351	0.4952857988386679	0.33556703095593876	0.33556703095593876	0.33556703095593876	0.33556703095593876	0.33556703095593876	0.6842389839138424	0.09864398167367097	0.7936814591818054	1.199506699637724	0.35849951533934116	1.421438879020219	-2.958309994756614	-3.0	-2.110901937474984	-1.500946041492474	-1.065575674749125	-1.2433047619060842	23.430368275708798	0.8638696619355428	3.4857618929580174e-11	0.6355177762777918	384
0.4136792879917596	0.24056956446950575	1.363341144811522	1.3837273491185937	0.27083393468959405	0.4789067693637966	0.4837593727196978	0.4837593727196978	0.4837593727196978	0.4837593727196978	0.4837593727196978	0.8616903583911473	0.4899784492819375	0.1196590523921019	0.213945176128406	0.7980944565193898	1.3521582742075628	-2.3083282208556675	-2.9618453412379626	-2.176036097033351	-1.0826135012981524	-1.236363424077466	-2.0670585841542004	35.04591616112184	0.8977020738624766	2.0107136997116e-11	0.46867771512567646	374
0.26986850606699575	0.36760799217036044	1.4314659887081462	1.5919500273826062	1.265199163594488	0.4189546257603705	0.3069307340265848	0.3069307340265848	0.3069307340265848	0.3069307340265848	0.3069307340265848	0.14467173848467133	0.6265151001699436	0.02531417623726825	1.50727090575939	0.761289072198425	1.074296162281394	-1.988687694823232	-1.951648342079325	-2.1087389537417742	-1.2151291007785736	-1.0041250843273368	-1.5374797027889981	42.59694601074802	0.8209520399374081	5.230355217491976e-11	0.856822136466166	388
0.17308119508493433	1.260337918533042	0.45420141271793385	1.8007016873534192	1.1710965836974125	0.43401915271733255	0.25706658902935076	0.25706658902935076	0.25706658902935076	0.25706658902935076	0.25706658902935076	0.6667575276910198	0.4612380197637489	0.019648671627750587	0.6821301890769328	1.2147133905297072	1.868110675255919	-1.9635032371990022	-1.1913954168882768	-2.349229514988054	-1.0	-1.192888151947268	-2.613002428496343	19.263515484379145	0.8762165438116909	4.0336888797895155e-11	0.5738855118261196	408
0.5795529143958749	0.5070708009481409	2.0	0.6357523968470541	0.7755317189745012	2.0	0.2879769893270767	0.2879769893270767	0.2879769893270767	0.2879769893270767	0.2879769893270767	0.057508661023330715	0.018536130674500908	0.018536130674500908	1.8536130674500906	0.018536130674500908	1.8536130674500906	-2.6979595893703485	-2.442167850366005	-3.0	-1.0	-1.0	-3.0	42.132689016322495	0.8706989561825236	5.420240678038248e-11	0.6013197618415843	399
0.7804534489012688	0.8290608982414797	1.144854916364169	1.8483021924409868	0.4642094917078905	1.4892525849116867	0.2301823070254252	0.2301823070254252	0.2301823070254252	0.2301823070254252	0.2301823070254252	1.1590752293685935	0.18894012172734012	0.6337935878734448	1.2296181504117787	1.1343110303714017	1.1725252895408929	-2.2357803200361426	-2.889657457944291	-2.4731588009607584	-1.2653732206503836	-2.353069627824736	-1.9387099303229418	19.473411163809683	0.8946560796047209	2.1211942496734485e-11	0.48343882488491335	400
1.0955137278500833	0.33312639990183823	1.4483292237018213	1.4309662323712435	1.577468253102325	0.6791259047643614	0.25503254939027653	0.25503254939027653	0.25503254939027653	0.25503254939027653	0.25503254939027653	0.5184279192539312	0.1414688921407618	0.6565188344479823	0.2054558146170227	1.8636048962616314	1.0036997399855108	-2.807293151498727	-2.7942021881820445	-1.6212912674376423	-1.3106148344624182	-1.3628583987182703	-1.834896472833811	38.02885724366895	0.8548436272984375	4.031846806574595e-11	0.681133215436758	360
0.8419903814538082	0.14597052335027308	1.7832356934010238	1.6865444801970837	0.5575872929421022	0.16632060085614397	0.27256101539354927	0.27256101539354927	0.27256101539354927	0.27256101539354927	0.27256101539354927	0.01677952705985523	0.33947730366645373	0.04299261766808835	1.677952705985523	1.1860937362280441	0.17936435597279904	-3.0	-1.727483416736308	-1.4321535694689387	-1.0	-1.0	-3.0	25.732755798625842	0.8515245300880688	3.4895171722246174e-11	0.698028366873561	400
1.8667596604936318	1.304111821845269	1.5411095832739354	1.1476495063781147	0.5829080847138821	0.9165057188522041	0.21271519082382517	0.21271519082382517	0.21271519082382517	0.21271519082382517	0.21271519082382517	0.29793194722591454	0.27874414668276476	0.5493086134860409	1.7110336506710435	1.1898471171041474	0.7131273719711977	-1.7241026400339283	-2.544222624832412	-1.645925151395163	-1.4331826465665571	-1.0263533394692812	-2.6419125241624726	26.86595287413346	0.8952901233985582	2.029539116622562e-11	0.4803620650135436	394
0.6352162013841138	0.04619621898139775	1.4290928683376094	1.2334502368554416	1.4438999766881842	0.5040353388566272	0.27145722144582574	0.27145722144582574	0.27145722144582574	0.27145722144582574	0.27145722144582574	0.6899257313664017	0.1590550158265974	0.23770587688298883	0.9582949073243419	1.5381096124004339	0.8389836462593887	-2.1236690345779516	-2.3347008038541226	-2.591407089746828	-2.486858523508676	-1.0732946882154004	-2.8858561669938627	19.19206299417751	0.864400434917465	1.4189559684090067e-11	0.6328502327629326	404
1.3332280298305106	0.3185722792988484	1.4953701792484706	1.651604922506921	0.037891610245919916	0.3827000784702066	0.3517582327792328	0.3517582327792328	0.3517582327792328	0.3517582327792328	0.3517582327792328	0.05163385996923471	0.01296741609525247	0.01296741609525247	0.9238929502331525	1.2967416095252469	0.9839675320121264	-1.5976232799430679	-2.5248754623965564	-3.0	-1.0	-2.7046374455630344	-2.1398567594988274	37.9456042738518	0.8324041092060339	2.97976306516858e-11	0.796657845378967	388
0.6989305513943549	0.6125638219228826	2.0	0.8480927717085017	0.7365484908823013	1.0700567074497798	0.27544141966295865	0.27544141966295865	0.27544141966295865	0.27544141966295865	0.27544141966295865	0.3299374528929666	0.2783474695954836	0.89121605618007	1.1339406033058563	0.9703681925305858	1.053959773376255	-1.106522698531581	-2.7086248685166066	-2.2978436112796	-1.0	-1.9495724641851058	-1.70992244016735	25.653007664836878	0.8609196668777984	4.320798459347891e-11	0.6503737103108436	420
0.29225344113145335	0.6936239842507462	1.452361467809439	1.9631608011280466	1.3623471080546155	0.21737599771696456	0.2150680628037106	0.2150680628037106	0.2150680628037106	0.2150680628037106	0.2150680628037106	0.8919151822855488	0.6960568370446557	0.39545706704465505	0.849951302028398	1.3910986091328894	1.4552345356678074	-1.660176193955182	-1.9203215770771194	-2.67393011110982	-2.3625458383854134	-1.0061978014234738	-2.2694346458832326	30.18890542091827	0.8830393609207039	1.4317140415086773e-11	0.5401993758927579	419
0.8345683846522012	0.28519146617003377	1.4388799206066838	1.9137281719136887	1.1314830286730828	0.6233387138574898	0.21540351773404942	0.21540351773404942	0.21540351773404942	0.21540351773404942	0.21540351773404942	1.0401540590802332	0.8270472750077689	0.15912553055554965	1.1981065047922375	1.165101721525163	1.315308271803569	-1.9879828027188138	-1.1352562524356233	-1.9008535372806443	-1.2758549978560147	-1.1946160278530473	-2.427669711088177	22.067461409248562	0.8921079058911805	3.115199535213518e-11	0.4958261188081471	380
0.934128599930044	0.8132292527112109	1.758181929799422	1.8934886052634217	0.8726451536454114	1.0679273755021303	0.19388394902013917	0.19388394902013917	0.19388394902013917	0.19388394902013917	0.19388394902013917	0.4259931077465158	0.555597908309262	1.2381151451215884	1.1924267229834893	1.196914971922769	0.960219710961298	-1.3650765485065037	-2.976845184993358	-2.9832515982560768	-1.1070497745772296	-2.071711270127872	-1.513345666539411	30.003657478478587	0.8994690704414531	4.696936842477723e-11	0.4601376591214932	353
0.1200138506176986	0.11796160978666291	1.9912045147795074	0.13242299259607493	1.0231064927082796	1.282598997112006	0.40492114653849565	0.40492114653849565	0.40492114653849565	0.40492114653849565	0.40492114653849565	0.465574775469364	0.20892468590573002	0.8101219352272158	0.8152605735786145	1.0365996534500692	0.38190541453328625	-2.6733257461771167	-2.7572561403338627	-2.821212697700214	-1.473355970821975	-1.3890234582948124	-2.8620684470459	40.444242366283795	0.8864517304821917	3.0802740745787105e-11	0.5234490784193184	393
0.5190723559241845	1.6817147921637936	0.5084755130936266	2.0	0.7177292953005667	1.0229602898027428	0.2628760470911171	0.2628760470911171	0.2628760470911171	0.2628760470911171	0.2628760470911171	0.019978726138135866	0.10154788598687438	0.019978726138135866	0.019978726138135866	1.9978726138135867	1.0891525621294489	-1.1937653311553305	-1.0	-3.0	-1.0	-1.0	-3.0	42.79260792648663	0.8680140579235547	4.075769752100583e-11	0.6147324114932893	393
0.21662451839969266	0.29771119513351685	1.5649779752007968	1.1390243906445403	0.3316880482118432	1.0079748469886	0.35452229797953305	0.35452229797953305	0.35452229797953305	0.35452229797953305	0.35452229797953305	0.5197238188922692	0.7188534198433465	0.1554124191652701	1.085894806765546	1.0342037186297686	0.5331145042251637	-1.7578526892341597	-2.617940278580247	-2.8205093629030236	-1.7212730812074746	-1.0884162975315266	-2.953121292554889	16.96360795396368	0.86350599169786	3.706082711566594e-11	0.6373464460226662	399
1.6809955485648633	1.4205070909081292	1.8026241930157003	1.4392837877499534	1.1627536988287235	0.03792471045927085	0.19759487807628295	0.19759487807628295	0.19759487807628295	0.19759487807628295	0.19759487807628295	0.8892853860825884	0.40471103747900894	0.9735279453646795	0.8368650931849859	1.5602623442864638	1.1260155326081371	-1.777082795453758	-3.0	-1.5894786944892345	-1.0	-2.1420741522788567	-2.549745735907686	48.521656804368334	0.8876893708807172	3.044049623885157e-11	0.5173898029486361	402
1.203394513031309	0.31890650247763624	1.8195042359918947	1.673102290621897	0.1985270054501955	1.4882803356309147	0.2510758784825874	0.2510758784825874	0.2510758784825874	0.2510758784825874	0.2510758784825874	0.23890778936035179	0.658323672315194	1.2314947025141219	0.8252634515849733	1.2056165273264279	0.44911375325794534	-2.881858832348046	-2.4374211335352785	-2.6197881633249516	-1.1156968859106773	-1.7044879732466995	-2.740356624838501	32.5164411587343	0.8912977509389912	4.4037273042365864e-11	0.4997718935462474	421
0.5420997367594664	0.01	1.3125878482762707	1.5764208256126842	0.4178536968708352	0.9956594526857635	0.31924261576989	0.31924261576989	0.31924261576989	0.31924261576989	0.31924261576989	0.9035046224055143	0.16068154048288352	0.36945883837706905	1.0009198082367277	1.0728914881558682	1.0728914881558682	-1.6567630097027326	-1.1095574460648128	-1.8955863357098053	-1.4133413275726534	-1.0	-1.3046395616169915	16.645160200059863	0.8471423131549553	1.6679715520418984e-11	0.720436255297816	408
0.09143726103849069	0.24780011880880667	0.2679179486331715	1.1502696943593202	1.2778113976435639	0.17922534167886586	0.686085429035557	0.686085429035557	0.686085429035557	0.686085429035557	0.686085429035557	0.12657389125049248	0.020604743940785333	0.5954502965822214	0.41680508211266937	1.062809491794617	0.2537085742781447	-2.6802535811942088	-1.742164421661147	-2.570338687316685	-1.88225801257257	-1.2122695825531644	-1.8603270866040116	44.8396906580143	0.8179425894779897	5.0401827987930915e-11	0.8727717792758255	361
1.0662149469406192	0.5122344651976731	1.873763357448057	0.810827867748058	1.6245094497239647	0.01	0.2988511749093161	0.2988511749093161	0.2988511749093161	0.2988511749093161	0.2988511749093161	0.08763511070036711	0.016759623723189836	0.016759623723189836	0.3298263398582609	1.434894525507589	1.6759623723189834	-1.0	-1.0	-1.9585018181123293	-1.0	-1.0	-2.2920696218040177	50.00000000000013	0.8288711667294822	4.6553733392086945e-11	0.8151296755175861	390
0.4862923801355179	0.11791200911273977	1.8960802438672302	1.7268180859810367	0.2364163413810114	0.46320073166495673	0.32132241843766496	0.32132241843766496	0.32132241843766496	0.32132241843766496	0.32132241843766496	0.27000111688760703	0.23933822689002782	0.9740635039149578	0.9401590439735681	1.088205471806751	0.5396894528994569	-1.7222066885587293	-2.2706904578821865	-2.8138392904727247	-2.077678485651	-1.5146639808093136	-1.518547363990755	45.45756945635707	0.8780977477227353	2.327636381918856e-11	0.5645713678896929	403
0.5461698475066724	0.9853303471045277	1.772454484349962	1.643843424255709	0.09192467801954685	0.8562329329858732	0.2856756092214453	0.2856756092214453	0.2856756092214453	0.2856756092214453	0.2856756092214453	0.5081138768727037	0.07325048040124643	1.1214633378639596	1.1043157259643352	0.8465497722141697	0.8925205196037551	-1.1564768054825376	-2.517273753448383	-2.5770712748107054	-1.0	-1.620765100914886	-1.8069346698830104	46.0236535500937	0.8329642718113993	3.8185937739216694e-11	0.7937362630981184	368
1.3607148241441478	0.6768401511164348	1.929586192272578	1.272093131609501	0.8292848749117492	1.2547531200264563	0.23734702769599691	0.23734702769599691	0.23734702769599691	0.23734702769599691	0.23734702769599691	0.013301620278312812	0.5728827557800009	0.013301620278312812	1.3301620278312811	1.3301620278312811	1.2178804346478258	-3.0	-3.0	-1.7735938859124931	-1.074713897712931	-1.0	-3.0	39.15178997982085	0.8441179730594394	3.776733605358778e-11	0.7359685258254149	424
0.01	1.1219147556262687	1.5143474903572514	1.9411737905019897	0.7638841318021288	0.8297641934818407	0.24275312023298268	0.24275312023298268	0.24275312023298268	0.24275312023298268	0.24275312023298268	0.016816826635123707	0.016816826635123707	0.2437897075376115	1.1853756567824285	1.6816826635123707	0.6398337627558109	-2.7006871116504834	-3.0	-2.02406941534054	-1.3452446106328924	-1.0	-3.0	43.14930851314319	0.8557741729172209	4.5574265205241324e-11	0.6764082456953123	378
0.5296330020307413	1.5722726168759524	1.8368111943532437	1.3384696689246187	0.5095583679700246	1.3446881390430356	0.22819534419017795	0.22819534419017795	0.22819534419017795	0.22819534419017795	0.22819534419017795	0.418433604798681	0.9889185952636957	0.906690263207398	1.0147247413532132	1.057443276125421	0.9036878039697681	-2.5194643708083033	-2.2850052223123907	-1.3949730342997573	-1.159912327776796	-2.119857791403009	-1.5320134380483632	47.87342373504504	0.8989887511276378	4.020258861577502e-11	0.4624574247562438	392
1.4908532899163478	0.386112549596236	1.8891917983065014	1.8141081861474402	0.310808640081445	0.4470072375899351	0.25168859114482245	0.25168859114482245	0.25168859114482245	0.25168859114482245	0.25168859114482245	0.012405479763509305	0.06847773125110511	0.4945063669349861	1.2405479763509304	1.2405479763509304	1.2405479763509304	-1.0	-3.0	-1.0	-1.3508922590355739	-1.041242840229105	-3.0	40.56889074159915	0.8329793063670261	3.260719059722723e-11	0.7936578759950703	378
1.0757096814874516	1.11625749549638	0.6738330708640681	1.8483315764226782	1.1166285405445853	0.6612828846397577	0.2780578849418396	0.2780578849418396	0.2780578849418396	0.2780578849418396	0.2780578849418396	0.016306794478113194	0.016306794478113194	0.24145118019156106	0.016306794478113194	1.6306794478113196	1.6306794478113196	-1.0	-3.0	-1.0	-1.0	-1.0	-3.0	43.25327710508055	0.8434122860295694	9.673720027835638e-11	0.7396007688532038	432
0.02848381749697601	0.3305480156614881	0.4015072171508003	1.6693794010641065	1.0806027294083282	1.1843411322212067	0.3461115847385484	0.3461115847385484	0.3461115847385484	0.3461115847385484	0.3461115847385484	0.2164666223787708	0.4925726460325576	0.9636425344381021	0.762638135665887	0.7787232117981583	1.0748318509449128	-2.4749705018491137	-1.0930312325278224	-2.6163880186506137	-1.1549545408633568	-1.097752552488711	-2.600983911639175	23.86947404495149	0.8971894561337225	3.6112986057831463e-11	0.4711583893419854	386
0.10279404080366342	0.40762313659434424	1.4976867155948637	1.3894789854147838	1.038316299198614	0.8462688925505433	0.28111786270325156	0.28111786270325156	0.28111786270325156	0.28111786270325156	0.28111786270325156	0.8772400637798413	0.1803042859550598	0.9663834177823947	0.2964354198833121	1.5845148021326017	0.7280310542063647	-1.6465012796200722	-1.5684703310897177	-2.3467506722110603	-1.4229680071827975	-1.2642064802014288	-1.4529255841416662	22.518044476644345	0.876408223393215	2.8560444867693018e-11	0.5729355607990768	417
0.747172066836974	1.4765709336260386	2.0	1.6713707538804348	0.09011630491803745	0.5772084570911545	0.22179573679708453	0.22179573679708453	0.22179573679708453	0.22179573679708453	0.22179573679708453	0.2192833532429448	0.44143806898073884	1.0577905210585332	1.3226863589722182	0.70271131882922	1.5446406775501544	-2.182850290243095	-1.1054943100323529	-1.4211445611411149	-1.0	-1.4005499211031474	-2.5433064558366674	49.999999997585704	0.878239459369362	3.673071663712642e-11	0.5638705390734903	390


==> data/theo_sys-const_optimal-numeric-cool_osc-hotish_bath-sgen-sko-hc-optim_results.7607241-combined.txt <==
coupling	pulse_duration	norm_meas_weight	amp_gain	min_eigval	gen_sqz	sml_sympl_eigval	log_neg	min_eigval_light	min_eigval_mech	num_feval
1.2226169830735043	1.3085507058960528	1.1677202061949028	49.99999999999999	0.7033084505660614	1.5285416431251333	1.2289473935430772	-0.29742316087014786	291.5495926548331	112.67614175859205	501
1.2226216329868118	1.3085407524720238	1.167727415195196	50.00000000000006	0.7033084507503148	1.5285416419873648	1.2289448161544354	-0.2974201351997809	291.54572981944494	112.67210578102743	501
1.2226152302114082	1.3085544580341268	1.1677174886495059	50.000000000000036	0.7033084505467188	1.5285416432445746	1.2289483651762343	-0.2974243014965005	291.55104884785226	112.67766322427961	501
1.2226129699144899	1.3085592963998496	1.167713984409505	50.000000000000014	0.7033084505622181	1.5285416431488659	1.228949618125641	-0.29742577236625	291.55292661986266	112.67962516780673	501
1.222612237602153	1.3085608639850148	1.167712849074123	50.000000000000036	0.7033084505769559	1.5285416430578596	1.2289500240802642	-0.29742624892657143	291.5535350046167	112.6802608239949	501
1.2226111797653705	1.3085631283916155	1.1677112090653545	49.99999999999997	0.7033084506069056	1.5285416428729195	1.2289506104905037	-0.2974269373279922	291.5544138316138	112.68117904566002	501
1.2226171784642714	1.3085502876478714	1.1677205091187328	50.000000000000014	0.7033084505699385	1.5285416431011922	1.228947285233824	-0.2974230337229401	291.54943033475746	112.67597216273147	501
1.2226135682716774	1.3085580155606882	1.167714912068946	50.000000000000036	0.7033084505535246	1.528541643202548	1.228949286437264	-0.2974253829888222	291.5524295236698	112.67910578896503	501
1.2226180032350682	1.3085485221680626	1.1677217878016304	50.000000000000036	0.7033084505900589	1.5285416429769485	1.2289468280661275	-0.29742249704109947	291.54874516228955	112.675256278481	501
1.2226112939941813	1.3085628838730123	1.1677113861590067	50.000000000000014	0.7033084506031555	1.5285416428960765	1.2289505471652211	-0.29742686298889937	291.5543189325706	112.68107989260999	501
1.2226234661566173	1.3085368284910686	1.1677302572603248	50.00000000000006	0.7033084508761602	1.5285416412102664	1.2289438000910666	-0.29741894241213895	291.5442069801747	112.67051468670726	501
1.2226127202894412	1.308559830746018	1.1677135974049566	49.99999999999999	0.7033084505666193	1.5285416431216885	1.228949756498825	-0.2974259348060215	291.5531340010666	112.67984184504823	501
1.2226325943662228	1.3085172894179034	1.1677444092944858	50.000000000000036	0.7033084519484012	1.5285416345891556	1.2289387410162922	-0.29741300339596016	291.53662434581236	112.66259221284353	501
1.2226146261653097	1.3085557510456667	1.167716552169034	50.000000000000014	0.7033084505462849	1.528541643247254	1.2289487000145518	-0.2974246945720178	291.55155066431405	112.6781875345567	501
1.222610048473329	1.3085655500431304	1.1677094551773732	50.000000000000036	0.7033084506497403	1.5285416426084142	1.2289512376213931	-0.29742767353202315	291.555353690875	112.6821610359697	501
1.2226163839737805	1.308551988313938	1.1677192773816985	50.000000000000036	0.7033084505565032	1.5285416431841559	1.2289477256345578	-0.29742355072138954	291.55009035586306	112.67666176852038	501
1.222635700349402	1.30851064111289	1.1677492247183607	50.000000000000036	0.7033084524829634	1.5285416312882225	1.2289370197538596	-0.29741098274315486	291.534044375014	112.65989662059405	501
1.2226270253143159	1.308529210007178	1.1677357752325868	50.000000000000014	0.7033084512058031	1.5285416391747146	1.2289418274392148	-0.29741662665341345	291.54125039558824	112.66742558934224	501
1.2226073981457362	1.3085712233789024	1.1677053462732165	50.00000000000006	0.7033084507949257	1.5285416417118918	1.2289527068775872	-0.29742939832572773	291.5575555699729	112.68446162076137	501
1.222615008703776	1.308554932189644	1.1677171452359738	50.000000000000014	0.7033084505462746	1.5285416432473176	1.228948487966872	-0.2974244456436756	291.5512328669627	112.67785549198925	501
1.222613933033556	1.308557234754915	1.167715477575536	50.000000000000014	0.7033084505501265	1.528541643223532	1.2289490842413493	-0.29742514562584016	291.55212649209176	112.67878917388052	501
1.2226060133757242	1.3085741876555292	1.1677031994148634	49.99999999999999	0.7033084508958526	1.5285416410886656	1.22895347458258	-0.29743029955149014	291.55870604651574	112.68566367196993	501
1.222617544198845	1.308549504766893	1.1677210761349979	50.00000000000006	0.7033084505779308	1.5285416430518397	1.228947082504737	-0.297422795733666	291.54912650287065	112.67565471202043	501
1.2226149953845042	1.3085549607006612	1.167717124586493	49.99999999999997	0.703308450545938	1.5285416432493957	1.2289484953437826	-0.2974244543036255	291.5512439320557	112.67786705307228	501
1.2225464068433398	1.308701792580353	1.1676107915703726	50.000000000000036	0.7033084714659581	1.5285415140678236	1.2289865334334915	-0.29746910752899547	291.60823826801845	112.73741713738356	501
1.222594759010552	1.308598279431547	1.167685751460588	50.00000000000006	0.7033084523505332	1.5285416321059817	1.2289597143776667	-0.29743762456318545	291.5680566698761	112.69543350403058	501
1.2226134479263657	1.3085582731708598	1.167714725492285	50.000000000000036	0.703308450555078	1.5285416431929564	1.2289493531491202	-0.29742546130357667	291.5525295025722	112.67921024947246	501
1.222614872513878	1.30855522371558	1.1677169340945042	49.99999999999997	0.703308450546008	1.5285416432489638	1.2289485634529136	-0.29742453425872795	291.55134600787505	112.67797370441792	501
1.2226415208045904	1.3084981826624085	1.1677582486115627	50.000000000000014	0.7033084537162462	1.5285416236726748	1.2289337943992067	-0.297407196373964	291.5292097932483	112.6548453879015	501
1.2225807246194278	1.3086283232317129	1.1676639937785098	49.99999999999997	0.7033084557483467	1.5285416111244103	1.2289674968753022	-0.2974467605300221	291.5797181060734	112.70761782246417	501
1.2226201273222883	1.3085439754266566	1.1677250808828903	50.000000000000036	0.7033084506697913	1.528541642484599	1.2289456507066656	-0.2974211149052479	291.5469806103834	112.67341263462096	501
1.2225966931988226	1.3085941389435916	1.1676887500749251	49.99999999999999	0.7033084520198704	1.528541634147832	1.2289586419404877	-0.29743636561184894	291.56644960783024	112.69375439011249	501
1.2226104505046451	1.3085646894513636	1.1677100784626602	50.000000000000014	0.7033084506330889	1.5285416427112373	1.228951014763388	-0.29742741191369515	291.55501968885096	112.68181206158313	501
1.2226146792449508	1.3085556374241485	1.1677166344608265	50.000000000000036	0.7033084505459845	1.5285416432491088	1.2289486705898005	-0.2974246600295318	291.5515065678626	112.67814146148494	501
1.2226141359574354	1.3085568003783103	1.1677157921775392	50.000000000000014	0.7033084505485263	1.5285416432334131	1.228948971752392	-0.2974250135721446	291.55195791027637	112.67861303534487	501
1.2226152574391014	1.3085543997510014	1.1677175308618635	49.99999999999997	0.703308450546456	1.5285416432461973	1.228948350090865	-0.29742428378738567	291.55102622826394	112.67763959077637	501
1.2226020900879508	1.3085825860075195	1.1676971170149715	49.99999999999999	0.7033084512745169	1.5285416387504056	1.2289556496711036	-0.29743285293265087	291.5619656025283	112.68906935487716	501
1.2226141239709978	1.3085568260363398	1.1677157735944248	50.000000000000036	0.7033084505486862	1.528541643232426	1.2289489783951613	-0.2974250213702635	291.55196786816816	112.67862343960107	501
1.2226158715189923	1.3085530852633362	1.1677184828986775	49.99999999999999	0.7033084505506371	1.528541643220379	1.2289480096872043	-0.2974238841784509	291.55051607844246	112.67710657376391	501
1.2226206516854858	1.3085428529981176	1.1677258938308994	50.000000000000036	0.703308450695502	1.5285416423258353	1.2289453600580489	-0.29742077370434344	291.5465450080265	112.67295750768952	501
1.2226154393844664	1.3085540102820286	1.1677178129402332	50.00000000000006	0.7033084505477114	1.5285416432384449	1.2289482492296537	-0.29742416538373173	291.5508750760464	112.6774816632256	501
1.2224866412976405	1.3088297566595715	1.1675181417004015	50.000000000000014	0.7033085239509071	1.528541189972155	1.229019707654705	-0.29750804989100643	291.6579236334164	112.78933211521039	501
1.2226161239612672	1.3085525448908075	1.167718874271896	50.000000000000036	0.7033084505532969	1.5285416432039542	1.2289478697626586	-0.2974237199172632	291.55030636145335	112.6768874563694	501
1.2226150179394581	1.3085549124198927	1.167717159554478	50.000000000000036	0.7033084505461971	1.528541643247796	1.2289484828515824	-0.2974244396387023	291.55122519434553	112.67784747544889	501
1.2225935016005458	1.3086009711609148	1.1676838020729097	50.000000000000036	0.7033084525832735	1.5285416306688058	1.2289604115898043	-0.2974384430311924	291.56910142791327	112.69652510414953	501
1.2226150827435374	1.3085547737013452	1.1677172600232357	49.99999999999995	0.7033084505462123	1.5285416432477024	1.2289484469261454	-0.29742439746488347	291.5511713578491	112.67779122574615	501
1.222617580292195	1.3085494275065368	1.1677211320923	50.000000000000014	0.7033084505787387	1.528541643046851	1.2289470625053527	-0.2974227722558342	291.5490965185706	112.6756233837209	501
1.2226143690936628	1.3085563013297559	1.1677161536191663	49.99999999999999	0.7033084505471514	1.528541643241903	1.228948842520329	-0.29742486186326933	291.55176422943464	112.67841067273451	501
1.2225573129781995	1.3086784434671015	1.1676276989870331	50.000000000000014	0.703308465331157	1.5285415519503514	1.2289804826683126	-0.2974620045785815	291.59917385406055	112.72794612318783	501
1.222618731196776	1.308546963917875	1.1677229163973286	49.99999999999997	0.7033084506127163	1.5285416428370384	1.228946424561529	-0.297422023355692	291.5481404166092	112.6746244262608	501
1.222605529575137	1.3085752232946957	1.1677024493621213	50.000000000000036	0.7033084509350276	1.5285416408467591	1.2289537427907773	-0.2974306144068543	291.5591079940634	112.6860836385987	501
1.2226144223200222	1.308556187394103	1.167716236138405	50.000000000000036	0.7033084505471068	1.5285416432421786	1.2289488130126944	-0.2974248272234885	291.55172001101477	112.67836447222145	501
1.222556904352858	1.3086793182881646	1.167627065506111	50.000000000000036	0.7033084655417093	1.5285415506501863	1.2289807093573408	-0.2974622706878577	291.5995134621399	112.72830096408283	501
1.2226197624160506	1.3085447565295714	1.1677245151496476	49.99999999999999	0.7033084506528648	1.5285416425891203	1.22894585296235	-0.29742135233905853	291.54728374858723	112.67372936015745	501
1.2226164396848567	1.3085518690601219	1.1677193637532488	50.000000000000014	0.703308450557199	1.5285416431798589	1.2289476947533455	-0.2974235144690971	291.5500440738966	112.67661341200927	501
1.2226341560249205	1.3085139467072633	1.1677468304421315	50.000000000000014	0.7033084522064215	1.5285416329958748	1.2289378755779108	-0.2974119874266047	291.5353271540233	112.66123688686567	501
1.2226068378044803	1.3085724228595335	1.1677044775558854	50.00000000000006	0.7033084508337917	1.5285416414718933	1.2289530175237542	-0.2974297630001578	291.5580211040203	112.68494802411797	501
1.22261869682883	1.3085470374846746	1.1677228631149559	50.000000000000014	0.7033084506117155	1.528541642843218	1.2289464436136461	-0.29742204572151226	291.5481689673083	112.67465425668443	501
1.2226432343010558	1.3084945150259681	1.1677609051832427	50.000000000000036	0.7033084541367438	1.5285416210760927	1.2289328449210666	-0.29740608174277755	291.52778656818435	112.6533583869269	501
1.2226190321579422	1.308546319691405	1.1677233829927767	50.000000000000014	0.7033084506235816	1.528541642769945	1.2289462577459611	-0.2974218275261555	291.54789039754877	112.67436320065198	501
1.2226136646121253	1.3085578093351833	1.1677150614298177	50.000000000000036	0.7033084505524985	1.528541643208885	1.2289492330346217	-0.2974253202980914	291.5523494872751	112.67902216490297	501
1.2226341945774906	1.308513864186138	1.1677468902128898	50.000000000000014	0.7033084522131091	1.5285416329545785	1.2289378542048148	-0.29741196233594674	291.53529513051296	112.66120342822104	501
1.2226239310481826	1.3085358333729404	1.1677309780082532	50.000000000000036	0.7033084509125667	1.528541640985456	1.2289435424073447	-0.29741863990923634	291.54382079152657	112.6701111889554	501
1.2226257632333775	1.3085319115216978	1.1677338185521868	50.00000000000006	0.7033084510758911	1.5285416399769238	1.228942526923132	-0.297417447800248	291.5422987949582	112.66852097688437	501
1.222624514582467	1.3085345842971534	1.1677318826951462	50.00000000000006	0.7033084509613725	1.5285416406840788	1.228943218994186	-0.2974182602444222	291.5433360473481	112.66960471851166	501
1.2225631486417696	1.3086659500610975	1.1676367458829036	50.000000000000014	0.7033084624845665	1.5285415695281088	1.2289772453976031	-0.2974582043550502	291.59432394765713	112.7228786862548	501
1.2226147673023373	1.3085554489298028	1.1677167709802234	50.00000000000006	0.7033084505461428	1.5285416432481314	1.2289486217814187	-0.2974246027320926	291.5514334133294	112.67806502780795	501
1.2225772164327866	1.3086358334632584	1.1676585550341372	50.000000000000014	0.7033084568727579	1.528541604181147	1.2289694425008912	-0.29744904451407705	291.5826333046439	112.71066374736199	501
1.2226044461602117	1.3085775424921438	1.1677007697076547	49.99999999999997	0.7033084510307467	1.5285416402556917	1.228954343443835	-0.2974313195261324	291.56000811366187	112.68702411040643	501
1.2226123696701363	1.3085605812805547	1.1677130538247604	50.000000000000036	0.7033084505740018	1.5285416430761012	1.2289499508677717	-0.29742616298060054	291.55342528597066	112.68014618708794	501
1.222618355867416	1.3085477673348493	1.1677223345052357	50.000000000000014	0.7033084506004113	1.5285416429130225	1.2289466325954772	-0.29742226757261975	291.54845221669854	112.67495020215027	501
1.2226105408743835	1.3085644960052247	1.1677102185665205	49.99999999999999	0.703308450629504	1.5285416427333742	1.2289509646644388	-0.2974273531013371	291.5549446110606	112.68173361827772	501
1.2224898140165124	1.3088229630758	1.1675230600062623	49.99999999999997	0.7033085203627858	1.5285412121288795	1.2290179458816717	-0.29750598181754584	291.65528550301667	112.78657556197355	501
1.22261577681069	1.3085532879939872	1.1677183360679297	50.000000000000036	0.7033084505497893	1.528541643225614	1.2289480621899873	-0.2974239458128752	291.55059475767524	112.67718877974062	501
1.222626573933754	1.308530176197136	1.1677350754297755	50.000000000000014	0.7033084511576057	1.528541639472335	1.228942077616096	-0.297416920344214	291.5416253523147	112.66781735116352	501
1.2226149011477145	1.3085551624224356	1.1677169784868573	50.000000000000036	0.7033084505462176	1.5285416432476693	1.228948547586044	-0.2974245156321923	291.5513222200635	112.67794885032284	501
1.2226093474294355	1.308567050705878	1.1677083683213718	50.00000000000006	0.7033084506819393	1.5285416424095852	1.2289516262640598	-0.2974281297688063	291.55593611066456	112.6827695641473	501
1.222614579173681	1.3085558516352853	1.1677164793157682	50.000000000000036	0.7033084505463899	1.5285416432466055	1.2289487260646328	-0.29742472515288926	291.55158970310214	112.67822832325584	501
1.2226147925415092	1.3085553949032103	1.1677168101096687	50.000000000000036	0.7033084505460215	1.5285416432488799	1.2289486077854197	-0.2974245863018219	291.5514124456495	112.67804312025457	501
1.2226153819869992	1.308554133145995	1.167717723954263	50.00000000000006	0.703308450547233	1.5285416432413992	1.228948281046287	-0.29742420273412346	291.55092275932003	112.6775314838799	501
1.2226311285773592	1.3085204269320327	1.1677421367832785	50.000000000000036	0.7033084517261246	1.5285416359617185	1.2289395533588678	-0.29741395703358176	291.53784191638016	112.6638643502786	501
1.2226200893241488	1.30854405676384	1.1677250219723778	50.000000000000014	0.7033084506677297	1.5285416424973295	1.2289456717599196	-0.29742113962027494	291.5470121765042	112.67344561560317	501
1.222619211540612	1.308545935711646	1.1677236610989343	50.00000000000006	0.7033084506301974	1.528541642729092	1.2289461583054946	-0.2974217107901527	291.5477413782894	112.67420750195346	501
1.2226208885613927	1.3085423459525598	1.1677262610722647	50.000000000000014	0.7033084507080138	1.528541642248574	1.2289452287652756	-0.2974206195758938	291.5463482294847	112.67275190917579	501
1.2226090744090399	1.308567635137224	1.1677079450472512	49.99999999999997	0.7033084506957534	1.5285416423242824	1.2289517776028214	-0.2974283074289051	291.5561629338793	112.68300655532242	501
1.2226130729362785	1.3085590758720038	1.167714144128679	50.000000000000036	0.7033084505604952	1.528541643159505	1.2289495610167995	-0.297425705324735	291.55284103247453	112.67953574389963	501
1.2226166265491039	1.3085514690630402	1.1677196534578709	49.99999999999999	0.7033084505597573	1.5285416431640613	1.2289475911686607	-0.29742339286822017	291.54988883658984	112.67645121635039	501
1.2226088203794288	1.3085681789169787	1.1677075512153647	50.00000000000006	0.7033084507092926	1.5285416422406777	1.2289519184386728	-0.2974284727593733	291.55637398009316	112.6832270622783	501
1.2226292331091275	1.3085244841895483	1.167739198115217	50.000000000000036	0.7033084514670226	1.5285416375616787	1.2289406038357642	-0.2974151902245529	291.5394164226855	112.6655094212937	501
1.2226153540499822	1.3085541929474673	1.1677176806422045	50.000000000000014	0.7033084505473298	1.5285416432408014	1.2289482965342495	-0.297424220915854	291.5509459681634	112.67755573304952	501
1.2226148631396536	1.3085552437819	1.1677169195612127	50.00000000000006	0.7033084505459513	1.528541643249314	1.2289485686629305	-0.29742454037490373	291.55135379559596	112.67798184122186	501
1.2225703367659153	1.308650561456651	1.1676478895264453	50.000000000000036	0.7033084593962657	1.528541588598432	1.2289732582109454	-0.2974535237934117	291.588350313195	112.71663713892909	501
1.222614952741703	1.3085550519811582	1.1677170584753926	49.99999999999999	0.7033084505461239	1.528541643248248	1.2289485189901557	-0.29742448206272604	291.5512793579161	112.67790406688846	501
1.2226126370838106	1.3085600088556604	1.1677134684076724	50.000000000000036	0.7033084505680482	1.5285416431128644	1.2289498026311103	-0.29742598896187095	291.5532031259574	112.6799140685263	501
1.2226149504756552	1.308555056831824	1.1677170549622342	49.99999999999999	0.7033084505462764	1.5285416432473058	1.2289485202452959	-0.29742448353616824	291.5512812404543	112.67790603381117	501
1.2226147480619158	1.3085554901155618	1.1677167411509173	49.99999999999997	0.7033084505460812	1.528541643248512	1.228948632438271	-0.2974246152424511	291.55144939749323	112.6780817284596	501
1.222609589819399	1.308566531842799	1.167708744108023	50.00000000000006	0.7033084506704279	1.528541642480668	1.2289514918814761	-0.29742797201394144	291.5557347353411	112.68255916166015	501
1.2226018020486615	1.3085832025995152	1.1676966704591114	50.000000000000036	0.7033084513079274	1.528541638544095	1.2289558093690294	-0.29743304040515295	291.56220491563937	112.68931939672406	501
1.2226145838641622	1.3085558415949068	1.1677164865876353	49.99999999999999	0.7033084505463749	1.5285416432466978	1.2289487234596246	-0.29742472209480203	291.5515858064345	112.67822425192095	501
1.222617432052314	1.3085497448244778	1.1677209022687078	50.000000000000014	0.7033084505755138	1.5285416430667644	1.228947144669784	-0.2974228687109356	291.5492196678701	112.67575205300042	501


==> data/theo_sys-const_optimal-numeric-cool_osc-log_neg-sko-hc-optim_results.7448062-combined.txt <==
coupling	pulse_duration	norm_meas_weight	amp_gain	min_eigval	gen_sqz	sml_sympl_eigval	log_neg	min_eigval_light	min_eigval_mech	num_feval
0.5387521933888535	6.738966567894018	0.39882581338356055	49.99999999999999	0.22337958243250858	6.5095652523173095	0.2942473010412988	1.7648989125622712	2375.3673057991773	1694.161427067159	501
0.5387413977105736	6.739236650884634	0.39881819190515966	50.000000000000014	0.22338094687026488	6.509538725005715	0.2942473010412988	1.7648989125622712	2375.1699103236215	1694.1382281694077	501
0.5387350112798905	6.739396432305677	0.39881368331094574	49.99999999999997	0.22338175600798393	6.509522993878464	0.2942473010412988	1.7648989125622712	2375.0531490531507	1694.1245319877753	501
0.5387435050889553	6.739183927858866	0.39881967965051396	49.99999999999997	0.22338068019607105	6.509543909655596	0.2942473010412988	1.7648989125622712	2375.2084409646477	1694.1427521135613	501
0.5386685657345802	6.7410591634099575	0.3987667780097345	49.99999999999999	0.22339026148862123	6.5093576351199705	0.2942473326923122	1.7648987573773045	2373.8389070741714	1693.9832567379244	501
0.538741709374612	6.73922885354106	0.39881841193020223	49.99999999999999	0.22338090742037736	6.509539491985629	0.2942473010412988	1.7648989125622712	2375.1756086265086	1694.1388970827056	501
0.5387485842692348	6.739056857942575	0.39882326541996477	50.000000000000036	0.22338003811368023	6.509556392975093	0.2942473010412988	1.7648989125622712	2375.3013112614226	1694.1536648732103	501
0.5387599948015378	6.73877140463346	0.3988313210725282	49.99999999999999	0.2233785990436912	6.50958437140028	0.2942473010412988	1.7648989125622712	2375.509968595239	1694.1782281149658	501
0.5387658307043254	6.7386254168978255	0.39883544118657455	50.000000000000036	0.2233778648462724	6.509598645749434	0.29424730420640033	1.764898897043773	2375.6166975254446	1694.1908162945133	501
0.5387288397475368	6.739550842607459	0.39880932647386014	49.99999999999997	0.22338253931221155	6.50950776505614	0.2942473010412988	1.7648989125622712	2374.940325609388	1694.1113162169318	501
0.5387494984866291	6.739033986616324	0.39882391083700564	50.000000000000014	0.22337992264375175	6.509558637936914	0.2942473010412988	1.7648989125622712	2375.318027898447	1694.155630475217	501
0.5387460433772372	6.7391204250210945	0.39882147161229137	49.99999999999999	0.22338035920474086	6.509550150341383	0.2942473010412988	1.7648989125622712	2375.254851573483	1694.1482040711167	501
0.5387519814424667	6.73897187014791	0.3988256637533754	49.99999999999997	0.22337960918153996	6.509564732262795	0.2942473010412988	1.7648989125622712	2375.3634301727607	1694.1609710491477	501
0.5387226540266926	6.739705613227024	0.3988049596661781	49.99999999999999	0.22338332579552517	6.509492474480477	0.2942473010412988	1.7648989125622712	2374.8272515966596	1694.0980893485191	501
0.538733110382342	6.73944399175399	0.3988123413539527	49.99999999999999	0.22338199712804752	6.509518306071436	0.2942473010412988	1.7648989125622712	2375.0183972993977	1694.12045934222	501
0.5387366559378393	6.73935528424244	0.39881484437661674	49.99999999999999	0.22338154749668085	6.509527047716711	0.2942473010412988	1.7648989125622712	2375.0832169657942	1694.1280571142802	501
0.5387326061238407	6.739456608118689	0.3988119853685188	49.99999999999999	0.22338206111323014	6.5095170620854335	0.2942473010412988	1.7648989125622712	2375.009178705688	1694.1193792815563	501
0.5387507523581869	6.739002618221298	0.398824796043923	49.99999999999999	0.22337976431984027	6.509561716066079	0.2942473010412988	1.7648989125622712	2375.34095548514	1694.1583270313756	501
0.5387298291746784	6.7395260870136875	0.39881002496389917	49.99999999999999	0.2233824136416023	6.509510208311896	0.2942473010412988	1.7648989125622712	2374.9584130028366	1694.113433691047	501
0.5387241392465617	6.739668451606962	0.3988060081524877	49.99999999999999	0.2233831368310211	6.5094961482674885	0.2942473010412988	1.7648989125622712	2374.8544003774678	1694.1012634182534	501
0.5388240157777032	6.737170150491617	0.3988765217514967	49.99999999999999	0.22337061173917985	6.50973966399806	0.2942473453527165	1.7648986953033277	2376.681220061524	1694.3172589666142	501
0.5387159670189501	6.739872932356552	0.39880023902682327	49.99999999999997	0.22338417756062012	6.509475914776477	0.29424730420640033	1.764898897043773	2374.705024102983	1694.083812311525	501
0.5387217109397539	6.739729210322776	0.3988042938982852	49.99999999999999	0.223383445822536	6.509490140955614	0.2942473010412988	1.7648989125622712	2374.810012891857	1694.0960744514493	501
0.5387267341398126	6.739603525636332	0.3988078400155949	50.000000000000014	0.22338280687317888	6.509502563209011	0.2942473010412988	1.7648989125622712	2374.901834436043	1694.106811647824	501
0.5387439883669882	6.73917183715099	0.3988200208309294	49.99999999999997	0.22338061906069334	6.509545098243651	0.2942473010412988	1.7648989125622712	2375.2172772107347	1694.1437898901004	501
0.5387277544222503	6.739577997741968	0.39880856028549416	49.99999999999999	0.2233826772079327	6.509505084124476	0.2942473010412988	1.7648989125622712	2374.920485393044	1694.1089940792335	501
0.5387772186303753	6.738340556461	0.3988434811150454	49.99999999999999	0.22337643568747723	6.509626431750721	0.2942473073715018	1.764898881525275	2375.824985764505	1694.2154296659378	501
0.5387538309435884	6.738925601466657	0.39882696946839546	49.99999999999999	0.223379375833461	6.509569269016904	0.2942473010412988	1.7648989125622712	2375.397250274301	1694.1649511476558	501
0.5387253402229347	6.739638402255482	0.3988068559799282	50.000000000000014	0.22338298408904975	6.50949911782996	0.2942473010412988	1.7648989125622712	2374.876353759017	1694.1038308442294	501
0.5387523528002582	6.738962579909697	0.39882592592506655	50.000000000000014	0.22337956231853842	6.509565643373043	0.2942473010412988	1.7648989125622712	2375.3702207838915	1694.1617700672612	501
0.5387272403782167	6.739590859321082	0.3988081973951905	49.99999999999999	0.2233827425311307	6.509503814128941	0.2942473010412988	1.7648989125622712	2374.911088540306	1694.10789444956	501
0.5387293245426023	6.739538712955804	0.3988096687167244	49.99999999999999	0.2233824777318805	6.509508962284972	0.2942473010412988	1.7648989125622712	2374.9491879609636	1694.112353665665	501
0.5387706047162697	6.738505996367389	0.3988388116421438	49.99999999999999	0.22337726514935363	6.509610305159484	0.2942473073715018	1.764898881525275	2375.7040119484577	1694.201126695939	501
0.538756311681583	6.738863541979162	0.3988287208319089	49.99999999999999	0.22337906303874155	6.50957535038029	0.2942473010412988	1.7648989125622712	2375.442614434749	1694.170292363689	501
0.5387130019257362	6.739947125503625	0.3987981458602811	49.99999999999999	0.22338455575736035	6.5094685620346615	0.29424730420640033	1.764898897043773	2374.650830403983	1694.0774889423074	501
0.5387201384338057	6.739768556465546	0.39880318379730695	49.99999999999999	0.2233836460334091	6.5094862485258	0.29424730420640033	1.764898897043773	2374.7812694827558	1694.0927158047139	501
0.538737956390469	6.739322748195482	0.39881576244878225	49.99999999999999	0.2233813826915198	6.509530251830893	0.2942473010412988	1.7648989125622712	2375.1069924985645	1694.1308454438529	501
0.5387570057098623	6.7388461799446775	0.3988292108067021	49.99999999999999	0.2233789755676061	6.509577050997992	0.2942473010412988	1.7648989125622712	2375.455306073264	1694.1717872137565	501
0.5387558771059908	6.738874413496003	0.3988284140275781	50.000000000000014	0.22337911781631334	6.509574285392645	0.29424730420640033	1.764898897043773	2375.4346674419294	1694.1693564657394	501
0.538716144471692	6.739868492137904	0.3988003642974667	49.99999999999999	0.2233841549377416	6.509476354601352	0.29424730420640033	1.764898897043773	2374.7082675129213	1694.0841908887705	501
0.5387312599086805	6.739490290106975	0.3988110349983556	49.99999999999999	0.22338223197693743	6.5095137401921495	0.2942473010412988	1.7648989125622712	2374.984568181448	1694.1164964800132	501
0.5387604647079437	6.73875964953754	0.3988316528222549	49.99999999999997	0.2233785398814471	6.509585521637574	0.2942473010412988	1.7648989125622712	2375.5185621151345	1694.1792410794917	501
0.5387269217125584	6.739598832476707	0.3988079724327592	49.99999999999999	0.2233827830335829	6.509503026691661	0.2942473010412988	1.7648989125622712	2374.905263283479	1694.1072128352062	501
0.5387494880935525	6.739034246623243	0.39882390349972024	49.99999999999999	0.22337992395412723	6.50955861246064	0.2942473010412988	1.7648989125622712	2375.3178378580133	1694.155608127338	501
0.5387536801615074	6.738929373540633	0.3988268630187643	49.99999999999999	0.22337939485362965	6.509568899226546	0.2942473010412988	1.7648989125622712	2375.3944930339703	1694.164626602385	501
0.5387483689812158	6.739062243902233	0.3988231134315827	50.000000000000014	0.22338006531066398	6.509555864212571	0.2942473010412988	1.7648989125622712	2375.297374707188	1694.153202057083	501
0.5387534368510456	6.738935460378419	0.398826691245699	49.99999999999999	0.2233794255444643	6.509568302535019	0.2942473010412988	1.7648989125622712	2375.390043806498	1694.1641029219923	501
0.5387514180264895	6.738985965132278	0.39882526599249457	50.000000000000014	0.22337968028823135	6.5095633498072125	0.2942473010412988	1.7648989125622712	2375.353127664868	1694.15975892888	501
0.5387335540693993	6.739432890894136	0.39881265457873	50.000000000000036	0.22338194083854662	6.509519400439963	0.2942473010412988	1.7648989125622712	2375.026508605598	1694.1214097722682	501
0.5387348464650892	6.7394005558646475	0.39881356695817244	49.99999999999999	0.22338177691085773	6.509522587488861	0.2942473010412988	1.7648989125622712	2375.050135915537	1694.1241788022808	501
0.5387360929091024	6.7393693707412865	0.398814446899476	49.99999999999997	0.22338161886783925	6.509525660131405	0.2942473010412988	1.7648989125622712	2375.0729235100116	1694.126850176327	501
0.5387022024651807	6.740217362092189	0.39879052221967876	49.99999999999997	0.22338593590337033	6.509441729922535	0.2942473073715018	1.764898881525275	2374.4534634849365	1694.0544955266384	501
0.5387625929733058	6.738706409611068	0.3988331553619136	49.99999999999999	0.22337827202486998	6.509590729331348	0.29424730420640033	1.764898897043773	2375.5574838749967	1694.1838303154132	501
0.5387811614788106	6.738241933271458	0.3988462648205531	50.000000000000014	0.22337594195837362	6.509636030975527	0.29424731053660325	1.7648988660067773	2375.8971082928047	1694.2239667679742	501
0.538738257067588	6.739315225582946	0.39881597471615987	49.99999999999999	0.22338134459548636	6.509530992487894	0.2942473010412988	1.7648989125622712	2375.1124896849665	1694.13149025378	501
0.5387502811999044	6.739014405271435	0.39882446341587524	49.99999999999999	0.22337982380466165	6.50956055956355	0.2942473010412988	1.7648989125622712	2375.3323401090956	1694.157313672991	501
0.5387400837422901	6.73926952445124	0.3988172642860189	50.000000000000014	0.22338111322432555	6.509535490771788	0.2942473010412988	1.7648989125622712	2375.1458866566095	1694.1354085850608	501
0.5387475791857408	6.739082002635166	0.39882255585464693	50.000000000000036	0.2233801650970716	6.5095539241703175	0.2942473010412988	1.7648989125622712	2375.2829333403783	1694.1515043916618	501
0.5387365306860532	6.739358417931493	0.3988147559535271	49.99999999999999	0.22338156337161924	6.509526739078957	0.2942473010412988	1.7648989125622712	2375.08092706977	1694.127788604147	501
0.5387242316779143	6.739666138896374	0.3988060734041986	49.99999999999999	0.2233831250750962	6.509496376822497	0.2942473010412988	1.7648989125622712	2374.856089974842	1694.1014609904992	501
0.5387316505216344	6.739480517036271	0.3988113107541234	49.99999999999999	0.22338218239376514	6.509514704176632	0.2942473010412988	1.7648989125622712	2374.9917090397666	1694.1173328491923	501
0.5387232004826222	6.739691940341858	0.39880534543472035	50.000000000000014	0.223383256256906	6.509493826427547	0.2942473010412988	1.7648989125622712	2374.837240369635	1694.0992570523415	501
0.5387577777423478	6.738826866610735	0.39882975585211294	50.000000000000014	0.2233788782887568	6.509578942298485	0.2942473010412988	1.7648989125622712	2375.469424296534	1694.1734503601006	501
0.5387333122840177	6.739438940257268	0.39881248388818574	50.000000000000014	0.2233819715121664	6.509518804089924	0.2942473010412988	1.7648989125622712	2375.0220883780485	1694.12089182713	501
0.5387063829495584	6.74011275125057	0.3987934733236672	49.99999999999997	0.22338540115371716	6.509452126239591	0.2942473073715018	1.764898881525275	2374.529861227291	1694.0633893135036	501
0.5387440390200878	6.739170569907545	0.3988200565905794	49.99999999999997	0.2233806126552865	6.509545222776966	0.2942473010412988	1.7648989125622712	2375.2182033541026	1694.143898667839	501
0.5387669082443277	6.738598462268372	0.398836201928134	49.99999999999999	0.22337772941461875	6.509601278832068	0.2942473073715018	1.764898881525275	2375.6364047750308	1694.1931424483068	501
0.5387214396989605	6.739735997095397	0.39880410241729036	50.000000000000014	0.2233834803539451	6.509489469607779	0.2942473010412988	1.7648989125622712	2374.8050549141685	1694.0954950309897	501
0.5387193745323209	6.739787670397963	0.39880264452678643	49.99999999999999	0.2233837433242478	6.50948435703258	0.29424730420640033	1.764898897043773	2374.767306541895	1694.091084671502	501
0.5386958637265702	6.740375984908065	0.39878604759237873	49.99999999999999	0.22338674793384825	6.509425942907417	0.29424731053660325	1.7648988660067773	2374.337631778847	1694.0410270107886	501
0.5387537799411921	6.7389268773792645	0.3988269334615524	49.99999999999997	0.22337938226779477	6.509569143920503	0.2942473010412988	1.7648989125622712	2375.396317630641	1694.1648413681633	501
0.5387400914469096	6.739269331692215	0.39881726972522547	50.000000000000014	0.22338111225053078	6.509535509704172	0.2942473010412988	1.7648989125622712	2375.146027521271	1694.135425115513	501
0.5387405214778322	6.739258572920835	0.398817573312934	50.000000000000014	0.22338105779555495	6.509536568410441	0.2942473010412988	1.7648989125622712	2375.1538898598437	1694.1363478050166	501
0.5387624744599839	6.738709374281428	0.39883307169223886	50.000000000000014	0.2233782869357237	6.509590439432907	0.29424730420640033	1.764898897043773	2375.555316474087	1694.183574701998	501
0.5387317864101429	6.739477117133526	0.3988114066855472	49.99999999999999	0.2233821651430776	6.5095150395605295	0.2942473010412988	1.7648989125622712	2374.9941932477145	1694.117623827794	501
0.538759243212393	6.738790206319124	0.3988307904578548	49.99999999999997	0.2233786936919268	6.509582531242005	0.29424730420640033	1.764898897043773	2375.4962238422045	1694.176608165683	501
0.5387301175808535	6.73951887107993	0.3988102285656107	49.99999999999999	0.22338237701741614	6.509510920350189	0.2942473010412988	1.7648989125622712	2374.9636853041266	1694.1140510023965	501
0.5387281201028564	6.7395688482951925	0.39880881843856414	49.99999999999999	0.2233826307427345	6.509505987488224	0.2942473010412988	1.7648989125622712	2374.927170162559	1694.1097764148772	501
0.5387318684066111	6.739475065599871	0.39881146457152633	50.000000000000014	0.22338215473900788	6.5095152418340705	0.2942473010412988	1.7648989125622712	2374.9956922453857	1694.1177994116592	501
0.5387291294453681	6.739543594316506	0.3988095309870785	49.99999999999999	0.22338250251413924	6.509508480474683	0.2942473010412988	1.7648989125622712	2374.9456214571737	1694.1119361484398	501
0.5387186832223594	6.739804968054382	0.39880215650231066	49.99999999999999	0.22338383138623438	6.509482644964068	0.2942473010412988	1.7648989125622712	2374.7546705787977	1694.0896087945298	501
0.538729153769678	6.739542985718503	0.3988095481589167	49.99999999999999	0.22338249942529	6.50950854052729	0.2942473010412988	1.7648989125622712	2374.946066120832	1694.1119882025541	501
0.5387316442558566	6.739480673804816	0.3988113063307552	50.000000000000014	0.22338218318778738	6.509514688739435	0.2942473010412988	1.7648989125622712	2374.9915944938016	1694.117319432486	501
0.5386950122480958	6.7403972930303455	0.3987854465223908	50.000000000000014	0.22338685712114764	6.509423820157054	0.2942473137017046	1.7648988504882803	2374.3220729034506	1694.0392193423563	501
0.5387115922357503	6.739982399474103	0.39879715071283467	49.99999999999999	0.2233847356742062	6.5094650641714535	0.29424730420640033	1.764898897043773	2374.6250658897693	1694.0744841897344	501
0.5387312514726871	6.739490501174353	0.3988110290429129	49.99999999999999	0.223382233050504	6.509513719320122	0.2942473010412988	1.7648989125622712	2374.984413962083	1694.1164784179582	501
0.5387564154987056	6.73886094485239	0.3988287941253888	49.99999999999999	0.22337904995125832	6.5095756048276785	0.2942473010412988	1.7648989125622712	2375.444512923053	1694.1705159573505	501
0.5387161470752384	6.739868426992057	0.3988003661354092	49.99999999999999	0.223384154605073	6.509476361068961	0.29424730420640033	1.764898897043773	2374.7083150995504	1694.084196443288	501
0.5387329412253049	6.739448223997717	0.39881222193611815	49.99999999999997	0.2233820185931437	6.509517888751666	0.2942473010412988	1.7648989125622712	2375.0153048512134	1694.1200970140271	501
0.5387491979571786	6.739041505063698	0.3988236986698218	50.000000000000014	0.2233799605984774	6.509557900022499	0.2942473010412988	1.7648989125622712	2375.3125326399136	1694.1549842790569	501
0.5386655371292134	6.741134965791758	0.3987646401800773	49.99999999999999	0.22339065295650148	6.509350024573739	0.2942473326923122	1.7648987573773045	2373.783586444768	1693.9768706139967	501
0.5387457045514404	6.739128901705162	0.39882123241014233	49.99999999999999	0.22338040203666384	6.509549317606308	0.2942473010412988	1.7648989125622712	2375.2486563246835	1694.1474761236373	501
0.5387610486293727	6.738745042304737	0.39883206506593855	49.99999999999999	0.22337846637335465	6.509586950788476	0.29424730420640033	1.764898897043773	2375.5292407801476	1694.1804999780143	501
0.5387309985286479	6.739496829803498	0.39881085047551557	49.99999999999997	0.22338226515850923	6.509513095083883	0.2942473010412988	1.7648989125622712	2374.979789870597	1694.115936863625	501
0.538727699630391	6.739579368653576	0.39880852160506797	50.000000000000014	0.22338268417065246	6.509504948757188	0.2942473010412988	1.7648989125622712	2374.919483781327	1694.1088768635573	501
0.5387163286956073	6.739863882495747	0.39880049434817894	49.99999999999997	0.22338413144987862	6.509476811242953	0.29424730420640033	1.764898897043773	2374.7116346913817	1694.0845839284427	501
0.5387510197155728	6.738995929708013	0.3988249847928519	49.99999999999999	0.2233797305647611	6.50956237233169	0.2942473010412988	1.7648989125622712	2375.3458442774713	1694.1589021083548	501
0.5387236522540275	6.73968063659156	0.3988056643613434	50.000000000000014	0.22338319878196317	6.509494943836889	0.2942473010412988	1.7648989125622712	2374.845498438182	1694.1002225417249	501
0.5387137077651153	6.739929463740398	0.3987986441368708	50.000000000000014	0.2233844656989408	6.509470312911414	0.29424730420640033	1.764898897043773	2374.6637310091032	1694.0789938153173	501
0.5387139948998637	6.739922278972771	0.39879884683545697	49.99999999999999	0.22338442906915615	6.50947102505201	0.29424730420640033	1.764898897043773	2374.6689789954594	1694.0796060681591	501


==> data/theo_sys-const_optimal-numeric-cool_osc-sgen-sko-hc-optim_results.7443042-combined.txt <==
coupling	pulse_duration	norm_meas_weight	amp_gain	min_eigval	gen_sqz	sml_sympl_eigval	log_neg	min_eigval_light	min_eigval_mech	num_feval
0.6144214750508241	5.181298715282718	0.4556840097375565	50.000000000000014	0.21581879447590546	6.659107376801745	0.2986179076767096	1.743627410521022	1874.2331444050274	1217.6320413110489	501
0.6144486243858448	5.180840855336861	0.45570564480570713	49.99999999999999	0.21581878768297885	6.659107513496539	0.29862196361827176	1.7436078154234436	1874.5338616368574	1217.6417826871423	501
0.6144683189848054	5.1805087537635375	0.4557202618214884	49.99999999999999	0.21581825316489026	6.659118269675198	0.29862410618108165	1.74359746436415	1874.7520714392397	1217.643192645562	501
0.614444395817439	5.180912164036195	0.45570227503810523	49.99999999999999	0.21581878730810547	6.659107521040157	0.2986213305145282	1.7436108740618246	1874.487017504217	1217.6402545163403	501
0.6144426463808766	5.180941666187853	0.45570088090953403	50.000000000000014	0.21581878730693413	6.659107521063729	0.29862107009954464	1.743612132175465	1874.4676379535695	1217.6396234629829	501
0.614425130960637	5.18123705665742	0.45568692304848113	50.000000000000036	0.21581879229142034	6.659107420760374	0.29861845346213445	1.7436247737025796	1874.273632768045	1217.6333433889502	501
0.6144458202020195	5.180888143682884	0.4557034101349949	49.99999999999997	0.2158187873735606	6.659107519722997	0.2986215441482075	1.7436098419582609	1874.5027965756792	1217.640768827259	501
0.6144437221358664	5.180923524838957	0.4557017381798323	50.000000000000014	0.2158187872969643	6.659107521264352	0.2986212307148009	1.7436113562129005	1874.4795546817031	1217.640011425526	501
0.6144413085850957	5.18096422668094	0.4556998148205935	49.99999999999999	0.2158187873689899	6.659107519814973	0.29862086894050965	1.743613104013252	1874.452818681039	1217.6391413615527	501
0.6144530355319893	5.180766469296562	0.45570916009337514	50.000000000000036	0.2158187886368732	6.659107494301221	0.2986226232298576	1.7436046287277922	1874.582731022982	1217.6433811359525	501
0.614453736408364	5.180754650425472	0.4557097186311134	50.000000000000014	0.21581878884364533	6.659107490140323	0.29862272770720916	1.7436041239806	1874.5904960113796	1217.6436355134388	501
0.6144443555849446	5.180912842506181	0.4557022429767299	49.99999999999999	0.21581878730687137	6.659107521064991	0.29862132427704624	1.7436109041962575	1874.486571820121	1217.640239996001	501
0.6144429437604042	5.1809366512206285	0.4557011178914571	49.99999999999999	0.21581878730135334	6.659107521176031	0.298621113761953	1.7436119212341024	1874.4709321735843	1217.6397306844628	501
0.6144686268046726	5.18050356338262	0.45571974487610667	50.000000000000014	0.2158178692677568	6.6591259949047625	0.29862358223701096	1.7435999956138382	1874.7554824119825	1217.6392320588361	501
0.6144392378582992	5.180999147561225	0.4556981646634584	49.99999999999999	0.2158187875657934	6.659107515854675	0.2986205601845179	1.7436145956737983	1874.4298809453558	1217.6383959296495	501
0.6144417842421103	5.180956205217928	0.45570019387123767	49.99999999999997	0.2158187873415204	6.659107520367745	0.29862094067165396	1.743612757466294	1874.4580876860402	1217.6393127278188	501
0.614468776217052	5.1805010440315975	0.45571949395670214	49.99999999999999	0.2158176829286952	6.6591297446434385	0.29862332962079136	1.7436012160409682	1874.75713806539	1217.6373096458901	501
0.6144454835044911	5.18089382162424	0.4557031418193754	49.99999999999999	0.21581878735421184	6.659107520112354	0.2986214942483837	1.7436100830334138	1874.4990666766078	1217.6406472126164	501
0.6144400635542592	5.180985222924979	0.4556988226579368	49.99999999999999	0.2158187874718761	6.659107517744584	0.2986206833750781	1.743614000515938	1874.439027225388	1217.638693052413	501
0.6144684350439166	5.1805067968031775	0.4557200669145053	49.99999999999999	0.21581810842273255	6.6591211823454906	0.29862390814280587	1.74359842111522	1874.753357496544	1217.6416993585483	501
0.6144384225431567	5.1810128971891976	0.4556975149422258	49.99999999999999	0.2158187876781783	6.659107513593142	0.29862043855328196	1.7436151832984965	1874.420849747577	1217.6381026932472	501
0.6144682461312315	5.1805099822032545	0.45572038417013316	49.99999999999999	0.21581834402494138	6.659116441284414	0.2986242293701791	1.7435968692204238	1874.751264145788	1217.6441300263673	501
0.6144266957326736	5.181210666383058	0.45568816998445083	49.99999999999999	0.21581879147578262	6.659107437173541	0.2986186873698683	1.7436236436404835	1874.290962831202	1217.6339016152915	501
0.6144433262237629	5.180930201422147	0.455701422676893	49.99999999999999	0.21581878729620302	6.6591075212796715	0.298621171458697	1.7436116424902544	1874.47516892738	1217.6398686126026	501
0.6144410836412537	5.180968020132396	0.4556996355631444	49.99999999999997	0.21581878738297128	6.659107519533625	0.2986208361936772	1.7436132622195273	1874.4503269170925	1217.6390603381822	501
0.6144427003948362	5.18094075530337	0.4557009239532825	50.000000000000036	0.2158187873061114	6.659107521080284	0.29862107789640374	1.7436120945073599	1874.4682362919823	1217.63964293647	501
0.6144435230150229	5.180926882771756	0.4557015795001147	49.99999999999999	0.2158187872967618	6.659107521268428	0.29862120108675044	1.743611499351563	1874.4773488987232	1217.6399395944861	501
0.6144415906777333	5.180959469478464	0.45570003961992794	49.99999999999999	0.2158187873496934	6.659107520203279	0.2986209110435747	1.743612900605235	1874.4559435076694	1217.6392429856887	501
0.61444711271373	5.1808663473348675	0.4557044401440623	49.99999999999999	0.2158187874882746	6.659107517414594	0.29862173750994603	1.743608907792805	1874.517115028413	1217.6412359179449	501
0.6144470514486683	5.18086738047877	0.4557043913215817	50.000000000000014	0.21581878748170333	6.659107517546829	0.2986217281537357	1.7436089529943317	1874.5164363284196	1217.6412137693378	501
0.731235447314314	3.6581114457597006	0.5570180534011483	49.99999999999999	0.21984283881799307	6.578876765645511	0.32366207459004176	1.6274397685938276	1293.6615312352671	719.6681599292049	501
0.614468388643633	5.180507579193283	0.45572014483805723	50.000000000000014	0.21581816629011139	6.659120017870457	0.2986239876700033	1.7435980369079447	1874.7528433322616	1217.6422963721957	501
0.6144430740751251	5.180934453613491	0.45570122173936983	49.99999999999995	0.21581878729885684	6.659107521226268	0.2986211324744117	1.7436118308306807	1874.4723757380466	1217.639777676287	501
0.61444448800524	5.18091060940637	0.4557023485028018	50.000000000000014	0.2158187873106523	6.659107520988908	0.29862134610823265	1.743610798725748	1874.48803873523	1217.6402877892897	501
0.6144681640433085	5.180511366350906	0.4557205220267726	49.99999999999999	0.215818446401004	6.659114381156082	0.29862436971212686	1.7435961912091822	1874.7503545270238	1217.645186224528	501
0.6144362756807004	5.181049102543429	0.4556958041203267	49.99999999999999	0.21581878807053897	6.659107505697626	0.29862011732183097	1.743616735232694	1874.397069522588	1217.637331269456	501
0.6144685300452407	5.1805051949149	0.4557199073715409	49.99999999999999	0.21581798993993234	6.65912356659586	0.2986237475289897	1.7435991970638702	1874.7544102127613	1217.6404770174272	501
0.6144514941427816	5.180792461869174	0.45570793174182195	49.99999999999999	0.21581878823905143	6.6591075023066315	0.2986223924439365	1.7436057436929913	1874.565654258653	1217.6428220905564	501
0.6144686213672566	5.1805036550668895	0.45571975400756926	49.99999999999999	0.21581787604786007	6.659125858467432	0.29862359159316315	1.743599950412873	1874.755422159491	1217.6393020194469	501
0.6144431450714641	5.180933256342889	0.4557012783164216	49.99999999999999	0.2158187872971783	6.6591075212600455	0.2986211433900121	1.7436117780953562	1874.4731622026995	1217.6398032793595	501
0.6144456703514669	5.1808906707054785	0.45570329071846766	49.99999999999999	0.21581878736573898	6.659107519880392	0.29862152231703565	1.7436099474286302	1874.5011365453952	1217.6407146983083	501
0.6144401725965518	5.180983384026801	0.45569890955345344	49.99999999999997	0.2158187874605448	6.659107517972604	0.29862069896881627	1.743613925179535	1874.440235100037	1217.6387323022564	501
0.6144450391017107	5.180901315881027	0.45570278767321454	49.99999999999999	0.2158187873305666	6.6591075205881705	0.2986214271954823	1.7436104069782772	1874.4941436545146	1217.6404867341298	501
0.6144408929527222	5.180971235905787	0.45569948360375445	49.99999999999997	0.21581878739727747	6.659107519245739	0.29862080656558754	1.7436134053585683	1874.448214614036	1217.6389916622975	501
0.6144449576226583	5.180902689917716	0.4557027227422929	50.000000000000014	0.21581878732686738	6.65910752066261	0.2986214147205222	1.7436104672471051	1874.4932410457416	1217.6404573160232	501
0.6144431258586062	5.18093358034533	0.4557012630056757	50.000000000000014	0.21581878729870768	6.65910752122927	0.29862114183064065	1.7436117856289737	1874.4729493714633	1217.6397963506051	501
0.6144437868011947	5.180922434336911	0.455701789711746	49.99999999999999	0.21581878729798468	6.659107521243818	0.29862124007102675	1.7436113110112235	1874.4802710201636	1217.6400347548802	501
0.6144397479827522	5.180990544754302	0.45569857117991197	50.000000000000014	0.21581878750496453	6.659107517078741	0.2986206365938587	1.7436142265251942	1874.435531611036	1217.638579477354	501
0.614443638618522	5.180924933257814	0.45570167162472164	49.99999999999999	0.215818787297983	6.659107521243852	0.2986212182398327	1.7436114164818073	1874.478629508487	1217.6399812963105	501
0.6144459566037636	5.180885843457479	0.45570351883413407	50.000000000000014	0.21581878738713775	6.659107519449783	0.29862156442000853	1.7436097440215033	1874.5043076240506	1217.640818102639	501
0.6144401042123373	5.180984537263696	0.45569885505825075	50.000000000000014	0.2158187874682037	6.659107517818484	0.2986206896125735	1.7436139703813756	1874.4394775996373	1217.6387076870005	501
0.6144438566375181	5.1809212566327165	0.4557018453644397	50.000000000000014	0.21581878729953788	6.659107521212563	0.29862125098662323	1.743611258275937	1874.481044641634	1217.640059950838	501
0.614444952202685	5.180902781318432	0.45570271842309884	49.99999999999999	0.21581878732688797	6.659107520662195	0.2986214147205222	1.7436104672471051	1874.4931810043852	1217.6404553591885	501
0.6144684058258449	5.180507289471054	0.4557201159826506	49.99999999999999	0.21581814486037362	6.659120449104652	0.2986239580422263	1.7435981800439648	1874.7530337293329	1217.642075295547	501
0.6144447513200937	5.180906168940652	0.4557025583391444	49.99999999999999	0.2158187873189127	6.659107520822682	0.29862138509249003	1.7436106103855913	1874.4909556710134	1217.6403828369375	501
0.6144582756109487	5.180678106878184	0.4557133359965596	49.99999999999999	0.21581879051902028	6.659107456426572	0.29862340758878314	1.7436008393657079	1874.6407873562432	1217.645285661163	501
0.6144680050457788	5.180514047332209	0.4557207890438141	49.99999999999999	0.21581864469669398	6.659110390825976	0.2986246394803524	1.7435948879226966	1874.7485926732297	1217.6472320000707	501
0.6144379931969516	5.181020137786387	0.45569717279834926	49.99999999999999	0.2158187877459255	6.659107512229858	0.29862037461889446	1.743615492178338	1874.4160939422727	1217.637948334774	501
0.6144380248822693	5.181019603437086	0.45569719804821507	50.000000000000036	0.2158187877419964	6.659107512308924	0.2986203792970209	1.7436154695773691	1874.4164449150344	1217.6379597248522	501
0.6144431874240225	5.180932542116496	0.45570131206721964	49.99999999999999	0.21581878729783144	6.659107521246903	0.29862114962749786	1.743611747960887	1874.4736313651151	1217.639818553304	501
0.614446882309245	5.180870232764514	0.45570425653342467	50.000000000000014	0.21581878746466895	6.659107517889613	0.29862170320384024	1.7436090735317493	1874.514562589046	1217.6411526262846	501
0.6144404107515985	5.180979367763942	0.4556990993386347	50.000000000000014	0.2158187874388987	6.659107518408192	0.29862073483441104	1.7436137519058377	1874.4428731780272	1217.6388180356448	501
0.614439832068799	5.180989126718032	0.4556986381878287	49.99999999999999	0.21581878749698097	6.659107517239395	0.2986206490688513	1.743614166256052	1874.4364630384846	1217.638609737959	501
0.6144523617346477	5.180777831572322	0.45570862313583765	49.99999999999995	0.21581878845451208	6.6591074979708935	0.2986225234305623	1.7436051108746937	1874.5752661068648	1217.643136690972	501
0.6144454442207976	5.180894484090382	0.45570311051405044	49.99999999999999	0.2158187873519072	6.65910752015873	0.29862148801090516	1.7436101131678132	1874.4986314970956	1217.6406330250693	501
0.6144685908446049	5.180504169731804	0.4557198052665625	50.000000000000014	0.2158179141138595	6.659125092458038	0.29862364305199496	1.7435997018076148	1874.755083935361	1217.6396947399	501
0.6144685622298883	5.1805046522256895	0.4557198533214212	49.99999999999999	0.21581794980104443	6.659124374318106	0.29862369295145963	1.7435994607359317	1874.7547668533455	1217.6400629121674	501
0.6144450693786185	5.1809008053010706	0.455702811800983	49.99999999999995	0.21581878733107743	6.659107520577891	0.29862143187359225	1.7436103843774677	1874.4944790563231	1217.6404976660224	501
0.6144406503119363	5.180975327806869	0.4556992902437581	50.000000000000014	0.21581878741809477	6.659107518826831	0.2986207707000014	1.7436135786321822	1874.4455268306149	1217.6389042878263	501
0.6144438770545064	5.18092091232525	0.45570186163477655	49.99999999999999	0.2158187872981573	6.659107521240346	0.2986212525459941	1.7436112507423251	1874.4812708137556	1217.6400673172045	501
0.6144489733186034	5.180834971155565	0.45570592287295314	49.99999999999999	0.21581878773586144	6.659107512432378	0.29862201507738406	1.743607566815475	1874.5377272295354	1217.6419089687024	501
0.6144415893563769	5.180959491761766	0.45570003856694025	49.99999999999999	0.21581878735096782	6.659107520177634	0.2986209110435747	1.743612900605235	1874.4559288705768	1217.6392425096292	501
0.6144486497832793	5.1808404270502555	0.4557056650451164	50.000000000000014	0.2158187876872969	6.659107513409648	0.2986219682963732	1.7436077928227156	1874.5341429974765	1217.6417918777506	501
0.6144438617849892	5.180921169826926	0.4557018494664693	50.000000000000014	0.21581878729802928	6.659107521242921	0.29862125098662323	1.743611258275937	1874.4811016634824	1217.6400618080165	501
0.6144336953340268	5.1810926188121185	0.45569374786478034	49.99999999999999	0.21581878872074226	6.659107492613514	0.29861973215550935	1.7436185960514003	1874.3684885598054	1217.6364054591595	501
0.7312361634020581	3.6581042811045004	0.5570187253878959	49.99999999999999	0.21984283880154845	6.578876765970369	0.3236622580276515	1.6274389509371552	1293.6651105678382	719.6676196708021	501
0.614443776739905	5.180922604008292	0.4557017816938859	49.99999999999999	0.21581878729834258	6.659107521236617	0.29862123851165584	1.7436113185448359	1874.4801595648967	1217.6400311249981	501
0.6144443760326807	5.180912497681033	0.4557022592715814	49.99999999999999	0.21581878730672568	6.659107521067923	0.2986213273957873	1.7436108891290407	1874.4867983342804	1217.6402473757635	501
0.6144680812589708	5.180512762241904	0.45572066105299536	50.000000000000014	0.2158185496453546	6.659112303556053	0.2986245100540087	1.7435955131985779	1874.7494371922085	1217.6462513856832	501
0.6144389089028294	5.181004695121578	0.45569790252012177	49.99999999999999	0.2158187876086214	6.659107514992844	0.2986205118439044	1.7436148292168903	1874.4262371138393	1217.6382775994189	501
0.6144683143935517	5.180508831180157	0.4557202695319351	49.99999999999999	0.21581825888986145	6.6591181544707005	0.2986241139778615	1.743597426696811	1874.7520205633473	1217.6432517195194	501
0.6144438015873764	5.180922184986005	0.45570180149488043	50.000000000000014	0.21581878729667567	6.65910752127016	0.2986212416303977	1.7436113034776106	1874.4804348160646	1217.6400400894324	501
0.6144355411176925	5.18106149052893	0.45569521875271685	49.99999999999997	0.2158187882360074	6.6591075023678865	0.2986200066060566	1.7436172701234096	1874.3889331110968	1217.6370675604728	501
0.6144158504179412	5.181393579490741	0.45567952762766006	49.99999999999997	0.21581879860977218	6.6591072936155005	0.2986170671652043	1.7436314712402754	1874.1708565401232	1217.630043949824	501
0.6144438043142784	5.180922139000135	0.4557018036679536	50.000000000000036	0.21581878729651066	6.659107521273481	0.2986212431897686	1.7436112959439984	1874.4804650236897	1217.64004107325	501
0.6144255987015006	5.181229168068864	0.4556872957816402	49.99999999999999	0.21581879204048193	6.659107425810035	0.2986185220750887	1.7436244422175144	1874.2788130258427	1217.6335101957861	501
0.6144408374105855	5.180972172569525	0.4556994393423214	49.99999999999999	0.21581878740228833	6.659107519144905	0.29862079876872133	1.7436134430267418	1874.44759936129	1217.6389716605108	501
0.6144418697108948	5.180954763877354	0.45570026198126345	49.99999999999997	0.21581878733701929	6.659107520458321	0.2986209531466338	1.743612697197275	1874.4590344544713	1217.639343525303	501
0.6144429960813031	5.180935768888978	0.4557011595860239	50.000000000000014	0.2158187873008074	6.659107521187018	0.2986211215588109	1.7436118835660088	1874.4715117593184	1217.6397495510541	501
0.6144456428584314	5.18089113433775	0.45570326880915657	49.99999999999999	0.21581878736373067	6.659107519920806	0.29862151763892714	1.7436099700294259	1874.5008319804792	1217.6407047678354	501
0.6144446126297433	5.180908507773994	0.45570244781640606	50.000000000000014	0.21581878731373344	6.659107520926906	0.2986213632613065	1.743610715856073	1874.489419292958	1217.6403327725193	501
0.6144293966836007	5.181165114640026	0.4556903223259011	50.000000000000014	0.2158187902403942	6.659107462033394	0.29861908969074197	1.743621699937819	1874.3208770359117	1217.6348664689876	501
0.6144444387583098	5.180911439893023	0.4557023092577948	49.99999999999995	0.21581878731009926	6.6591075210000366	0.2986213367520101	1.7436108439273932	1874.4874931911866	1217.6402700145672	501
0.6144290117394837	5.181171606715161	0.45569001557000266	49.99999999999997	0.21581879040514437	6.6591074587181085	0.2986190319935957	1.7436219786855538	1874.3166135502752	1217.6347288558152	501
0.6144415407286206	5.180960311818449	0.45569999981552406	49.99999999999999	0.2158187873529055	6.659107520138642	0.29862090480608394	1.7436129307397523	1874.4553902052235	1217.639224990165	501
0.6144484884789773	5.180843147187009	0.45570553650050066	49.99999999999997	0.21581878766187723	6.659107513921169	0.29862194334649783	1.7436079133599394	1874.5323560201518	1217.6417335087858	501
0.6144447230629512	5.180906645460676	0.4557025358209445	49.99999999999997	0.21581878731835363	6.659107520833932	0.29862138041437947	1.7436106329864072	1874.4906426450286	1217.6403726363274	501
0.6144476960944945	5.180856509503739	0.4557049050437794	49.99999999999997	0.21581878755475617	6.659107516076778	0.29862182483456107	1.743608485912028	1874.5235778003987	1217.6414468647158	501
0.6144438678410262	5.1809210676992885	0.4557018542925366	49.99999999999997	0.21581878729852613	6.659107521232923	0.2986212525459941	1.7436112507423251	1874.481168750096	1217.640063993005	501
0.6144497723951033	5.180821496072752	0.4557065596638213	49.99999999999997	0.21581878787820155	6.659107509568052	0.2986221351486115	1.7436069867305488	1874.5465797275856	1217.6421982642873	501


==> data/theo_sys-const_optimal-numeric-cool_osc-sgen-sko-optim_results.7440046-combined.txt <==
coupling	pulse_duration	norm_meas_weight	amp_gain	min_eigval	gen_sqz	sml_sympl_eigval	log_neg	min_eigval_light	min_eigval_mech	num_feval
0.6145790145222844	5.178642736399575	0.4558095639324101	49.99999999999999	0.2158190588129525	6.659102057522167	0.2986415579833206	1.743513154717497	1875.9795386701815	1217.6908795266636	151
0.6144455772199895	5.180892241240143	0.45570321650162066	49.99999999999999	0.21581878736059903	6.659107519983824	0.29862150828271	1.7436100152310188	1874.500104845249	1217.640681059945	151
0.6144458881919249	5.180886997127648	0.4557034643164415	49.99999999999999	0.21581878738038648	6.659107519585639	0.29862155506379284	1.7436097892230822	1874.5035497624663	1217.640793388211	151
0.6144690719888696	5.18049605681284	0.4557219399079499	50.000000000000014	0.21581879695926817	6.659107326828771	0.29862502308099337	1.7435930346985689	1874.7604155514089	1217.6492291488203	151
0.6144927923144007	5.18009611499844	0.45574084373860424	49.99999999999999	0.21581882320858825	6.6591067986109165	0.29862857993989206	1.7435758511682615	1875.0233030510185	1217.6579854290353	151
0.6144507821126665	5.180804468957449	0.4557073643174458	50.000000000000036	0.2158187880781154	6.6591075055451645	0.2986222864071022	1.7436062559748764	1874.5577659211624	1217.6425640256755	151
0.6144392205208895	5.180999439941996	0.45569815084734056	50.000000000000014	0.21581878756750117	6.65910751582031	0.29862055706576884	1.7436146107410924	1874.4296888989206	1217.6383896925113	151
0.6150067762133034	5.17144133741932	0.4561506277754615	49.99999999999999	0.21582347942920282	6.659013102005781	0.2987071568476925	1.7431962907003893	1880.7381807837398	1217.8785860365183	151
0.6144437125397346	5.180923686666066	0.45570173053265856	49.99999999999997	0.21581878729559256	6.659107521291956	0.29862122915542993	1.7436113637465134	1874.4794483793785	1217.6400079636032	151
0.6145654049573639	5.178872101262396	0.4557987163416098	50.000000000000014	0.21581900700930612	6.659103099971365	0.2986395044244386	1.7435230752035185	1875.828536026121	1217.6855765126634	151
0.6141273444865012	5.186262973188957	0.45544967653945795	49.99999999999999	0.21582026508687202	6.659077783639882	0.29857448023145	1.7438372342270623	1870.9819512681356	1217.5372116323495	151
0.6144365033069469	5.181045263765832	0.4556959855140631	49.99999999999999	0.21581878802207435	6.659107506672885	0.2986201516281189	1.7436165694919894	1874.3995908475404	1217.6374130122463	151
0.6144396201698064	5.180992700206884	0.45569846932617764	49.99999999999999	0.21581878752087805	6.659107516758512	0.2986206178813689	1.7436143169289162	1874.4341158193372	1217.6385334835122	151
0.6144983092607758	5.180003101937977	0.4557452405468589	49.99999999999997	0.21581883169878568	6.659106627761786	0.29862940794436776	1.7435718510277018	1875.0844573951426	1217.6600401428145	151
0.7312937942119985	3.6575277379771123	0.5570728089970229	49.99999999999997	0.21984287200758917	6.578876109992706	0.3236770405991321	1.627373060475644	1293.953284500893	719.6242669259352	151
0.614451089762385	5.180799281001354	0.45570760948670563	50.000000000000014	0.21581878814473632	6.6591075042045444	0.2986223316286979	1.743606037501675	1874.561174258241	1217.6426755147868	151
0.6144906774522495	5.180131771220632	0.45573915827908906	49.99999999999999	0.21581882019411464	6.6591068592714855	0.29862826339520154	1.7435773804180652	1874.9998613050875	1217.6571995922554	151
0.6144493447221492	5.180828708052142	0.4557062188475061	49.99999999999999	0.21581878780030792	6.659107511135515	0.29862207121458734	1.74360729560688	1874.541841779677	1217.642043412776	151
0.6145216212749443	5.179610100256455	0.45576381979001307	49.99999999999999	0.2158188775162617	6.659105705772044	0.2986329101751952	1.7435549316577916	1875.3429131666749	1217.6687979627382	151
0.7312008203650698	3.6584579230478154	0.5569855597346968	50.000000000000014	0.21984285209617674	6.578876503338047	0.3236532068761889	1.6274792961846836	1293.4884896769163	719.6943308870294	151
0.614467915829059	5.180515551685787	0.4557209388725249	50.000000000000014	0.21581875596440653	6.65910815177285	0.29862479229692696	1.7435941496458476	1874.7476040630784	1217.6483799299679	151
0.6141649938509386	5.185627139099323	0.4554796658959765	49.99999999999997	0.21581993411676537	6.659084443746668	0.2985799856222264	1.743810632734733	1871.3974136888123	1217.548251462707	151
0.6144683962791291	5.180507450445424	0.45572013201518274	49.99999999999999	0.2158181567655155	6.6591202095354864	0.29862397519515016	1.7435980971757394	1874.7529279416246	1217.6421981293092	151
0.6145446915345782	5.1792212181832165	0.4557822070033964	50.000000000000036	0.21581893868013607	6.659104474965468	0.2986363811791144	1.7435381633416782	1875.5987622093107	1217.6775851874686	151
0.6142102283480421	5.184863359574452	0.45551569939736297	49.99999999999999	0.21581959187421024	6.659091330699517	0.2985866215886504	1.7437785690669516	1871.896852338711	1217.5619433088473	151
0.6144435525562959	5.18092638459362	0.45570160304159923	50.000000000000014	0.21581878729825038	6.659107521238472	0.2986212042054927	1.7436114842843342	1874.477676145061	1217.6399502506677	151
0.6144300678546832	5.181153795381802	0.45569085717198315	50.000000000000014	0.2158187899681012	6.659107467512776	0.2986191894911849	1.7436212177798291	1874.3283107054226	1217.6351064850346	151
0.6144443544948603	5.180912860889071	0.4557022421080389	49.99999999999999	0.2158187873057267	6.659107521088026	0.29862132427704624	1.7436109041962575	1874.4865597444857	1217.640239602585	151
0.6144468121479602	5.18087141593131	0.4557042006215128	49.99999999999999	0.2158187874583043	6.659107518017691	0.29862169228826035	1.7436091262668758	1874.513785338171	1217.6411272652238	151
0.6145738082807389	5.178730476484812	0.45580541423793935	49.99999999999999	0.21581903834817823	6.659102469336537	0.2986407721127968	1.7435169511516129	1875.921770712227	1217.688845992317	151
0.6144518050502467	5.180787218995345	0.45570817950748077	49.99999999999997	0.2158187883141752	6.659107500794907	0.29862243922488085	1.743605517686393	1874.5690987179908	1217.6429348102538	151
0.614447539863846	5.180859144093748	0.45570478054257524	49.99999999999997	0.21581878753784087	6.659107516417167	0.2986218014440417	1.7436085989157832	1874.5218470512334	1217.6413903651842	151
0.6142677107010173	5.183893019784275	0.4555614930138082	50.000000000000014	0.21581924423521523	6.6590983262562	0.2985950851560292	1.7437376758294376	1872.531948982457	1217.5800148307624	151
0.6143975450931032	5.181702332369975	0.45566494089884724	49.99999999999999	0.2158188185282532	6.659106892793791	0.2986143382154356	1.7436446555512901	1873.9681718785612	1217.6235930103726	151
0.6144726758570324	5.180435290009722	0.45572481195446674	49.99999999999999	0.2158187998733734	6.659107268187919	0.2986255641753686	1.7435904206059636	1874.8003514589802	1217.6505513437146	151
0.6144409188765358	5.180970798726147	0.45569950426239786	49.99999999999997	0.2158187873965206	6.659107519260971	0.29862081124370715	1.7436133827576654	1874.4485017781012	1217.6390009981958	151
0.6146094344484285	5.178130118069333	0.4558338111354181	50.000000000000014	0.21581919440936984	6.659099328905072	0.2986461577792357	1.743490933926475	1876.3171488315727	1217.7028828199473	151
0.6144682196494641	5.180510428732657	0.45572042864302237	49.99999999999999	0.21581837705177684	6.659115776680515	0.29862427459148055	1.7435966507500653	1874.7509707004199	1217.6444707582477	151
0.6144589869199724	5.180666112388619	0.4557139028527067	49.99999999999999	0.21581879083866956	6.659107449994234	0.2986235136252194	1.743600327087669	1874.6486684468105	1217.6455446659438	151
0.6144746557097033	5.180401907080005	0.4557263897738243	49.99999999999999	0.21581880164062697	6.659107232625285	0.2986258604514123	1.7435889892624412	1874.8222917668602	1217.6512789611352	151
0.6144378531011297	5.18102250039915	0.4556970611567268	50.000000000000014	0.21581878776877697	6.659107511770015	0.2986203527876371	1.7436155976495333	1874.4145421268477	1217.6378979765445	151
0.6144665977116245	5.1805377775812795	0.4557199680803478	49.99999999999999	0.21581879517770633	6.659107362679331	0.2986246535145309	1.7435948201217297	1874.7329981373248	1217.648323074307	151
0.6144766141308154	5.180368885832121	0.45572795051820586	49.99999999999997	0.2158188035002856	6.659107195203177	0.2986261536084715	1.743587572988488	1874.843995109544	1217.6519995706121	151
0.6144585569775828	5.180673362312058	0.4557135602230898	50.000000000000014	0.21581879064319062	6.659107453927878	0.2986234496914903	1.7436006359611487	1874.6439048057164	1217.6453880999138	151
0.6144441028491203	5.180917104578324	0.45570204157096394	49.99999999999999	0.21581878730176005	6.659107521167847	0.2986212868521516	1.7436110850028808	1874.4837720899263	1217.6401487892713	151
0.6144449043974367	5.180903587491131	0.45570268032694505	50.000000000000014	0.21581878732611653	6.659107520677718	0.298621406923672	1.7436105049151247	1874.4926514277997	1217.6404380998033	151
0.614449582116298	5.180824704800389	0.455706408028951	50.000000000000014	0.2158187878432016	6.65910751027236	0.29862210708001724	1.7436071223347753	1874.5444717326677	1217.6421293631852	151
0.6144166075372123	5.181380809879814	0.4556801309522449	49.99999999999999	0.21581879799720471	6.659107305942261	0.29861717944146066	1.7436309288052119	1874.1792407123562	1217.6303123941861	151
0.6144483064982265	5.180846216001279	0.455705391478704	50.000000000000014	0.21581878763869936	6.659107514387581	0.29862191527788545	1.7436080489643404	1874.5303399872944	1217.641667664962	151
0.6146302255733787	5.177779802302494	0.45585038402654515	50.000000000000014	0.21581930282979914	6.659097147153701	0.29864930586990873	1.743475726260994	1876.5479674668068	1217.7112058959594	151
0.6144121587788213	5.181455843534265	0.45567658588619203	50.000000000000014	0.21581880182942645	6.659107228826054	0.2986165166990588	1.7436341306847531	1874.1299772918037	1217.628736895494	151
0.7314217024871862	3.656248620453474	0.5571928589432179	49.99999999999997	0.21984318900416003	6.578869847803672	0.32370995043694656	1.6272263820267112	1294.593636205486	719.5289451647882	151
0.6144688599362672	5.180499632381698	0.45572177091642335	50.000000000000014	0.21581879679659718	6.659107330102216	0.2986249918939678	1.7435931853670192	1874.7580657676829	1217.6491514416289	151
0.6142210058303677	5.184681407858577	0.4555242850319077	49.99999999999997	0.21581951925484855	6.659092792021592	0.29858820608902104	1.7437709131822055	1872.0158914976817	1217.5652742963402	151
0.7312089257190566	3.6583768164553794	0.5569931656062251	49.99999999999997	0.21984284678672733	6.578876608224997	0.32365528157036727	1.6274700481953372	1293.5289876572986	719.688196735711	151
0.614446125688251	5.180882992085259	0.45570365357832404	49.99999999999999	0.21581878739564428	6.659107519278605	0.2986215893699156	1.7436096234839735	1874.5061807330264	1217.6408791905437	151
0.6145907643046324	5.17844472710006	0.4558189293509719	49.99999999999999	0.21581910794265124	6.659101068881278	0.29864333242146046	1.743504582683796	1876.1099266719966	1217.6954912635597	151
0.6144842994472987	5.180239305546816	0.4557340752999591	50.000000000000014	0.21581881189802224	6.659107026214629	0.29862730596242043	1.7435820058534608	1874.9291693928426	1217.654835759111	151
0.6143983011294465	5.181689579883955	0.45566554334381965	50.000000000000014	0.2158188175080619	6.659106913323207	0.29861445049271795	1.7436441131063125	1873.9765421159575	1217.6238579449673	151
0.6144291932889977	5.181168544884577	0.4556901602439261	49.99999999999999	0.21581879032698859	6.659107460290846	0.29861906006247907	1.7436218430785342	1874.3186243168186	1217.6347937535493	151
0.6144315494692245	5.181128808176783	0.4556920378501164	49.99999999999999	0.21581878941277285	6.659107478687708	0.2986194109232984	1.7436201479929403	1874.3447208022812	1217.635636681844	151
0.6144035282910029	5.181601411727022	0.45566970860844014	50.000000000000014	0.21581881092420122	6.6591070458109325	0.29861523019490355	1.7436403461385517	1874.0344153190288	1217.6256932098645	151
0.6144433608656987	5.180929617226897	0.45570145028309517	50.000000000000014	0.21581878729636736	6.659107521276365	0.29862117613681094	1.743611619889406	1874.4755526758806	1217.6398811071904	151
0.6144337631606573	5.181091474942571	0.45569380191512227	50.000000000000036	0.2158187887006655	6.659107493017521	0.29861974151178217	1.7436185508492696	1874.3692398230742	1217.6364297756545	151
0.6144484651361862	5.180843540825689	0.4557055178984567	50.000000000000014	0.21581878765905496	6.659107513977963	0.2986219402277632	1.7436079284270938	1874.532097422028	1217.6417250625377	151
0.614444376722189	5.18091248605335	0.4557022598210522	50.000000000000014	0.21581878730766607	6.659107521048999	0.2986213273957873	1.7436108891290407	1874.486805972458	1217.6402476246158	151
0.6140178705731832	5.188112466969844	0.4553624855000593	49.99999999999997	0.21582146544240782	6.659053628988065	0.2985585608150626	1.7439141579994972	1869.7750905741218	1217.5069539429242	151
0.6144426872202463	5.180940977477939	0.45570091345444586	49.99999999999997	0.21581878730756238	6.659107521051086	0.29862107633703194	1.7436121020409807	1874.4680903507244	1217.6396381866143	151
0.6145647825174394	5.17888259173788	0.4557982202272179	50.000000000000014	0.2158190047712056	6.659103145008858	0.298639410867889	1.7435235271651286	1875.8216304518057	1217.6853349699759	151
0.6145798493048371	5.1786286681294476	0.45581022930844356	49.99999999999999	0.21581906216790672	6.659101990010146	0.2986416842837476	1.7435125445781634	1875.9888016804982	1217.6912061541361	151
0.614468642774054	5.180503294111154	0.4557197180575215	49.99999999999999	0.21581784935021597	6.659126395709315	0.29862355572791155	1.7436001236832546	1874.755659370134	1217.6390265885582	151
0.6147115385647105	5.176410077181626	0.4559152047258735	49.99999999999999	0.2158198496593006	6.659086143284675	0.29866166714519937	1.7434160134769698	1877.4512436443842	1217.7446844699427	151
0.6142412920969978	5.184338949303753	0.45554044600108123	50.000000000000014	0.2158193918781325	6.6590953552291	0.29859119104030435	1.7437564908011438	1872.2400024520416	1217.5716158916043	151
0.6142473360542812	5.184236926007417	0.45554526099007653	50.000000000000014	0.2158193562808647	6.659096071554825	0.29859208152939626	1.7437521882553229	1872.3067840992305	1217.5735233708815	151
0.6144216312419946	5.181296081023223	0.45568413420239934	50.000000000000014	0.21581879437297805	6.659107378872964	0.298617931067534	1.7436272975143199	1874.234874148174	1217.6320968779426	151
0.6144399729004659	5.180986751718738	0.45569875041617774	50.000000000000014	0.2158187874823119	6.659107517534583	0.298620669340713	1.7436140683187076	1874.4380230436338	1217.6386604235631	151
0.6143656991895791	5.182239537717283	0.4556395652245797	49.99999999999997	0.21581887681435366	6.65910571989661	0.2986095991399779	1.7436675516217042	1873.615672307017	1217.612550734545	151
0.7315562126169745	3.6549042063004493	0.5573191266810833	50.000000000000014	0.21984388455293585	6.578856107440883	0.32374471098006724	1.6270714712160692	1295.268172408739	719.4300345703429	151
0.6144318410336025	5.181123891008958	0.4556922701940473	50.000000000000014	0.21581878931037332	6.659107480748306	0.29861945458594935	1.7436199370492338	1874.3479501531544	1217.6357410766823	151
0.6144941440605255	5.180073324977687	0.4557419210283617	49.99999999999999	0.2158188252073389	6.659106758389848	0.2986287826530645	1.7435748718474298	1875.0382865212794	1217.6584882356772	151
0.6144856318444241	5.180216840811697	0.45573513715566843	50.000000000000014	0.21581881353155608	6.659106993342855	0.2986275055577811	1.7435810415908661	1874.9439368216772	1217.655328819169	151
0.6144909976500501	5.180126372715611	0.4557394134634271	49.99999999999999	0.2158188206419221	6.659106850260209	0.2986283101752262	1.7435771544203533	1875.0034104307226	1217.6573185061416	151
0.6143944099534676	5.181755215018472	0.4556624426809028	49.99999999999997	0.21581882293601706	6.659106804095895	0.2986138719523806	1.7436469082091042	1873.9334629459413	1217.622495755025	151
0.6144357116070672	5.18105861531906	0.4556953546143299	49.99999999999999	0.21581878819654013	6.65910750316209	0.2986200331154711	1.7436171420509485	1874.3908215355925	1217.6371287555148	151
0.6144682932555933	5.180509187603372	0.4557203050305419	49.99999999999999	0.21581828525140073	6.659117623993325	0.298624149843046	1.743597253427077	1874.751786332698	1217.6435236938887	151
0.6144257299044494	5.181226955295409	0.4556874003346426	50.000000000000014	0.21581879196873602	6.659107427253785	0.2986185423470949	1.7436243442787744	1874.2802661117732	1217.6335569945536	151
0.6144337982631312	5.181090882953253	0.4556938298879237	50.000000000000014	0.2158187886912096	6.659107493207803	0.29861974774929717	1.7436185207145176	1874.3696286263576	1217.6364423606374	151
0.6144684953507229	5.1805057799249905	0.4557199656366828	49.99999999999999	0.21581803321008197	6.659122695862826	0.29862380522522486	1.7435989183249387	1874.754025760274	1217.6409234164676	151
0.6145756766578494	5.178698988721325	0.45580690344556707	49.99999999999999	0.21581904560056367	6.659102323396171	0.2986410543403459	1.7435155877473794	1875.9425016215532	1217.689575072955	151
0.6144222713271733	5.181285285616691	0.45568464427059907	50.000000000000014	0.2158187939670041	6.659107387042422	0.29861802619020095	1.7436268379539124	1874.2419628236714	1217.6323246534885	151
0.614438481583029	5.181011901527843	0.45569756199082667	49.99999999999999	0.2158187876700108	6.6591075137574975	0.29862044635015755	1.7436151456302325	1874.4215037256508	1217.6381239225052	151
0.6144898344876949	5.180145983564666	0.45573848647196663	49.99999999999999	0.21581881902836136	6.659106882730061	0.29862813708909836	1.7435779906122417	1874.9905178136519	1217.6568866454786	151
0.6145423340684724	5.179260954621925	0.4557803280513985	50.000000000000014	0.21581893170960426	6.659104615234138	0.29863602721964555	1.743539873300361	1875.5726145767642	1217.676681770131	151
0.6144399558707946	5.180987038908729	0.45569873684528067	50.000000000000014	0.21581878748400501	6.659107517500512	0.2986206677813391	1.7436140758523488	1874.4378344042716	1217.6386542943123	151
0.7309763983741174	3.6607046835424097	0.5567749993111052	49.99999999999997	0.21984353314005953	6.578863049494119	0.3235959835254005	1.6277343937447728	1292.3688778268304	719.8661554132965	151
0.6144197000371097	5.181328652114373	0.45568259527552213	49.99999999999999	0.2158187956799965	6.6591073525716915	0.2986176425805719	1.7436286912648864	1874.2134872098711	1217.6314102153685	151
0.6144438579915117	5.180921233799275	0.45570184644343986	50.000000000000036	0.21581878729677306	6.659107521268201	0.29862125098662323	1.743611258275937	1874.4810596406915	1217.6400604393507	151
0.6144256575353533	5.1812281758197445	0.4556873426651565	50.000000000000014	0.21581879200935275	6.65910742643645	0.29861853143139944	1.7436243970150174	1874.2794646164136	1217.633531180747	151
0.6144503058246515	5.180812500708785	0.4557069847587989	50.000000000000014	0.21581878797818496	6.659107507556076	0.29862221467628114	1.7436066025187111	1874.552489328983	1217.6423914658585	151
0.6143771736313445	5.182045966884715	0.45564870822834425	49.99999999999999	0.2158188523566331	6.659106212061792	0.29861130515343004	1.7436593092539994	1873.7426654336996	1217.6165029640345	151


==> parameters/readme.txt <==
The parameter files here are not used in any technical way to build the manuscript.
They are kept here as a record of the parameters used to generate the results.

